Learning Exceptional Subgroups by End-to-End Maximizing KL-divergence

Finding and describing sub-populations that are exceptional regarding a target property has important applications in many scientific disciplines, from identifying disadvantaged demographic groups in census data to finding conductive molecules within gold nanoparticles. Current approaches to finding such subgroups require pre-discretized predictive variables, do not permit non-trivial target distributions, do not scale to large datasets, and struggle to find diverse results. To address these limitations, we propose Syflow, an end-to-end optimizable approach in which we leverage normalizing flows to model arbitrary target distributions, and introduce a novel neural layer that results in easily interpretable subgroup descriptions. We demonstrate on synthetic and real-world data, including a case study, that Syflow reliably finds highly exceptional subgroups accompanied by insightful descriptions.

==> expres/box_lines.csv <==
X,y1,y2,y3
0.0,0.008172482,1.0004487e-05,9.9999e-06
0.001,0.0083030425,1.000479e-05,9.9999e-06
0.002,0.008435669,1.0005113e-05,9.9999e-06
0.003,0.008570405,1.0005458e-05,9.9999e-06
0.004,0.008707265,1.0005825e-05,9.9999e-06
0.005,0.008846304,1.0006217e-05,9.9999e-06
0.006,0.00898754,1.00066345e-05,9.9999e-06
0.007,0.009131016,1.0007079e-05,9.9999e-06
0.008,0.009276767,1.0007554e-05,9.9999e-06
0.009000000000000001,0.009424819,1.000806e-05,9.9999e-06
0.01,0.009575216,1.0008599e-05,9.9999e-06
0.011,0.009727989,1.0009174e-05,9.9999e-06
0.012,0.0098831775,1.0009787e-05,9.9999e-06
0.013000000000000001,0.010040819,1.0010441e-05,9.9999e-06
0.014,0.010200958,1.0011137e-05,9.9999e-06
0.015,0.010363624,1.00118805e-05,9.9999e-06
0.016,0.010528854,1.0012672e-05,9.9999e-06
0.017,0.010696701,1.0013516e-05,9.9999e-06
0.018000000000000002,0.01086719,1.0014416e-05,9.9999e-06
0.019,0.011040367,1.0015375e-05,9.9999e-06
0.02,0.011216276,1.0016398e-05,9.9999e-06
0.021,0.011394964,1.0017488e-05,9.9999e-06
0.022,0.011576468,1.0018651e-05,9.9999e-06
0.023,0.011760823,1.001989e-05,9.9999e-06
0.024,0.011948089,1.0021211e-05,9.9999e-06
0.025,0.012138298,1.0022619e-05,9.9999e-06
0.026000000000000002,0.012331497,1.00241205e-05,9.9999e-06
0.027,0.0125277415,1.0025722e-05,9.9999e-06
0.028,0.012727067,1.0027429e-05,9.9999e-06
0.029,0.0129295215,1.0029248e-05,9.9999e-06
0.03,0.013135166,1.0031188e-05,9.9999e-06
0.031,0.013344038,1.0033255e-05,9.9999e-06
0.032,0.013556182,1.003546e-05,9.9999e-06
0.033,0.013771655,1.0037811e-05,9.9999e-06
0.034,0.01399051,1.0040317e-05,9.9999e-06
0.035,0.014212792,1.0042988e-05,9.9999e-06
0.036000000000000004,0.014438561,1.0045836e-05,9.9999e-06
0.037,0.014667862,1.0048871e-05,9.9999e-06
0.038,0.014900754,1.0052108e-05,9.9999e-06
0.039,0.015137286,1.0055559e-05,9.9999e-06
0.04,0.015377515,1.0059239e-05,9.9999e-06
0.041,0.01562151,1.006316e-05,9.9999e-06
0.042,0.015869305,1.00673415e-05,9.9999e-06
0.043000000000000003,0.016120968,1.0071799e-05,9.9999e-06
0.044,0.016376566,1.007655e-05,9.9999e-06
0.045,0.016636154,1.0081616e-05,9.9999e-06
0.046,0.016899776,1.0087017e-05,9.9999e-06
0.047,0.017167509,1.0092775e-05,9.9999e-06
0.048,0.017439416,1.0098914e-05,9.9999e-06
0.049,0.01771555,1.0105457e-05,9.9999e-06
0.05,0.017995972,1.0112433e-05,9.9999e-06
0.051000000000000004,0.018280763,1.011987e-05,9.9999e-06
0.052000000000000005,0.01856998,1.01278e-05,9.9999e-06
0.053,0.018863684,1.0136253e-05,9.9999e-06
0.054,0.019161943,1.0145266e-05,9.9999e-06
0.055,0.019464828,1.0154874e-05,9.9999e-06
0.056,0.0197724,1.0165116e-05,9.9999e-06
0.057,0.020084742,1.0176035e-05,9.9999e-06
0.058,0.020401916,1.0187676e-05,9.9999e-06
0.059000000000000004,0.020723997,1.0200088e-05,9.9999e-06
0.06,0.021051057,1.0213318e-05,9.9999e-06
0.061,0.021383166,1.0227424e-05,9.9999e-06
0.062,0.021720398,1.0242461e-05,9.9999e-06
0.063,0.02206283,1.0258493e-05,9.9999e-06
0.064,0.022410547,1.0275584e-05,9.9999e-06
0.065,0.022763614,1.0293804e-05,9.9999e-06
0.066,0.023122113,1.031323e-05,9.9999e-06
0.067,0.023486126,1.0333937e-05,9.9999e-06
0.068,0.023855733,1.0356015e-05,9.9999e-06
0.069,0.024231017,1.0379552e-05,9.9999e-06
0.07,0.024612045,1.0404644e-05,9.9999e-06
0.07100000000000001,0.024998937,1.0431394e-05,9.9999e-06
0.07200000000000001,0.025391733,1.0459912e-05,9.9999e-06
0.073,0.025790554,1.04903165e-05,9.9999e-06
0.074,0.026195467,1.0522728e-05,9.9999e-06
0.075,0.026606562,1.05572835e-05,9.9999e-06
0.076,0.02702394,1.0594123e-05,9.9999e-06
0.077,0.027447673,1.0633395e-05,9.9999e-06
0.078,0.027877878,1.0675266e-05,9.9999e-06
0.079,0.028314611,1.0719902e-05,9.9999e-06
0.08,0.028758002,1.0767488e-05,9.9999e-06
0.081,0.029208126,1.0818221e-05,9.9999e-06
0.082,0.029665085,1.0872305e-05,9.9999e-06
0.083,0.030128963,1.0929964e-05,9.9999e-06
0.084,0.03059987,1.0991434e-05,9.9999e-06
0.085,0.031077921,1.1056967e-05,9.9999e-06
0.08600000000000001,0.031563178,1.1126832e-05,9.9999e-06
0.08700000000000001,0.03205577,1.1201313e-05,9.9999e-06
0.088,0.032555796,1.12807165e-05,9.9999e-06
0.089,0.033063356,1.1365369e-05,9.9999e-06
0.09,0.033578563,1.1455617e-05,9.9999e-06
0.091,0.034101505,1.1551826e-05,9.9999e-06
0.092,0.034632314,1.16544e-05,9.9999e-06
0.093,0.03517107,1.1763746e-05,9.9999e-06
0.094,0.035717912,1.18803255e-05,9.9999e-06
0.095,0.03627293,1.2004606e-05,9.9999e-06
0.096,0.03683625,1.21371e-05,9.9999e-06
0.097,0.037407994,1.2278355e-05,9.9999e-06
0.098,0.03798824,1.2428942e-05,9.9999e-06
0.099,0.038577154,1.2589484e-05,9.9999e-06
0.1,0.039174803,1.27606345e-05,9.9999e-06
0.101,0.03978135,1.29431e-05,9.9999e-06
0.10200000000000001,0.040396884,1.3137618e-05,9.9999e-06
0.10300000000000001,0.041021537,1.3344999e-05,9.9999e-06
0.10400000000000001,0.04165543,1.3566085e-05,9.9999e-06
0.105,0.042298682,1.3801779e-05,9.9999e-06
0.106,0.042951442,1.4053057e-05,9.9999e-06
0.107,0.043613803,1.4320934e-05,9.9999e-06
0.108,0.04428592,1.4606525e-05,9.9999e-06
0.109,0.044967897,1.4910984e-05,9.9999e-06
0.11,0.045659885,1.5235569e-05,9.9999e-06
0.111,0.046362,1.5581605e-05,9.9999e-06
0.112,0.04707439,1.595051e-05,9.9999e-06
0.113,0.04779717,1.63438e-05,9.9999e-06
0.114,0.048530474,1.6763073e-05,9.9999e-06
0.115,0.04927447,1.7210075e-05,9.9999e-06
0.116,0.050029267,1.7686601e-05,9.9999e-06
0.117,0.050795,1.819463e-05,9.9999e-06
0.11800000000000001,0.051571827,1.8736237e-05,9.9999e-06
0.11900000000000001,0.052359868,1.9313638e-05,9.9999e-06
0.12,0.053159293,1.99292e-05,9.9999e-06
0.121,0.05397021,2.0585438e-05,9.9999e-06
0.122,0.054792803,2.1285066e-05,9.9999e-06
0.123,0.05562719,2.203091e-05,9.9999e-06
0.124,0.056473512,2.2826058e-05,9.9999e-06
0.125,0.057331942,2.3673761e-05,9.9999e-06
0.126,0.05820262,2.457749e-05,9.9999e-06
0.127,0.059085682,2.5540945e-05,9.9999e-06
0.128,0.059981305,2.6568074e-05,9.9999e-06
0.129,0.060889598,2.766307e-05,9.9999e-06
0.13,0.061810765,2.8830453e-05,9.9999e-06
0.131,0.06274494,3.0074987e-05,9.9999e-06
0.132,0.06369225,3.1401767e-05,9.9999e-06
0.133,0.0646529,3.2816242e-05,9.9999e-06
0.134,0.06562701,3.43242e-05,9.9999e-06
0.135,0.066614754,3.5931807e-05,9.9999e-06
0.136,0.067616284,3.764567e-05,9.9999e-06
0.137,0.06863176,3.947277e-05,9.9999e-06
0.138,0.069661364,4.1420637e-05,9.9999e-06
0.139,0.07070522,4.3497246e-05,9.9999e-06
0.14,0.07176354,4.571109e-05,9.9999e-06
0.14100000000000001,0.07283644,4.8071244e-05,9.9999e-06
0.14200000000000002,0.073924094,5.0587376e-05,9.9999e-06
0.14300000000000002,0.07502669,5.326979e-05,9.9999e-06
0.14400000000000002,0.07614435,5.6129426e-05,9.9999e-06
0.145,0.077277295,5.9178088e-05,9.9999e-06
0.146,0.07842566,6.242823e-05,9.9999e-06
0.147,0.07958961,6.589316e-05,9.9999e-06
0.148,0.08076932,6.958707e-05,9.9999e-06
0.149,0.08196496,7.352509e-05,9.9999e-06
0.15,0.08317669,7.772334e-05,9.9999e-06
0.151,0.08440466,8.219896e-05,9.9999e-06
0.152,0.085649095,8.6970416e-05,9.9999e-06
0.153,0.08691013,9.205719e-05,9.9999e-06
0.154,0.08818793,9.7480086e-05,9.9999e-06
0.155,0.08948268,0.000103261336,9.9999e-06
0.156,0.090794526,0.00010942459,9.9999e-06
0.157,0.092123665,0.00011599514,9.9999e-06
0.158,0.09347025,0.00012299983,9.9999e-06
0.159,0.09483443,0.00013046726,9.9999e-06
0.16,0.096216455,0.00013842827,9.9999e-06
0.161,0.097616404,0.00014691522,9.9999e-06
0.162,0.0990345,0.00015596299,9.9999e-06
0.163,0.1004709,0.00016560857,9.9999e-06
0.164,0.10192575,0.00017589141,9.9999e-06
0.165,0.103399254,0.00018685368,9.9999e-06
0.166,0.104891546,0.00019854003,9.9999e-06
0.167,0.106402814,0.00021099864,9.9999e-06
0.168,0.10793323,0.00022428029,9.9999e-06
0.169,0.10948296,0.00023843939,9.9999e-06
0.17,0.11105217,0.00025353386,9.9999e-06
0.171,0.11264098,0.00026962545,9.9999e-06
0.17200000000000001,0.11424962,0.00028677998,9.9999e-06
0.17300000000000001,0.11587817,0.0003050674,9.9999e-06
0.17400000000000002,0.1175269,0.00032456307,9.9999e-06
0.17500000000000002,0.119195886,0.00034534634,9.9999e-06
0.176,0.1208853,0.0003675023,9.9999e-06
0.177,0.12259533,0.00039112155,9.9999e-06
0.178,0.12432611,0.00041630058,9.9999e-06
0.179,0.1260778,0.00044314243,9.9999e-06
0.18,0.12785055,0.00047175674,9.9999e-06
0.181,0.12964448,0.00050225994,9.9999e-06
0.182,0.1314598,0.00053477753,9.9999e-06
0.183,0.13329661,0.000569442,9.9999e-06
0.184,0.1351551,0.00060639495,9.9999e-06
0.185,0.13703535,0.00064578716,9.9999e-06
0.186,0.13893756,0.00068777945,9.9999e-06
0.187,0.14086182,0.00073254324,9.9999e-06
0.188,0.14280824,0.00078026054,9.9999e-06
0.189,0.14477707,0.000831127,9.999901e-06
0.19,0.14676835,0.00088535,9.999901e-06
0.191,0.14878221,0.0009431502,9.999901e-06
0.192,0.15081881,0.001004763,9.999901e-06
0.193,0.15287821,0.0010704397,9.999901e-06
0.194,0.1549606,0.0011404476,9.9999015e-06
0.195,0.157066,0.0012150705,9.9999015e-06
0.196,0.15919462,0.0012946144,9.999902e-06
0.197,0.16134657,0.0013794018,9.999903e-06
0.198,0.16352186,0.0014697766,9.999904e-06
0.199,0.16572066,0.0015661069,9.999905e-06
0.2,0.16794305,0.0016687835,9.999907e-06
0.201,0.17018908,0.001778223,9.99991e-06
0.202,0.17245892,0.0018948688,9.999912e-06
0.203,0.17475255,0.0020191926,9.999916e-06
0.20400000000000001,0.17707016,0.0021517007,9.999921e-06
0.20500000000000002,0.17941175,0.002292928,9.999927e-06
0.20600000000000002,0.18177737,0.0024434456,9.999935e-06
0.20700000000000002,0.18416718,0.0026038606,9.999945e-06
0.20800000000000002,0.18658116,0.0027748214,9.999959e-06
0.209,0.1890194,0.002957017,9.999976e-06
0.21,0.19148186,0.0031511784,9.999998e-06
0.211,0.19396874,0.0033580912,1.0000027e-05
0.212,0.19647998,0.0035785853,1.0000064e-05
0.213,0.19901557,0.003813545,1.00001125e-05
0.214,0.20157564,0.0040639127,1.0000174e-05
0.215,0.20416014,0.0043306877,1.0000254e-05
0.216,0.20676914,0.004614938,1.0000358e-05
0.217,0.20940256,0.0049177925,1.0000492e-05
0.218,0.21206048,0.005240464,1.0000664e-05
0.219,0.21474287,0.0055842306,1.0000887e-05
0.22,0.21744974,0.0059504583,1.0001175e-05
0.221,0.22018111,0.006340592,1.0001547e-05
0.222,0.2229368,0.0067561753,1.0002028e-05
0.223,0.22571693,0.00719884,1.0002649e-05
0.224,0.22852136,0.0076703294,1.0003451e-05
0.225,0.2313501,0.008172479,1.0004487e-05
0.226,0.23420313,0.008707266,1.0005825e-05
0.227,0.23708032,0.009276764,1.0007554e-05
0.228,0.23998167,0.009883181,1.0009787e-05
0.229,0.24290706,0.01052886,1.0012672e-05
0.23,0.24585643,0.0112162875,1.0016398e-05
0.231,0.24882962,0.011948098,1.0021211e-05
0.232,0.25182658,0.012727071,1.0027429e-05
0.233,0.25484723,0.013556189,1.003546e-05
0.234,0.25789145,0.014438573,1.0045836e-05
0.23500000000000001,0.26095912,0.015377538,1.0059239e-05
0.23600000000000002,0.26405007,0.016376596,1.007655e-05
0.23700000000000002,0.26716423,0.017439453,1.0098913e-05
0.23800000000000002,0.27030137,0.018570028,1.01278e-05
0.23900000000000002,0.27346134,0.01977245,1.0165115e-05
0.24,0.27664402,0.021051114,1.0213318e-05
0.241,0.27984926,0.022410622,1.0275582e-05
0.242,0.28307682,0.023855831,1.0356014e-05
0.243,0.28632656,0.025391862,1.0459912e-05
0.244,0.2895983,0.027024094,1.0594121e-05
0.245,0.29289174,0.028758194,1.0767487e-05
0.246,0.29620668,0.030600112,1.0991434e-05
0.247,0.29954296,0.03255606,1.1280711e-05
0.248,0.30290034,0.034632634,1.1654393e-05
0.249,0.30627856,0.03683666,1.2137096e-05
0.25,0.30967733,0.039175294,1.276063e-05
0.251,0.31309646,0.041655995,1.3566065e-05
0.252,0.3165357,0.044286646,1.4606517e-05
0.253,0.31999466,0.047075227,1.5950482e-05
0.254,0.32347324,0.050030347,1.7686601e-05
0.255,0.32697085,0.05316055,1.9929164e-05
0.256,0.33048752,0.056475095,2.282607e-05
0.257,0.3340226,0.05998314,2.6568026e-05
0.258,0.33757612,0.063694425,3.140165e-05
0.259,0.34114757,0.067618996,3.7645616e-05
0.26,0.34473655,0.071766734,4.571092e-05
0.261,0.34834293,0.076148294,5.6129426e-05
0.262,0.35196608,0.08077397,6.9586844e-05
0.263,0.35560587,0.085654765,8.697048e-05
0.264,0.35926175,0.09080123,0.000109424305
0.265,0.36293352,0.09622444,0.00013842752
0.266,0.36662066,0.101935424,0.0001758911
0.267,0.37032285,0.107944734,0.00022427928
0.268,0.37403974,0.114263445,0.00028677972
0.269,0.37777075,0.12090173,0.00036750094
0.27,0.38151568,0.12787028,0.00047175674
0.271,0.38527387,0.13517849,0.00060639327
0.272,0.3890451,0.14283629,0.00078026194
0.273,0.3928287,0.150852,0.001004761
0.274,0.39662442,0.15923397,0.0012946082
0.275,0.40043184,0.16798988,0.001668782
0.276,0.40425026,0.17712556,0.0021516925
0.277,0.4080796,0.18664691,0.0027748214
0.278,0.41191894,0.19655758,0.003578575
0.279,0.41576818,0.20686097,0.0046149427
0.28,0.41962662,0.2175579,0.0059504467
0.281,0.42349377,0.22864859,0.007670285
0.28200000000000003,0.42736933,0.24013148,0.009883171
0.28300000000000003,0.4312526,0.25200233,0.012727025
0.28400000000000003,0.43514317,0.2642563,0.016376596
0.28500000000000003,0.43904054,0.27688524,0.021051057
0.28600000000000003,0.44294417,0.28988034,0.027024122
0.28700000000000003,0.4468535,0.30322915,0.03463257
0.28800000000000003,0.45076796,0.3169184,0.044286408
0.289,0.45468736,0.3309326,0.056474995
0.29,0.4586107,0.34525278,0.07176648
0.291,0.46253785,0.35985982,0.09080123
0.292,0.466468,0.3747308,0.11426306
0.293,0.47040087,0.38984248,0.14283629
0.294,0.4743355,0.40516824,0.17712528
0.295,0.4782717,0.42068118,0.21755692
0.296,0.48220894,0.43635276,0.26425594
0.297,0.48614648,0.45215204,0.31691757
0.298,0.49008393,0.46804884,0.3747308
0.299,0.49402052,0.4840103,0.4363518
0.3,0.49795604,0.500005,0.500005
0.301,0.5018896,0.5159992,0.5636563
0.302,0.5058207,0.5319606,0.62527746
0.303,0.50974905,0.54785746,0.68309075
0.304,0.51367384,0.5636568,0.73575264
0.305,0.5175947,0.5793284,0.78245175
0.306,0.52151084,0.59484124,0.8228836
0.307,0.525422,0.6101675,0.85717374
0.308,0.52932733,0.6252788,0.8857462
0.309,0.5332264,0.6401497,0.90920824
0.31,0.5371188,0.6547568,0.928243
0.311,0.54100376,0.669077,0.94353455
0.312,0.544881,0.6830912,0.9557233
0.313,0.5487496,0.69678044,0.96537715
0.314,0.5526094,0.71012974,0.9729859
0.315,0.55645955,0.72312444,0.9789588
0.316,0.5602998,0.73575366,0.98363346
0.317,0.56412935,0.7480073,0.9872829
0.318,0.56794786,0.7598781,0.9901267
0.319,0.5717549,0.77136105,0.9923396
0.32,0.5755495,0.78245175,0.99405944
0.321,0.5793317,0.793149,0.9953951
0.322,0.5831006,0.8034521,0.99643135
0.323,0.5868559,0.8133631,0.99723524
0.324,0.5905969,0.8228842,0.9978582
0.325,0.5943232,0.83201987,0.9983412
0.326,0.5980345,0.8407757,0.9987154
0.327,0.6017299,0.8491577,0.99900526
0.328,0.6054093,0.85717374,0.9992298
0.329,0.609072,0.86483127,0.9994036
0.33,0.61271775,0.87213975,0.9995383
0.331,0.6163457,0.87910795,0.9996425
0.332,0.6199557,0.88574636,0.99972326
0.333,0.6235473,0.89206517,0.9997857
0.334,0.62711984,0.8980743,0.99983406
0.335,0.6306731,0.9037854,0.9998716
0.336,0.63420653,0.90920866,0.9999006
0.337,0.63771975,0.9143553,0.999923
0.338,0.6412122,0.91923594,0.9999404
0.339,0.6446837,0.9238615,0.99995387
0.34,0.64813364,0.9282432,0.99996424
0.341,0.6515617,0.9323907,0.99997234
0.342,0.6549676,0.9363153,0.99997854
0.343,0.6583506,0.94002664,0.99998343
0.34400000000000003,0.6617108,0.94353473,0.9999871
0.34500000000000003,0.6650474,0.9468492,0.9999901
0.34600000000000003,0.6683602,0.94997954,0.9999924
0.34700000000000003,0.67164904,0.9529346,0.99999404
0.34800000000000003,0.6749133,0.95572317,0.99999535
0.34900000000000003,0.67815274,0.9583538,0.9999964
0.35000000000000003,0.681367,0.9608345,0.99999726
0.35100000000000003,0.6845558,0.9631732,0.99999785
0.352,0.6877188,0.96537715,0.99999833
0.353,0.6908555,0.9674538,0.9999987
0.354,0.69396603,0.96940964,0.99999905
0.355,0.69704974,0.9712517,0.9999993
0.356,0.7001065,0.9729858,0.9999994
0.357,0.7031359,0.97461796,0.9999995
0.358,0.7061377,0.9761539,0.99999964
0.359,0.70911163,0.97759914,0.99999976
0.36,0.7120576,0.9789587,0.99999976
0.361,0.7149751,0.9802372,0.9999999
0.362,0.7178641,0.98143965,0.9999999
0.363,0.72072417,0.98257035,0.9999999
0.364,0.7235553,0.9836332,0.9999999
0.365,0.7263571,0.98463225,1.0
0.366,0.7291294,0.985571,1.0
0.367,0.7318721,0.9864535,1.0
0.368,0.7345848,0.9872825,1.0
0.369,0.7372674,0.98806155,1.0
0.37,0.73991966,0.9887933,1.0
0.371,0.7425415,0.9894806,1.0
0.372,0.74513274,0.9901264,1.0
0.373,0.7476932,0.99073267,1.0
0.374,0.7502226,0.99130213,1.0
0.375,0.75272095,0.99183685,1.0
0.376,0.7551879,0.992339,1.0
0.377,0.7576236,0.9928104,1.0
0.378,0.76002765,0.99325305,1.0
0.379,0.7624001,0.9936686,1.0
0.38,0.76474077,0.9940587,1.0
0.381,0.76704943,0.99442494,1.0
0.382,0.76932603,0.99476874,1.0
0.383,0.7715705,0.9950913,1.0
0.384,0.7737828,0.99539423,1.0
0.385,0.77596265,0.99567837,1.0
0.386,0.7781102,0.99594516,1.0
0.387,0.78022504,0.9961953,1.0
0.388,0.7823075,0.9964302,1.0
0.389,0.784357,0.99665064,1.0
0.39,0.786374,0.9968574,1.0
0.391,0.788358,0.99705136,1.0
0.392,0.79030925,0.99723357,1.0
0.393,0.79222745,0.9974043,1.0
0.394,0.7941126,0.9975648,1.0
0.395,0.79596484,0.997715,1.0
0.396,0.797784,0.9978561,1.0
0.397,0.79956985,0.9979886,1.0
0.398,0.8013224,0.9981128,1.0
0.399,0.8030418,0.9982292,1.0
0.4,0.80472815,0.99833846,1.0
0.401,0.806381,0.9984409,1.0
0.402,0.80800056,0.99853706,1.0
0.403,0.80958676,0.9986273,1.0
0.404,0.81113964,0.9987118,1.0
0.405,0.81265914,0.99879116,1.0
0.406,0.81414515,0.9988655,1.0
0.40700000000000003,0.8155978,0.9989353,1.0
0.40800000000000003,0.8170168,0.9990006,1.0
0.40900000000000003,0.81840247,0.999062,1.0
0.41000000000000003,0.8197548,0.99911946,1.0
0.41100000000000003,0.8210735,0.9991732,1.0
0.41200000000000003,0.82235867,0.9992238,1.0
0.41300000000000003,0.8236105,0.9992711,1.0
0.41400000000000003,0.82482874,0.9993154,1.0
0.41500000000000004,0.8260135,0.99935704,1.0
0.41600000000000004,0.82716495,0.99939597,1.0
0.417,0.8282829,0.99943227,1.0
0.418,0.8293671,0.9994665,1.0
0.419,0.83041805,0.9994985,1.0
0.42,0.83143544,0.9995284,1.0
0.421,0.8324194,0.99955624,1.0
0.422,0.83336973,0.99958235,1.0
0.423,0.83428675,0.9996069,1.0
0.424,0.83517027,0.9996296,1.0
0.425,0.8360204,0.99965096,1.0
0.426,0.8368372,0.99967086,1.0
0.427,0.83762044,0.99968946,1.0
0.428,0.83837026,0.9997067,1.0
0.429,0.8390866,0.9997228,1.0
0.43,0.83976966,0.9997377,1.0
0.431,0.84041935,0.9997515,1.0
0.432,0.8410356,0.99976426,1.0
0.433,0.84161854,0.9997763,1.0
0.434,0.8421681,0.99978715,1.0
0.435,0.84268415,0.99979717,1.0
0.436,0.843167,0.99980646,1.0
0.437,0.84361655,0.9998149,1.0
0.438,0.8440327,0.99982256,1.0
0.439,0.8444156,0.99982953,1.0
0.44,0.8447652,0.99983585,1.0
0.441,0.84508127,0.99984145,1.0
0.442,0.8453643,0.99984646,1.0
0.443,0.8456138,0.99985075,1.0
0.444,0.8458302,0.99985445,1.0
0.445,0.8460132,0.99985754,1.0
0.446,0.84616286,0.99986005,1.0
0.447,0.84627944,0.9998621,1.0
0.448,0.8463626,0.9998634,1.0
0.449,0.8464126,0.9998642,1.0
0.45,0.8464292,0.9998646,1.0
0.451,0.8464126,0.9998642,1.0
0.452,0.8463627,0.9998634,1.0
0.453,0.84627956,0.9998621,1.0
0.454,0.84616303,0.99986005,1.0
0.455,0.84601325,0.99985754,1.0
0.456,0.8458302,0.99985445,1.0
0.457,0.84561396,0.99985075,1.0
0.458,0.8453643,0.99984646,1.0
0.459,0.84508145,0.99984145,1.0
0.46,0.8447652,0.99983585,1.0
0.461,0.8444156,0.99982953,1.0
0.462,0.8440327,0.99982256,1.0
0.463,0.84361655,0.9998149,1.0
0.464,0.843167,0.99980646,1.0
0.465,0.8426842,0.99979717,1.0
0.466,0.8421681,0.99978715,1.0
0.467,0.84161854,0.9997763,1.0
0.468,0.84103554,0.99976426,1.0
0.46900000000000003,0.84041935,0.9997515,1.0
0.47000000000000003,0.83976966,0.9997377,1.0
0.47100000000000003,0.8390867,0.9997228,1.0
0.47200000000000003,0.83837026,0.9997067,1.0
0.47300000000000003,0.83762056,0.99968946,1.0
0.47400000000000003,0.8368372,0.99967086,1.0
0.47500000000000003,0.8360205,0.99965096,1.0
0.47600000000000003,0.83517045,0.9996296,1.0
0.47700000000000004,0.83428675,0.9996069,1.0
0.47800000000000004,0.83336973,0.99958235,1.0
0.47900000000000004,0.8324194,0.99955624,1.0
0.48,0.8314355,0.9995284,1.0
0.481,0.83041793,0.9994985,1.0
0.482,0.8293671,0.9994665,1.0
0.483,0.8282829,0.99943227,1.0
0.484,0.8271648,0.99939597,1.0
0.485,0.82601357,0.99935704,1.0
0.486,0.824829,0.9993154,1.0
0.487,0.8236106,0.9992711,1.0
0.488,0.82235885,0.9992238,1.0
0.489,0.8210735,0.9991732,1.0
0.49,0.8197548,0.99911946,1.0
0.491,0.81840235,0.999062,1.0
0.492,0.8170168,0.9990006,1.0
0.493,0.8155978,0.9989353,1.0
0.494,0.81414515,0.9988655,1.0
0.495,0.81265914,0.99879116,1.0
0.496,0.81113976,0.9987118,1.0
0.497,0.8095867,0.9986273,1.0
0.498,0.8080007,0.9985372,1.0
0.499,0.8063812,0.9984409,1.0
0.5,0.80472827,0.99833846,1.0
0.501,0.8030418,0.9982292,1.0
0.502,0.8013225,0.9981128,1.0
0.503,0.7995697,0.9979886,1.0
0.504,0.7977838,0.9978561,1.0
0.505,0.7959649,0.997715,1.0
0.506,0.79411286,0.9975648,1.0
0.507,0.79222727,0.9974043,1.0
0.508,0.79030925,0.99723357,1.0
0.509,0.78835815,0.99705136,1.0
0.51,0.78637403,0.9968574,1.0
0.511,0.784357,0.99665064,1.0
0.512,0.7823076,0.9964302,1.0
0.513,0.7802251,0.9961953,1.0
0.514,0.77811,0.99594504,1.0
0.515,0.7759628,0.99567837,1.0
0.516,0.7737831,0.99539423,1.0
0.517,0.7715704,0.9950913,1.0
0.518,0.7693261,0.99476886,1.0
0.519,0.7670496,0.99442506,1.0
0.52,0.7647408,0.99405885,1.0
0.521,0.7624001,0.9936686,1.0
0.522,0.76002795,0.99325305,1.0
0.523,0.7576237,0.9928104,1.0
0.524,0.7551879,0.992339,1.0
0.525,0.7527211,0.99183685,1.0
0.526,0.7502226,0.99130213,1.0
0.527,0.74769306,0.99073267,1.0
0.528,0.7451328,0.9901264,1.0
0.529,0.7425419,0.98948073,1.0
0.53,0.7399198,0.98879343,1.0
0.531,0.7372674,0.98806155,1.0
0.532,0.73458505,0.98728263,1.0
0.533,0.7318721,0.9864535,1.0
0.534,0.72912943,0.985571,1.0
0.535,0.72635734,0.9846324,1.0
0.536,0.7235554,0.9836332,0.9999999
0.537,0.7207241,0.98257035,0.9999999
0.538,0.7178642,0.98143977,0.9999999
0.539,0.7149754,0.98023754,0.9999999
0.54,0.7120574,0.9789586,0.99999976
0.541,0.70911175,0.97759914,0.99999976
0.542,0.706138,0.976154,0.99999964
0.543,0.7031361,0.9746181,0.9999995
0.544,0.7001065,0.9729858,0.9999994
0.545,0.69705003,0.97125185,0.9999993
0.546,0.69396615,0.96940976,0.99999905
0.547,0.6908555,0.9674538,0.9999987
0.548,0.6877189,0.9653773,0.99999833
0.549,0.6845558,0.9631732,0.99999785
0.55,0.6813669,0.9608345,0.99999726
0.551,0.67815286,0.9583538,0.9999964
0.552,0.6749137,0.9557235,0.99999535
0.553,0.6716492,0.9529347,0.99999404
0.554,0.66836023,0.9499796,0.9999924
0.555,0.6650477,0.9468496,0.9999901
0.556,0.6617108,0.94353485,0.9999871
0.557,0.65835065,0.94002664,0.99998343
0.558,0.6549677,0.93631554,0.99997854
0.559,0.6515618,0.932391,0.99997234
0.56,0.6481335,0.928243,0.99996424
0.561,0.64468384,0.9238618,0.99995387
0.562,0.6412127,0.9192364,0.9999404
0.5630000000000001,0.6377195,0.914355,0.999923
0.5640000000000001,0.63420665,0.9092087,0.9999006
0.5650000000000001,0.63067347,0.9037859,0.9998716
0.5660000000000001,0.6271201,0.89807475,0.99983406
0.5670000000000001,0.6235473,0.89206517,0.9997857
0.5680000000000001,0.6199561,0.88574696,0.99972326
0.5690000000000001,0.6163459,0.87910813,0.9996425
0.5700000000000001,0.61271757,0.8721396,0.9995383
0.5710000000000001,0.6090722,0.8648317,0.9994036
0.5720000000000001,0.6054093,0.85717374,0.9992298
0.5730000000000001,0.6017298,0.84915745,0.99900526
0.5740000000000001,0.5980346,0.840776,0.9987154
0.5750000000000001,0.59432364,0.83202094,0.9983412
0.5760000000000001,0.59059715,0.82288474,0.99785835
0.577,0.5868559,0.8133631,0.99723524
0.578,0.5831009,0.80345297,0.99643147
0.579,0.5793318,0.7931493,0.9953951
0.58,0.5755495,0.78245175,0.99405944
0.581,0.57175505,0.7713617,0.99233973
0.582,0.567948,0.75987846,0.99012685
0.583,0.5641293,0.748007,0.98728275
0.584,0.56029993,0.7357541,0.9836336
0.585,0.55646,0.72312593,0.9789594
0.586,0.55260915,0.71012896,0.9729856
0.587,0.54874974,0.6967808,0.9653774
0.588,0.5448812,0.6830924,0.9557243
0.589,0.541004,0.6690778,0.9435354
0.59,0.5371188,0.6547568,0.928243
0.591,0.5332267,0.640151,0.9092101
0.592,0.52932745,0.6252792,0.88574696
0.593,0.5254219,0.61016697,0.8571727
0.594,0.52151114,0.5948422,0.8228858
0.595,0.5175947,0.5793284,0.78245175
0.596,0.5136737,0.5636563,0.7357511
0.597,0.5097492,0.54785794,0.6830924
0.598,0.5058212,0.5319626,0.62528455
0.599,0.5018898,0.51600015,0.56366
0.6,0.49795604,0.500005,0.500005
0.601,0.49402088,0.4840118,0.43635744
0.602,0.49008405,0.46804935,0.37473264
0.603,0.48614648,0.45215204,0.31691757
0.604,0.48220918,0.4363537,0.26425892
0.605,0.47827184,0.42068163,0.21755823
0.606,0.47433537,0.40516782,0.17712416
0.607,0.47040093,0.38984293,0.14283721
0.608,0.46646848,0.37473264,0.11426615
0.609,0.46253762,0.35985896,0.09079998
0.61,0.45861086,0.34525323,0.07176699
0.611,0.45468774,0.33093384,0.05647622
0.612,0.45076826,0.3169192,0.044287056
0.613,0.4468535,0.30322915,0.03463257
0.614,0.4429444,0.28988114,0.027024522
0.615,0.43904063,0.27688563,0.021051211
0.616,0.43514305,0.26425594,0.016376473
0.617,0.4312528,0.25200304,0.012727215
0.618,0.42736983,0.24013288,0.009883472
0.619,0.42349368,0.22864823,0.007670229
0.62,0.41962674,0.21755823,0.0059504914
0.621,0.41576856,0.20686191,0.0046150475
0.622,0.41191918,0.19655818,0.0035786296
0.623,0.4080796,0.18664691,0.0027748214
0.624,0.40425062,0.1771264,0.0021517416
0.625,0.4004319,0.16799015,0.0016687944
0.626,0.39662442,0.15923397,0.0012946082
0.627,0.39282894,0.15085246,0.0010047763
0.628,0.3890451,0.14283629,0.00078026194
0.629,0.38527375,0.13517828,0.0006063887
0.63,0.38151577,0.12787049,0.00047176026
0.631,0.3777712,0.12090255,0.00036751185
0.632,0.37403956,0.11426306,0.00028677552
0.633,0.370323,0.10794491,0.0002242809
0.634,0.3666213,0.101936296,0.00017589742
0.635,0.36293396,0.09622509,0.00013843142
0.636,0.359262,0.090801544,0.000109425826
0.637,0.35560638,0.08565536,8.697285e-05
0.638,0.3519664,0.08077439,6.9588204e-05
0.639,0.34834298,0.07614842,5.6129782e-05
0.64,0.34473658,0.071766734,4.571092e-05
0.641,0.34114823,0.06761971,3.7646878e-05
0.642,0.3375762,0.063694544,3.140181e-05
0.643,0.33402255,0.05998304,2.6567901e-05
0.644,0.33048806,0.056475606,2.2826562e-05
0.645,0.3269713,0.053160932,1.9929466e-05
0.646,0.323473,0.05003016,1.7686487e-05
0.647,0.31999516,0.04707566,1.595071e-05
0.648,0.31653598,0.04428689,1.4606621e-05
0.649,0.3130967,0.041656144,1.3566119e-05
0.65,0.30967733,0.039175294,1.276063e-05
0.651,0.30627903,0.036836967,1.2137169e-05
0.652,0.30290022,0.03463257,1.1654381e-05
0.653,0.2995431,0.03255615,1.12807265e-05
0.654,0.29620704,0.030600311,1.0991461e-05
0.655,0.29289234,0.028758513,1.0767522e-05
0.656,0.28959835,0.027024122,1.05941235e-05
0.657,0.2863269,0.025392003,1.0459922e-05
0.658,0.28307736,0.023856074,1.0356028e-05
0.659,0.27984926,0.022410622,1.0275582e-05
0.66,0.2766443,0.021051211,1.0213322e-05
0.661,0.2734618,0.01977263,1.0165121e-05
0.662,0.27030128,0.018569997,1.0127799e-05
0.663,0.26716435,0.017439501,1.0098915e-05
0.664,0.26405045,0.016376719,1.0076552e-05
0.665,0.260959,0.015377496,1.0059237e-05
0.666,0.25789154,0.0144386,1.0045836e-05
0.667,0.25484756,0.013556279,1.0035461e-05
0.668,0.25182712,0.012727215,1.002743e-05
0.669,0.24883033,0.011948278,1.0021212e-05
0.67,0.24585661,0.0112163415,1.0016399e-05
0.671,0.24290751,0.01052896,1.0012673e-05
0.672,0.2399816,0.009883171,1.0009787e-05
0.673,0.23708047,0.009276801,1.0007554e-05
0.674,0.23420349,0.008707341,1.0005825e-05
0.675,0.23135,0.008172465,1.0004487e-05
0.676,0.22852214,0.0076704603,1.0003451e-05
0.677,0.22571722,0.0071988883,1.0002649e-05
0.678,0.2229373,0.006756251,1.0002028e-05
0.679,0.22018114,0.006340598,1.0001547e-05
0.68,0.21744998,0.0059504914,1.0001175e-05
0.681,0.21474333,0.0055842893,1.0000887e-05
0.682,0.21206048,0.005240464,1.0000664e-05
0.683,0.20940277,0.0049178153,1.0000492e-05
0.684,0.20676948,0.004614978,1.0000358e-05
0.685,0.20416006,0.0043306802,1.0000254e-05
0.686,0.20157577,0.004063924,1.0000174e-05
0.687,0.19901587,0.0038135743,1.00001125e-05
0.6880000000000001,0.19647984,0.003578575,1.0000064e-05
0.6890000000000001,0.19396943,0.0033581485,1.0000027e-05
0.6900000000000001,0.19148213,0.0031511988,9.999998e-06
0.6910000000000001,0.18901978,0.002957048,9.999976e-06
0.6920000000000001,0.18658116,0.0027748214,9.999959e-06
0.6930000000000001,0.18416737,0.0026038731,9.999945e-06
0.6940000000000001,0.18177776,0.0024434687,9.999935e-06
0.6950000000000001,0.17941171,0.002292926,9.999927e-06
0.6960000000000001,0.17707084,0.0021517416,9.999921e-06
0.6970000000000001,0.17475286,0.0020192096,9.999916e-06
0.6980000000000001,0.1724588,0.0018948636,9.999912e-06
0.6990000000000001,0.17018916,0.0017782262,9.99991e-06
0.7000000000000001,0.16794327,0.0016687944,9.999907e-06
0.7010000000000001,0.16572104,0.0015661247,9.999905e-06
0.7020000000000001,0.16352244,0.0014698002,9.999904e-06
0.7030000000000001,0.16134676,0.0013794096,9.999903e-06
0.704,0.15919499,0.0012946279,9.999902e-06
0.705,0.157066,0.0012150705,9.9999015e-06
0.706,0.15496072,0.0011404519,9.9999015e-06
0.707,0.15287851,0.0010704488,9.999901e-06
0.708,0.15081874,0.001004761,9.999901e-06
0.709,0.14878279,0.000943167,9.999901e-06
0.71,0.14676858,0.00088535657,9.999901e-06
0.711,0.14477699,0.0008311247,9.999901e-06
0.712,0.14280832,0.00078026194,9.9999e-06
0.713,0.140862,0.0007325473,9.9999e-06
0.714,0.13893788,0.00068778655,9.9999e-06
0.715,0.13703535,0.00064578716,9.9999e-06
0.716,0.13515525,0.0006063978,9.9999e-06
0.717,0.13329689,0.0005694473,9.9999e-06
0.718,0.13145979,0.00053477706,9.9999e-06
0.719,0.1296446,0.0005022618,9.9999e-06
0.72,0.12785077,0.00047176026,9.9999e-06
0.721,0.12607773,0.00044314118,9.9999e-06
0.722,0.12432659,0.00041630754,9.9999e-06
0.723,0.12259552,0.00039112408,9.9999e-06
0.724,0.12088562,0.0003675064,9.9999e-06
0.725,0.1191959,0.00034534666,9.9999e-06
0.726,0.11752704,0.00032456484,9.9999e-06
0.727,0.11587844,0.00030507048,9.9999e-06
0.728,0.11424959,0.00028677972,9.9999e-06
0.729,0.11264146,0.00026963037,9.9999e-06
0.73,0.111052364,0.00025353595,9.9999e-06
0.731,0.109482914,0.00023843894,9.9999e-06
0.732,0.10793331,0.0002242809,9.9999e-06
0.733,0.106403,0.00021100018,9.9999e-06
0.734,0.104891494,0.00019853949,9.9999e-06
0.735,0.103399634,0.00018685655,9.9999e-06
0.736,0.101925895,0.00017589238,9.9999e-06
0.737,0.100471124,0.0001656102,9.9999e-06
0.738,0.0990345,0.00015596299,9.9999e-06
0.739,0.09761651,0.00014691587,9.9999e-06
0.74,0.09621665,0.00013842949,9.9999e-06
0.741,0.094834425,0.00013046715,9.9999e-06
0.742,0.09347064,0.00012300188,9.9999e-06
0.743,0.09212382,0.00011599594,9.9999e-06
0.744,0.090794474,0.000109424305,9.9999e-06
0.745,0.0894827,0.00010326151,9.9999e-06
0.746,0.08818807,9.748066e-05,9.9999e-06
0.747,0.08691035,9.2058115e-05,9.9999e-06
0.748,0.08564941,8.697166e-05,9.9999e-06
0.749,0.08440478,8.219938e-05,9.9999e-06
0.75,0.083176866,7.7724e-05,9.9999e-06
0.751,0.08196495,7.352503e-05,9.9999e-06
0.752,0.0807694,6.95873e-05,9.9999e-06
0.753,0.07958976,6.589364e-05,9.9999e-06
0.754,0.078425616,6.242814e-05,9.9999e-06
0.755,0.07727761,5.9178976e-05,9.9999e-06
0.756,0.07614448,5.6129782e-05,9.9999e-06
0.757,0.075026624,5.326962e-05,9.9999e-06
0.758,0.073924124,5.0587416e-05,9.9999e-06
0.759,0.07283653,4.8071463e-05,9.9999e-06
0.76,0.07176372,4.5711462e-05,9.9999e-06
0.761,0.07070522,4.3497246e-05,9.9999e-06
0.762,0.06966144,4.1420786e-05,9.9999e-06
0.763,0.06863191,3.947304e-05,9.9999e-06
0.764,0.06761627,3.7645616e-05,9.9999e-06
0.765,0.06661479,3.5931884e-05,9.9999e-06
0.766,0.06562712,3.432438e-05,9.9999e-06
0.767,0.06465285,3.2816177e-05,9.9999e-06
0.768,0.06369251,3.1402138e-05,9.9999e-06
0.769,0.06274503,3.0075122e-05,9.9999e-06
0.77,0.061810933,2.8830667e-05,9.9999e-06
0.771,0.060889613,2.7663085e-05,9.9999e-06
0.772,0.059981365,2.6568154e-05,9.9999e-06
0.773,0.059085816,2.5541094e-05,9.9999e-06
0.774,0.058202602,2.4577475e-05,9.9999e-06
0.775,0.057332207,2.3674023e-05,9.9999e-06
0.776,0.056473635,2.2826169e-05,9.9999e-06
0.777,0.055627156,2.2030888e-05,9.9999e-06
0.778,0.054792833,2.1285085e-05,9.9999e-06
0.779,0.05397031,2.0585518e-05,9.9999e-06
0.78,0.053159438,1.9929314e-05,9.9999e-06
0.781,0.052360076,1.931379e-05,9.9999e-06
0.782,0.051571887,1.8736288e-05,9.9999e-06
0.783,0.050795127,1.8194718e-05,9.9999e-06
0.784,0.050029255,1.7686601e-05,9.9999e-06
0.785,0.049274515,1.72101e-05,9.9999e-06
0.786,0.04853059,1.676314e-05,9.9999e-06
0.787,0.047797147,1.6343787e-05,9.9999e-06
0.788,0.047074582,1.595062e-05,9.9999e-06
0.789,0.046362087,1.5581647e-05,9.9999e-06
0.79,0.04565985,1.5235554e-05,9.9999e-06
0.791,0.04496792,1.4910993e-05,9.9999e-06
0.792,0.04428598,1.4606551e-05,9.9999e-06
0.793,0.043613918,1.43209845e-05,9.9999e-06
0.794,0.0429516,1.4053119e-05,9.9999e-06
0.795,0.042298738,1.38017995e-05,9.9999e-06
0.796,0.041655526,1.3566119e-05,9.9999e-06
0.797,0.041021522,1.3344997e-05,9.9999e-06
0.798,0.04039691,1.3137632e-05,9.9999e-06
0.799,0.039781425,1.2943123e-05,9.9999e-06
0.8,0.039174784,1.276063e-05,9.9999e-06
0.801,0.03857731,1.25895285e-05,9.9999e-06
0.802,0.037988316,1.2428961e-05,9.9999e-06
0.803,0.0374081,1.2278381e-05,9.9999e-06
0.804,0.036836267,1.2137104e-05,9.9999e-06
0.805,0.036272988,1.2004617e-05,9.9999e-06
0.806,0.035718,1.1880344e-05,9.9999e-06
0.807,0.035171073,1.1763746e-05,9.9999e-06
0.808,0.034632344,1.1654406e-05,9.9999e-06
0.809,0.034101576,1.1551842e-05,9.9999e-06
0.81,0.03357854,1.1455614e-05,9.9999e-06
0.811,0.03306338,1.1365373e-05,9.9999e-06
0.812,0.032555852,1.12807265e-05,9.9999e-06
0.8130000000000001,0.032055747,1.12013095e-05,9.9999e-06
0.8140000000000001,0.031563304,1.1126851e-05,9.9999e-06
0.8150000000000001,0.03107796,1.10569745e-05,9.9999e-06
0.8160000000000001,0.030599955,1.09914445e-05,9.9999e-06
0.8170000000000001,0.030128963,1.0929964e-05,9.9999e-06
0.8180000000000001,0.029665114,1.0872309e-05,9.9999e-06
0.8190000000000001,0.029208189,1.0818229e-05,9.9999e-06
0.8200000000000001,0.028757995,1.0767487e-05,9.9999e-06
0.8210000000000001,0.028314743,1.0719915e-05,9.9999e-06
0.8220000000000001,0.027877929,1.0675271e-05,9.9999e-06
0.8230000000000001,0.02744766,1.0633394e-05,9.9999e-06
0.8240000000000001,0.02702395,1.05941235e-05,9.9999e-06
0.8250000000000001,0.026606608,1.0557288e-05,9.9999e-06
0.8260000000000001,0.02619554,1.0522735e-05,9.9999e-06
0.8270000000000001,0.025790649,1.0490324e-05,9.9999e-06
0.8280000000000001,0.02539177,1.0459914e-05,9.9999e-06
0.8290000000000001,0.024998995,1.0431399e-05,9.9999e-06
0.8300000000000001,0.024612045,1.0404644e-05,9.9999e-06
0.8310000000000001,0.024231039,1.0379554e-05,9.9999e-06
0.8320000000000001,0.023855783,1.0356017e-05,9.9999e-06
0.833,0.023486117,1.0333937e-05,9.9999e-06
0.834,0.023122214,1.0313234e-05,9.9999e-06
0.835,0.022763655,1.0293807e-05,9.9999e-06
0.836,0.022410529,1.0275582e-05,9.9999e-06
0.837,0.02206284,1.0258493e-05,9.9999e-06
0.838,0.021720428,1.0242462e-05,9.9999e-06
0.839,0.021383218,1.0227426e-05,9.9999e-06
0.84,0.021051057,1.0213318e-05,9.9999e-06
0.841,0.020724019,1.0200089e-05,9.9999e-06
0.842,0.020401964,1.01876785e-05,9.9999e-06
0.843,0.020084737,1.0176035e-05,9.9999e-06
0.844,0.019772416,1.0165118e-05,9.9999e-06
0.845,0.019464862,1.0154875e-05,9.9999e-06
0.846,0.019161928,1.0145266e-05,9.9999e-06
0.847,0.01886376,1.0136257e-05,9.9999e-06
0.848,0.018570011,1.0127801e-05,9.9999e-06
0.849,0.018280817,1.0119872e-05,9.9999e-06
0.85,0.017995981,1.0112433e-05,9.9999e-06
0.851,0.017715571,1.0105457e-05,9.9999e-06
0.852,0.017439457,1.0098915e-05,9.9999e-06
0.853,0.017167509,1.0092775e-05,9.9999e-06
0.854,0.016899854,1.0087018e-05,9.9999e-06
0.855,0.016636185,1.0081617e-05,9.9999e-06
0.856,0.016376559,1.007655e-05,9.9999e-06
0.857,0.016120981,1.0071799e-05,9.9999e-06
0.858,0.015869334,1.00673415e-05,9.9999e-06
0.859,0.015621492,1.006316e-05,9.9999e-06
0.86,0.015377581,1.005924e-05,9.9999e-06
0.861,0.015137306,1.0055559e-05,9.9999e-06
0.862,0.0149007905,1.0052109e-05,9.9999e-06
0.863,0.014667862,1.0048871e-05,9.9999e-06
0.864,0.014438575,1.0045836e-05,9.9999e-06
0.865,0.014212825,1.0042988e-05,9.9999e-06
0.866,0.013990505,1.0040317e-05,9.9999e-06
0.867,0.013771718,1.0037811e-05,9.9999e-06
0.868,0.013556206,1.0035461e-05,9.9999e-06
0.869,0.013344026,1.0033255e-05,9.9999e-06
0.87,0.0131351715,1.0031188e-05,9.9999e-06
0.871,0.012929546,1.0029248e-05,9.9999e-06
0.872,0.012727101,1.002743e-05,9.9999e-06
0.873,0.012527789,1.0025722e-05,9.9999e-06
0.874,0.012331515,1.0024122e-05,9.9999e-06
0.875,0.012138328,1.0022621e-05,9.9999e-06
0.876,0.011948084,1.0021211e-05,9.9999e-06
0.877,0.011760835,1.001989e-05,9.9999e-06
0.878,0.011576489,1.0018651e-05,9.9999e-06
0.879,0.011394958,1.0017488e-05,9.9999e-06
0.88,0.0112163285,1.0016399e-05,9.9999e-06
0.881,0.011040388,1.0015375e-05,9.9999e-06
0.882,0.0108671775,1.0014416e-05,9.9999e-06
0.883,0.010696701,1.0013516e-05,9.9999e-06
0.884,0.010528869,1.0012672e-05,9.9999e-06
0.885,0.010363649,1.00118805e-05,9.9999e-06
0.886,0.010200958,1.0011137e-05,9.9999e-06
0.887,0.010040835,1.0010441e-05,9.9999e-06
0.888,0.009883201,1.0009787e-05,9.9999e-06
0.889,0.009727985,1.0009174e-05,9.9999e-06
0.89,0.009575221,1.0008599e-05,9.9999e-06
0.891,0.009424836,1.000806e-05,9.9999e-06
0.892,0.009276757,1.0007554e-05,9.9999e-06
0.893,0.009131056,1.0007079e-05,9.9999e-06
0.894,0.008987556,1.00066345e-05,9.9999e-06
0.895,0.008846329,1.0006217e-05,9.9999e-06
0.896,0.008707269,1.0005825e-05,9.9999e-06
0.897,0.008570412,1.0005458e-05,9.9999e-06
0.898,0.00843569,1.0005113e-05,9.9999e-06
0.899,0.00830304,1.000479e-05,9.9999e-06
0.9,0.008172521,1.0004487e-05,9.9999e-06
0.901,0.008043979,1.00042025e-05,9.9999e-06
0.902,0.007917448,1.0003936e-05,9.9999e-06
0.903,0.0077929217,1.0003686e-05,9.9999e-06
0.904,0.007670341,1.0003451e-05,9.9999e-06
0.905,0.0075496756,1.000323e-05,9.9999e-06
0.906,0.0074308985,1.0003024e-05,9.9999e-06
0.907,0.0073139495,1.000283e-05,9.9999e-06
0.908,0.007198859,1.0002649e-05,9.9999e-06
0.909,0.00708554,1.0002478e-05,9.9999e-06
0.91,0.006974023,1.0002318e-05,9.9999e-06
0.911,0.006864251,1.0002169e-05,9.9999e-06
0.912,0.0067561725,1.0002028e-05,9.9999e-06
0.913,0.006649836,1.0001896e-05,9.9999e-06
0.914,0.0065451157,1.0001772e-05,9.9999e-06
0.915,0.0064420355,1.0001656e-05,9.9999e-06
0.916,0.006340596,1.0001547e-05,9.9999e-06
0.917,0.006240746,1.0001445e-05,9.9999e-06
0.918,0.006142461,1.0001349e-05,9.9999e-06
0.919,0.0060457163,1.0001259e-05,9.9999e-06
0.92,0.005950467,1.0001175e-05,9.9999e-06
0.921,0.0058567342,1.0001096e-05,9.9999e-06
0.922,0.00576445,1.0001022e-05,9.9999e-06
0.923,0.0056736353,1.0000952e-05,9.9999e-06
0.924,0.0055842455,1.0000887e-05,9.9999e-06
0.925,0.005496239,1.0000826e-05,9.9999e-06
0.926,0.005409654,1.0000768e-05,9.9999e-06
0.927,0.005324389,1.0000715e-05,9.9999e-06
0.928,0.005240482,1.0000664e-05,9.9999e-06
0.929,0.0051578744,1.0000616e-05,9.9999e-06
0.93,0.005076584,1.0000572e-05,9.9999e-06
0.931,0.0049965703,1.0000531e-05,9.9999e-06
0.932,0.004917796,1.0000492e-05,9.9999e-06
0.933,0.004840277,1.00004545e-05,9.9999e-06
0.934,0.004763978,1.000042e-05,9.9999e-06
0.935,0.0046888604,1.0000388e-05,9.9999e-06
0.936,0.004614942,1.0000358e-05,9.9999e-06
0.937,0.0045421855,1.0000329e-05,9.9999e-06
0.9380000000000001,0.004470557,1.0000303e-05,9.9999e-06
0.9390000000000001,0.004400088,1.0000278e-05,9.9999e-06
0.9400000000000001,0.004330695,1.0000254e-05,9.9999e-06
0.9410000000000001,0.004262411,1.0000233e-05,9.9999e-06
0.9420000000000001,0.0041951854,1.0000212e-05,9.9999e-06
0.9430000000000001,0.004129034,1.0000193e-05,9.9999e-06
0.9440000000000001,0.0040639234,1.0000174e-05,9.9999e-06
0.9450000000000001,0.003999823,1.0000157e-05,9.9999e-06
0.9460000000000001,0.003936762,1.0000142e-05,9.9999e-06
0.9470000000000001,0.0038746642,1.0000126e-05,9.9999e-06
0.9480000000000001,0.0038135445,1.00001125e-05,9.9999e-06
0.9490000000000001,0.0037534034,1.0000099e-05,9.9999e-06
0.9500000000000001,0.003694208,1.0000087e-05,9.9999e-06
0.9510000000000001,0.003635946,1.0000075e-05,9.9999e-06
0.9520000000000001,0.003578602,1.0000064e-05,9.9999e-06
0.9530000000000001,0.0035221486,1.0000054e-05,9.9999e-06
0.9540000000000001,0.003466598,1.0000044e-05,9.9999e-06
0.9550000000000001,0.0034119103,1.0000035e-05,9.9999e-06
0.9560000000000001,0.0033580975,1.0000027e-05,9.9999e-06
0.9570000000000001,0.0033051332,1.0000019e-05,9.9999e-06
0.9580000000000001,0.0032529912,1.0000012e-05,9.9999e-06
0.9590000000000001,0.0032016966,1.0000005e-05,9.9999e-06
0.96,0.0031511867,9.999998e-06,9.9999e-06
0.961,0.0031014734,9.9999925e-06,9.9999e-06
0.962,0.0030525564,9.999986e-06,9.9999e-06
0.963,0.0030044115,9.999981e-06,9.9999e-06
0.964,0.0029570255,9.999976e-06,9.9999e-06
0.965,0.0029103758,9.999972e-06,9.9999e-06
0.966,0.0028644742,9.999967e-06,9.9999e-06
0.967,0.0028192967,9.9999625e-06,9.9999e-06
0.968,0.0027748214,9.999959e-06,9.9999e-06
0.969,0.0027310585,9.999955e-06,9.9999e-06
0.97,0.002687987,9.9999515e-06,9.9999e-06
0.971,0.0026455852,9.999949e-06,9.9999e-06
0.972,0.0026038731,9.999945e-06,9.9999e-06
0.973,0.0025627997,9.999942e-06,9.9999e-06
0.974,0.0025223847,9.99994e-06,9.9999e-06
0.975,0.0024825982,9.999938e-06,9.9999e-06
0.976,0.0024434498,9.999935e-06,9.9999e-06
0.977,0.0024049196,9.999933e-06,9.9999e-06
0.978,0.0023669892,9.999931e-06,9.9999e-06
0.979,0.0023296757,9.999929e-06,9.9999e-06
0.98,0.0022929343,9.999927e-06,9.9999e-06
0.981,0.0022567736,9.999925e-06,9.9999e-06
0.982,0.0022211925,9.999924e-06,9.9999e-06
0.983,0.0021861743,9.999922e-06,9.9999e-06
0.984,0.0021517007,9.999921e-06,9.9999e-06
0.985,0.0021177884,9.99992e-06,9.9999e-06
0.986,0.002084396,9.999919e-06,9.9999e-06
0.987,0.0020515393,9.999917e-06,9.9999e-06
0.988,0.0020191942,9.999916e-06,9.9999e-06
0.989,0.0019873686,9.999915e-06,9.9999e-06
0.99,0.0019560456,9.999914e-06,9.9999e-06
0.991,0.0019252108,9.999913e-06,9.9999e-06
0.992,0.0018948775,9.999912e-06,9.9999e-06
0.993,0.0018650104,9.9999115e-06,9.9999e-06
0.994,0.0018356151,9.999911e-06,9.9999e-06
0.995,0.0018066919,9.999911e-06,9.9999e-06
0.996,0.001778226,9.99991e-06,9.9999e-06
0.997,0.0017502103,9.999909e-06,9.9999e-06
0.998,0.0017226378,9.999909e-06,9.9999e-06
0.999,0.0016954951,9.999908e-06,9.9999e-06
1.0,0.0016687881,9.999907e-06,9.9999e-06


==> expres/cutpoints/sd-mean.csv <==
N-bins,F1,F1-STD,Runtime,Runtime-STD
2,0.4507830890034466,0.08383604852922,22.375620365142822,3.235115318727355
5,0.7701942754016529,0.0519889908816049,157.7920039176941,10.029002585283257
10,0.8341133732356323,0.015264504064955536,364.2481991291046,17.563573430128898
20,0.902993588873042,0.014656905186552592,779.0129130363464,32.18350757209557
30,0.933784411928032,0.004695947200202737,1201.647466468811,48.697376070587936
40,0.9483814770934498,0.005813408508949895,1624.8487324237824,64.61013895460815
50,0.9558117223858675,0.008582621079771396,2036.4891372680663,76.09502726685378


==> expres/flows_3dplot.csv <==
a,b,c
10.0,2.0,0.8572705939975286
50.0,2.0,0.7988040257433805
100.0,2.0,0.6643117886270811
250.0,2.0,0.7573139388170786
500.0,2.0,0.4933352809575154

10.0,4.0,0.752408981801518
50.0,4.0,0.703756922514069
100.0,4.0,0.7449024388925141
250.0,4.0,0.6690428565926864
500.0,4.0,0.3893222953880436
750.0,4.0,0.403248855650972
1000.0,4.0,0.4170962630355056

10.0,6.0,0.7080137489944834
50.0,6.0,0.6513173307686243
100.0,6.0,0.6492077420082023
250.0,6.0,0.5203910405405787
500.0,6.0,0.3723320607827273
750.0,6.0,0.3720423665531336
1000.0,6.0,0.3770868034477643

10.0,8.0,0.6011822206430475
50.0,8.0,0.5656805996193722
100.0,8.0,0.5870361355564666
250.0,8.0,0.5763394710643867
500.0,8.0,0.3958016756972611
750.0,8.0,0.452447924526074
1000.0,8.0,0.3723444745405445

10.0,10.0,0.4772817810815281
50.0,10.0,0.535572572132383
100.0,10.0,0.5645870668316008
250.0,10.0,0.5602984275347824
500.0,10.0,0.3228009200601702
750.0,10.0,0.3125604741900449
1000.0,10.0,0.374015210136475


==> expres/flows_cut_points.csv <==
,Target,F1 Score,Std,Runtime
0,nocut,0.8646674781454021,0.0,31.366378784179688


==> expres/gold/joint-subgroup.csv <==
,Homolumo,vdw,gyration,subgroup1,subgroup2,subgroup3,subgroup4,subgroup5
0,0.18846448,0.08934065,0.858215564,b,a,a,a,a
1,0.18426847,0.3272844,0.996153897,b,a,a,b,a
2,0.42532273,0.1183711,0.983239913,a,a,a,a,a
3,1.43910123,0.2250563,0.990536747,a,a,a,b,a
4,2.0206622,0.05871876,0.998357939,a,a,a,a,a
5,0.20760609,0.283007,1.078210191,b,a,a,b,a
6,1.87084633,0.05385828,0.979953651,a,a,a,a,a
7,0.99135606,0.42611702,1.084128048,b,a,a,b,a
8,0.24859326,0.13178313,1.009772257,a,b,a,a,a
9,0.25928276,0.120315,0.988238678,a,b,a,a,a
10,0.19983488,0.22814331,0.849831515,b,a,a,a,a
11,0.18292291,0.0554615,0.789599222,a,a,b,a,b
12,0.21577201,0.28052731,1.051057991,b,a,a,b,a
13,1.46531829,0.22881922,0.995183754,a,a,a,b,a
14,0.1794937,0.23827147,0.902170949,b,a,a,a,a
15,2.01557555,0.05220073,0.977518624,a,a,a,a,a
16,0.96452077,0.08956342,0.845477502,b,a,b,a,b
17,0.71184464,0.11583294,0.8713413,b,a,a,a,a
18,1.99917557,0.05609988,0.986691474,a,a,a,a,a
19,1.35619336,0.25627649,1.029788457,b,a,a,b,a
20,1.73126607,0.06262205,1.034748376,a,a,a,a,a
21,1.05449866,0.07447663,0.804500801,a,a,a,a,a
22,1.49642733,0.21667626,0.976724825,a,a,a,b,a
23,0.26448377,0.13094841,1.01966089,a,a,a,a,a
24,1.94082787,0.06050655,1.001693429,a,a,a,a,a
25,0.21111617,0.1895011,0.945072536,b,a,a,a,a
26,2.02174539,0.0606808,1.003233854,a,a,a,a,a
27,0.2339204,0.22366744,0.97899676,b,a,a,b,a
28,0.24631072,0.25798702,1.027082474,b,a,a,b,a
29,0.17847651,0.32615399,0.992099388,b,a,a,b,a
30,1.33688849,0.25105287,1.019568291,b,a,a,b,a
31,1.15940122,0.25592851,1.030340056,b,a,a,b,a
32,0.1753286,0.32461655,0.990523066,b,a,a,b,a
33,0.28377519,0.11780739,0.983155665,a,a,a,a,a
34,1.30458631,0.25289231,1.030370759,b,a,a,b,a
35,0.18567696,0.18147724,0.939382649,a,a,a,a,a
36,0.13984101,0.52766471,1.041327978,b,a,a,b,a
37,2.09017948,0.05847846,0.996174899,a,a,a,a,a
38,1.7600469,0.20960694,0.959809988,a,a,a,a,a
39,0.25441396,0.1249335,0.992726947,a,b,a,a,a
40,0.64809688,0.14066917,0.881254537,b,a,a,a,a
41,0.25717696,0.12940881,1.007589355,a,b,a,a,a
42,1.4056563,0.22576522,0.991806367,a,a,a,b,a
43,1.12882673,0.25207334,1.021691671,b,a,a,b,a
44,0.28931528,0.12574879,1.003286981,a,a,a,a,a
45,2.04102604,0.05654377,0.991991371,a,a,a,a,a
46,0.31247712,0.03884874,1.049140318,a,a,a,a,a
47,0.2221027,0.23475651,0.992896008,b,a,a,b,a
48,1.87375984,0.06517417,1.028508646,a,a,a,a,a
49,0.25945465,0.12984094,1.008358556,a,b,a,a,a
50,1.01331012,0.26421974,0.922610045,b,a,a,a,a
51,0.25247776,0.12610157,0.894258417,b,a,a,a,a
52,1.50507873,0.07988671,0.807426375,a,a,b,a,b
53,0.18073678,0.06356905,0.792055735,a,a,b,a,b
54,1.50483082,0.07534862,0.812629679,a,a,b,a,b
55,2.07610799,0.05656186,0.993549484,a,a,a,a,a
56,0.17051751,0.19812449,0.835315615,b,a,a,a,b
57,0.97295559,0.23163717,1.024324219,b,a,a,b,a
58,0.26031524,0.12876867,1.007210445,a,b,a,a,a
59,1.24825066,0.22443883,1.003485649,b,a,a,b,a
60,0.15035746,0.07442112,0.797457873,a,a,b,a,b
61,0.1743145,0.05895363,0.790139528,a,a,b,a,b
62,1.42234841,0.06568349,0.805211699,a,a,b,a,b
63,0.23634073,0.23203821,0.986543213,b,a,a,b,a
64,1.3585048,0.22329625,0.993592447,a,a,a,b,a
65,1.42513725,0.24900317,1.019864821,a,a,a,b,a
66,1.42933093,0.08571855,0.808611085,a,a,b,a,b
67,1.49319199,0.11764392,0.866775307,b,a,a,a,a
68,1.7472916,0.05377585,0.993074431,a,a,a,a,a
69,0.96630011,0.07031812,0.839116823,b,a,b,a,b
70,1.28510113,0.22604993,0.995469741,a,a,a,b,a
71,0.21371108,0.23771812,1.004553555,b,a,a,b,a
72,0.14944066,0.12142879,0.821301472,a,a,a,a,a
73,0.31519948,0.11797862,0.986724508,a,b,a,a,a
74,1.2567951,0.07603671,0.808127236,a,a,a,a,a
75,1.14185583,0.08927306,0.848763345,a,a,a,a,a
76,1.57254894,0.2288559,0.99322273,a,a,a,b,a
77,0.35099162,0.03790478,1.011734498,a,a,a,a,a
78,0.25689104,0.13293728,1.011319897,a,b,a,a,a
79,0.15232079,0.35002094,1.05255253,b,a,a,b,a
80,0.18544127,0.3263951,1.001817408,b,a,a,b,a
81,0.19768078,0.23131534,0.893214506,b,a,a,a,a
82,0.1586092,0.15791009,0.827103005,b,a,a,a,a
83,1.31050195,0.27276324,1.044707821,b,a,a,b,a
84,0.334759,0.03663458,1.02174249,a,a,a,a,a
85,0.30391013,0.12805714,1.006641407,a,b,a,a,a
86,0.18300286,0.33863652,1.00220661,b,a,a,b,a
87,0.26123341,0.12564384,0.997397942,a,b,a,a,a
88,0.2559437,0.12914073,1.009598296,a,b,a,a,a
89,1.46941196,0.05058413,0.801049283,a,a,a,a,b
90,1.51443442,0.06016594,0.800370361,a,a,b,a,b
91,0.16895742,0.04542022,0.790870711,a,a,b,a,b
92,1.39491678,0.22548091,0.994066079,a,a,a,b,a
93,1.21043655,0.13977409,0.910826486,b,a,a,a,a
94,1.96740622,0.05781135,1.002329159,a,a,a,a,a
95,1.37387359,0.26754891,1.047655475,b,a,a,b,a
96,0.17182604,0.10325711,0.803024393,a,a,b,a,b
97,0.96885709,0.25927453,1.043512094,b,a,a,b,a
98,0.25453982,0.13414081,1.023119118,a,a,a,a,a
99,0.15954185,0.12160044,0.816664015,a,a,a,a,a
100,1.02503034,0.42094229,1.075744949,b,a,a,b,a
101,0.37411258,0.03209108,1.002234205,a,a,a,a,a
102,0.17964055,0.22654722,0.892344527,b,a,a,a,a
103,0.97063916,0.25216303,1.031668197,b,a,a,b,a
104,0.26633329,0.13127273,1.006000568,a,b,a,a,a
105,0.17041214,0.36004532,1.031176191,b,a,a,b,a
106,0.88582542,0.10590946,0.851987479,b,a,b,a,b
107,0.89150768,0.13635185,0.855939523,b,a,a,a,a
108,0.89893193,0.41970235,0.90707913,b,a,a,a,a
109,1.38036253,0.22793655,0.998231726,a,a,a,b,a
110,1.06253103,0.10658881,0.797340403,a,a,b,a,b
111,0.19710658,0.22611798,0.890384016,b,a,a,a,a
112,0.18378575,0.06962467,0.795479943,a,a,b,a,b
113,0.17992183,0.12285378,0.80765264,a,a,a,a,b
114,0.32641717,0.04258828,1.055395041,a,a,a,a,a
115,0.16805065,0.2395602,0.871785195,b,a,a,a,a
116,0.87864807,0.08341025,0.84220667,b,a,b,a,b
117,0.24413432,0.2300404,1.006522481,b,a,a,b,a
118,1.30723903,0.25460798,1.024282862,b,a,a,b,a
119,1.52987195,0.23327062,1.006420525,a,a,a,b,a
120,0.18552942,0.2608913,0.913385119,b,a,a,a,a
121,0.98941909,0.09242914,0.850608146,b,a,b,a,a
122,2.02849283,0.05683493,0.987750113,a,a,a,a,a
123,0.23249614,0.25706602,1.024103742,b,a,a,b,a
124,0.36820705,0.02305067,0.971606084,a,a,a,a,a
125,0.25368758,0.12557069,0.994632679,a,b,a,a,a
126,1.16275899,0.25546449,1.027420171,b,a,a,b,a
127,1.9719245,0.05533802,1.000041203,a,a,a,a,a
128,1.58544104,0.2392588,1.013395008,a,a,a,b,a
129,1.84869211,0.0585982,1.009529584,a,a,a,a,a
130,1.3847997,0.07056555,0.802805763,a,a,b,a,b
131,1.34080078,0.22761162,0.998267664,a,a,a,b,a
132,1.95765047,0.05957988,1.00304117,a,a,a,a,a
133,1.28908345,0.08228275,0.806650251,a,a,b,a,b
134,0.98604775,0.15504473,0.924375495,a,a,a,a,a
135,2.06207833,0.06040337,1.008160631,a,a,a,a,a
136,0.17837409,0.04707941,0.79237027,a,a,b,a,b
137,0.26620516,0.11695452,0.99594225,a,b,a,a,a
138,0.33108844,0.0380028,1.020743249,a,a,a,a,a
139,0.3564834,0.03570464,1.00465941,a,a,a,a,a
140,0.97954329,0.38163126,0.999763811,b,a,a,b,a
141,1.66903886,0.21626332,0.969048959,a,a,a,b,a
142,0.21829431,0.23711678,1.000971273,b,a,a,b,a
143,0.18003137,0.32853202,0.996508956,b,a,a,b,a
144,0.18998998,0.23200179,0.894663653,b,a,a,a,a
145,0.18815183,0.06190745,0.794779402,a,a,b,a,b
146,0.15865519,0.0444809,0.789225082,a,a,b,a,b
147,1.41497972,0.08108257,0.809647407,a,a,b,a,b
148,0.31045541,0.12695045,0.99628083,a,b,a,a,a
149,0.9742783,0.09118848,0.84799735,b,a,b,a,b
150,0.25790797,0.13934414,1.03663615,a,a,a,a,a
151,1.01602546,0.14090206,0.897560379,a,a,a,a,a
152,0.17137048,0.20187145,0.840215374,b,a,a,a,a
153,1.00740157,0.08824993,0.845881694,b,a,b,a,b
154,1.51551971,0.22980232,0.997189371,a,a,a,b,a
155,0.36158038,0.03238201,1.056578877,a,a,a,a,a
156,0.36582526,0.0345745,0.998600197,a,a,a,a,a
157,0.29006572,0.12626249,0.998970657,a,b,a,a,a
158,0.21964512,0.22244635,0.983390918,b,a,a,b,a
159,0.20712839,0.34677936,1.013102876,b,a,a,b,a
160,0.35827003,0.035647,1.005668746,a,a,a,a,a
161,0.17644598,0.32617295,0.995137405,b,a,a,b,a
162,0.18247544,0.22447206,0.891843857,b,a,a,a,a
163,0.35719778,0.02847234,0.985905387,a,a,a,a,a
164,1.49137882,0.22540482,0.989237947,a,a,a,b,a
165,0.39087292,0.02746689,0.988842046,a,a,a,a,a
166,1.63162278,0.22900595,0.990934921,a,a,a,b,a
167,0.82948474,0.08104275,0.847301,b,a,a,a,b
168,0.14694113,0.12842148,0.827513313,a,a,a,a,a
169,1.43143443,0.07081577,0.809763363,a,a,a,a,b
170,1.83711444,0.20732873,0.956948209,a,a,a,a,a
171,0.17970616,0.3213035,0.991168544,b,a,a,b,a
172,1.30332528,0.29550431,1.08131189,b,a,a,b,a
173,1.13165931,0.24201645,1.013982753,b,a,a,b,a
174,0.17133943,0.24746687,0.907528597,b,a,a,a,a
175,1.05210193,0.08722547,0.852562114,b,a,b,a,b
176,1.37844716,0.22204409,0.994751719,b,a,a,b,a
177,0.34664045,0.03793762,1.005397766,a,a,a,a,a
178,0.35071613,0.03676498,1.003484561,a,a,a,a,a
179,1.71363343,0.2166687,0.97285988,a,a,a,b,a
180,0.33972158,0.08241309,0.924628609,a,a,a,a,a
181,1.94920795,0.05182987,0.977384757,a,a,a,a,a
182,0.26709877,0.12465082,0.992694147,a,b,a,a,a
183,1.78879265,0.05022313,0.97935865,a,a,a,a,a
184,0.18496647,0.32540635,0.990255565,b,a,a,b,a
185,1.28133174,0.21978085,0.995834443,b,a,a,b,a
186,1.97701572,0.05955491,1.001692295,a,a,a,a,a
187,0.35849037,0.03140048,1.001365997,a,a,a,a,a
188,0.18374131,0.05243349,0.791435276,a,a,b,a,b
189,0.36318873,0.03681729,1.000155772,a,a,a,a,a
190,0.2741635,0.12716337,1.000856741,a,b,a,a,a
191,0.22979412,0.23688018,0.997222775,b,a,a,b,a
192,0.16755352,0.0874251,0.797582809,a,a,b,a,b
193,2.06313588,0.06134848,1.003161371,a,a,a,a,a
194,1.49144066,0.08059169,0.806342845,a,a,b,a,b
195,2.09731321,0.05774434,0.992272343,a,a,a,a,a
196,1.29121184,0.25639049,1.025079829,b,a,a,b,a
197,1.64165383,0.23504829,1.003899771,a,a,a,b,a
198,1.41647354,0.22079087,0.982510104,a,a,a,b,a
199,0.1613044,0.36214791,1.041944553,a,a,a,b,a
200,0.17972249,0.33928806,1.02724877,b,a,a,b,a
201,0.19161413,0.31941762,0.986932273,b,a,a,b,a
202,1.05147168,0.13490403,0.907890158,b,a,a,a,a
203,1.52500494,0.23204359,0.999743548,a,a,a,b,a
204,1.40926762,0.2267996,0.993309747,a,a,a,b,a
205,2.02241772,0.05424747,0.984310222,a,a,a,a,a
206,0.28299622,0.12644782,1.000842355,a,b,a,a,a
207,0.89631311,0.11650252,0.860394034,b,a,a,a,a
208,1.37201709,0.06387896,0.804348065,a,a,b,a,b
209,0.18889606,0.22103585,0.889605464,b,a,a,a,a
210,1.03800819,0.28524716,0.922960075,b,a,a,a,a
211,0.1350175,0.46090555,0.972775095,b,a,a,b,a
212,0.24330914,0.24108017,0.998913084,b,a,a,b,a
213,1.55566489,0.07449541,0.807699425,a,a,b,a,b
214,0.19397891,0.18523762,0.951442501,b,a,a,a,a
215,0.18471492,0.32190231,0.992662741,b,a,a,b,a
216,0.18596312,0.05442449,0.790577358,a,a,b,a,b
217,0.1903264,0.05613279,0.795841955,a,a,a,a,a
218,0.23889778,0.10856295,0.874369522,b,a,a,a,a
219,1.6523042,0.21285818,0.968851056,a,a,a,b,a
220,0.179037,0.04595744,0.787473332,a,a,b,a,b
221,0.23294373,0.24191851,1.00092635,b,a,a,b,a
222,0.2727123,0.12226622,0.98638185,a,b,a,a,a
223,2.00265322,0.0580998,0.991205652,a,a,a,a,a
224,0.19410164,0.08206947,0.843082831,b,a,a,a,a
225,0.25168923,0.25690607,1.010275324,b,a,a,b,a
226,2.07741987,0.06119321,1.005452503,a,a,a,a,a
227,1.02470792,0.11897149,0.855816143,b,a,a,a,a
228,0.86900023,0.4100131,1.019723189,b,a,a,b,a
229,1.33091206,0.09309156,0.814052885,a,a,a,a,b
230,0.35967052,0.03516512,0.999130996,a,a,a,a,a
231,1.40482682,0.23165501,1.002599674,a,a,a,b,a
232,1.29035064,0.26576334,1.046668542,b,a,a,b,a
233,1.42834584,0.04616821,0.811758164,a,a,a,a,a
234,0.34590993,0.03808164,1.020583387,a,a,a,a,a
235,0.19573842,0.04541177,0.789210842,a,a,b,a,b
236,0.54953274,0.24534653,0.885397283,b,a,a,a,a
237,1.93053536,0.05860702,1.00383513,a,a,a,a,a
238,0.9373916,0.36639626,0.99116624,b,a,a,b,a
239,1.30797434,0.05237419,0.799485916,a,a,b,a,b
240,1.3917741,0.08637682,0.807956417,a,a,b,a,b
241,0.18333077,0.33478089,0.998124586,b,a,a,b,a
242,0.22087362,0.23728974,1.00006584,b,a,a,b,a
243,0.34362192,0.03704312,1.009047294,a,a,a,a,a
244,0.34264839,0.03674361,1.027391887,a,a,a,a,a
245,1.44125478,0.30819197,0.930944031,b,a,a,a,a
246,1.64121736,0.21865684,0.98351008,a,a,a,b,a
247,0.18867356,0.12542832,0.805680163,a,a,a,a,a
248,1.44228899,0.0763509,0.806633232,a,a,b,a,b
249,0.28012632,0.12830069,1.004855488,a,b,a,a,a
250,0.18040351,0.22147375,0.892000468,b,a,a,a,a
251,0.2166671,0.1492054,0.90679274,b,a,a,a,a
252,0.25269901,0.12243351,0.991845367,a,b,a,a,a
253,0.1615258,0.33395737,1.021882947,b,a,a,b,a
254,0.91530461,0.08002585,0.842487197,b,a,b,a,b
255,1.46432256,0.21360852,0.975807143,a,a,a,b,a
256,1.21020658,0.2602847,1.03268583,b,a,a,b,a
257,2.02931373,0.05809943,0.996269244,a,a,a,a,a
258,0.18183354,0.05732115,0.794918488,a,a,a,a,a
259,0.21035606,0.24098232,1.005351441,b,a,a,b,a
260,0.21547749,0.23193078,0.993225371,b,a,a,b,a
261,1.25548566,0.33040648,0.931698701,b,a,a,a,a
262,1.3554238,0.07368928,0.812541589,a,a,a,a,b
263,0.24605082,0.12833638,1.006055595,a,b,a,a,a
264,2.07591056,0.05630551,0.991537303,a,a,a,a,a
265,2.01897578,0.05920524,0.998435788,a,a,a,a,a
266,0.15706741,0.07210677,0.794118285,a,a,b,a,b
267,1.36695582,0.24307094,1.01398112,b,a,a,b,a
268,0.35057494,0.03623315,1.010158189,a,a,a,a,a
269,0.24902806,0.29544809,1.058107414,b,a,a,b,a
270,1.42731784,0.18923782,0.934881131,b,a,a,a,a
271,1.73847548,0.25168105,1.031942369,a,a,a,b,a
272,0.2843022,0.12276146,0.984939488,a,b,a,a,a
273,1.69425426,0.22968848,0.992524682,a,a,a,b,a
274,1.00544899,0.30859867,1.106459515,a,a,a,b,a
275,1.55209507,0.22379724,0.985475688,a,a,a,b,a
276,1.27559386,0.26043535,1.022643888,b,a,a,b,a
277,1.02178024,0.09083545,0.848289248,b,a,b,a,b
278,2.04286148,0.0634096,1.018113406,a,a,a,a,a
279,0.1869818,0.33903637,1.001215437,b,a,a,b,a
280,1.69839562,0.22015153,0.97724989,a,a,a,b,a
281,0.2470177,0.12936766,1.006375868,a,b,a,a,a
282,1.08774235,0.12617699,0.896211171,b,a,a,a,a
283,0.80289015,0.36517724,0.902853854,b,a,a,a,a
284,0.34644847,0.12666328,1.005122391,a,a,a,a,a
285,0.1822584,0.32457469,0.914736184,a,a,a,a,a
286,1.24263603,0.23181313,1.016537461,a,a,a,b,a
287,0.32851824,0.12166978,1.010572917,a,a,a,a,a
288,1.9981823,0.05737312,0.996585674,a,a,a,a,a
289,1.87141006,0.05486636,0.997981471,a,a,a,a,a
290,1.19880722,0.35613996,0.95712091,a,a,a,a,a
291,1.3760893,0.22533303,0.990587771,a,a,a,b,a
292,0.1574757,0.33717406,1.001333212,b,a,a,b,a
293,1.43509579,0.05863704,0.798982637,a,a,b,a,b
294,0.24878883,0.24401953,1.007146118,b,a,a,b,a
295,2.10276222,0.05994245,1.003988407,a,a,a,a,a
296,1.22156872,0.26196671,1.032270577,b,a,a,b,a
297,1.99212922,0.05782103,0.9909139,a,a,a,a,a
298,0.22387456,0.22719462,0.986620332,b,a,a,b,a
299,1.30363603,0.10469209,0.813372688,a,a,a,a,b
300,0.18273029,0.06032545,0.794495792,a,a,b,a,b
301,1.29884303,0.22039232,0.99537415,b,a,a,b,a
302,0.22574471,0.23877579,0.999105471,b,a,a,b,a
303,1.04761341,0.38347999,0.999652464,b,a,a,b,a
304,0.3337193,0.03504103,1.016974688,a,a,a,a,a
305,1.49978159,0.07030459,0.80396792,a,a,b,a,b
306,1.41384172,0.21239521,0.98974612,a,a,a,b,a
307,0.26579511,0.11152811,0.984354576,a,b,a,a,a
308,0.19457458,0.22813646,0.912591141,b,a,a,a,a
309,0.2771919,0.11984452,0.985228014,a,b,a,a,a
310,0.36596539,0.0289583,1.031233473,a,a,a,a,a
311,0.3513383,0.03760826,1.001837827,a,a,a,a,a
312,1.20969995,0.26190303,1.030812865,b,a,a,b,a
313,0.38056334,0.02914972,1.021065778,a,a,a,a,a
314,0.18706764,0.24178574,0.900982067,b,a,a,a,a
315,1.91045732,0.0591949,1.008122653,a,a,a,a,a
316,1.02928298,0.42046167,1.076717785,b,a,a,b,a
317,0.15530833,0.3325553,0.989512483,b,a,a,b,a
318,2.04558078,0.05852026,0.993835878,a,a,a,a,a
319,1.29851272,0.25819444,1.031512353,b,a,a,b,a
320,1.05003525,0.23828706,1.019052059,b,a,a,b,a
321,1.71292284,0.18245357,0.934293673,a,a,a,a,a
322,1.13960605,0.44544931,1.097755133,b,a,a,b,a
323,0.19814762,0.15180233,0.909714365,a,a,a,a,a
324,0.22535518,0.24763571,1.01363093,b,a,a,b,a
325,1.99187896,0.0580647,0.993563032,a,a,a,a,a
326,1.42134656,0.06292896,0.799166711,a,a,b,a,b
327,0.203603,0.15570669,0.918122317,b,a,a,a,a
328,0.34815665,0.03855709,1.001632831,a,a,a,a,a
329,0.25638588,0.13018055,1.012195021,a,b,a,a,a
330,0.22290179,0.23766192,0.99859647,b,a,a,b,a
331,1.9220863,0.06011647,1.013291793,a,a,a,a,a
332,1.9990479,0.05815019,0.99497622,a,a,a,a,a
333,0.25979467,0.17271306,0.941077869,b,a,a,a,a
334,0.17770341,0.05588603,0.788474911,a,a,b,a,b
335,0.22614107,0.23573191,0.994491365,b,a,a,b,a
336,1.4881419,0.27946477,0.869283112,b,a,a,a,a
337,0.3502857,0.03535904,0.993092929,a,a,a,a,a
338,0.26063989,0.12909287,1.004216603,a,b,a,a,a
339,1.30295191,0.06298227,0.800881231,a,a,b,a,b
340,0.18107599,0.07329709,0.797310355,a,a,b,a,b
341,1.58906691,0.21011988,0.980413051,a,a,a,b,a
342,0.2169902,0.08095949,0.864862173,b,a,a,a,a
343,0.16676456,0.15250406,0.879948685,b,a,a,a,a
344,1.2966213,0.266717,1.031722644,b,a,a,b,a
345,0.25973038,0.13124885,1.008264794,a,b,a,a,a
346,0.18391962,0.33882099,1.002311248,b,a,a,b,a
347,1.49917949,0.23090061,1.000903381,a,a,a,b,a
348,1.07926071,0.15501938,0.921972194,b,a,a,a,a
349,1.24292179,0.13405145,0.873487114,b,a,a,a,a
350,2.12064756,0.05817695,0.9969723,a,a,a,a,a
351,0.8547092,0.09220801,0.846890871,b,a,b,a,b
352,0.28699362,0.12851168,1.004029073,a,b,a,a,a
353,0.18688919,0.04751101,0.787420773,a,a,b,a,b
354,1.44713043,0.23250593,1.005533645,a,a,a,b,a
355,1.26524302,0.06822122,0.886173113,b,a,a,a,a
356,0.21014947,0.24337933,1.029881948,b,a,a,b,a
357,2.10282173,0.05814055,0.994621496,a,a,a,a,a
358,0.24681899,0.12759413,1.006054913,a,b,a,a,a
359,1.54613327,0.06769645,0.801427852,a,a,b,a,b
360,2.01273396,0.05766912,1.00017549,a,a,a,a,a
361,0.18800432,0.22863957,0.893992394,b,a,a,a,a
362,0.20523546,0.17379201,0.900657711,b,a,a,a,a
363,1.96273737,0.05576288,0.987468457,a,a,a,a,a
364,0.26041762,0.126301,0.99590906,a,b,a,a,a
365,1.58788191,0.07444287,0.804596233,a,a,b,a,b
366,0.28417298,0.13218106,1.007478662,a,b,a,a,a
367,0.13692697,0.45756392,0.975146746,b,a,a,b,a
368,0.18574596,0.13932472,0.907469799,b,a,a,a,a
369,1.36193976,0.21867537,0.987514859,a,a,a,b,a
370,0.17759363,0.32468769,0.992506536,b,a,a,b,a
371,1.10892278,0.25683071,1.026785384,b,a,a,b,a
372,0.13518376,0.46246991,0.976041774,b,a,a,b,a
373,1.47284453,0.07308898,0.8069641,a,a,b,a,b
374,0.2543121,0.12050316,0.987639379,a,b,a,a,a
375,1.3124282,0.2614854,1.033807401,b,a,a,b,a
376,1.78291385,0.05976091,1.010480018,a,a,a,a,a
377,0.32739516,0.03870968,1.037197367,a,a,a,a,a
378,0.87047402,0.13297493,0.877380702,b,a,a,a,a
379,1.25812118,0.08607528,0.806893051,a,a,b,a,b
380,0.20322488,0.32882503,0.997222594,b,a,a,b,a
381,0.21235173,0.26712317,1.03099594,b,a,a,b,a
382,1.47027837,0.06662891,0.80374654,a,a,b,a,b
383,1.06564492,0.10857955,0.853042725,b,a,a,a,a
384,0.14887005,0.15863287,0.827108368,b,a,a,a,a
385,0.22736892,0.23581742,0.994966951,b,a,a,b,a
386,1.09587531,0.08042384,0.840816257,b,a,b,a,b
387,1.16649438,0.25431671,1.025712986,b,a,a,b,a
388,2.01744249,0.06153187,1.000891384,a,a,a,a,a
389,1.61181858,0.22572536,0.985057488,a,a,a,b,a
390,1.29393401,0.29504089,0.92648213,b,a,a,a,a
391,1.392248,0.21325802,0.969025033,a,a,a,b,a
392,0.25554263,0.13077148,1.006954232,a,b,a,a,a
393,0.34808737,0.03819867,1.00502054,a,a,a,a,a
394,1.34160683,0.22270191,0.986107699,a,a,a,b,a
395,1.78565139,0.19665554,0.94574756,a,a,a,a,a
396,1.39449054,0.06554117,0.806215387,a,a,a,a,a
397,0.35162226,0.02596878,0.992023104,a,a,a,a,a
398,0.28244507,0.12580148,1.007299191,a,b,a,a,a
399,0.22147425,0.25614335,1.019921251,b,a,a,b,a
400,0.03478279,0.2568599,1.038230241,b,a,a,b,a
401,0.16142197,0.36075949,1.061890827,b,a,a,b,a
402,0.17574467,0.05442665,0.790190166,a,a,b,a,b
403,0.19885141,0.1806661,0.937040197,b,a,a,a,a
404,0.16206604,0.05508938,0.788963194,a,a,b,a,b
405,2.05011837,0.05112497,0.979255161,a,a,a,a,a
406,1.41377299,0.07657184,0.809820706,a,a,b,a,b
407,0.21970446,0.23203533,0.994880763,b,a,a,b,a
408,0.1888241,0.32887468,0.99590603,b,a,a,b,a
409,0.72974854,0.08285046,0.898578718,b,a,a,a,a
410,0.21491711,0.23711219,0.996515729,b,a,a,b,a
411,1.73072354,0.20555836,0.952471522,a,a,a,a,a
412,1.08144776,0.1258068,0.900677906,b,a,a,a,a
413,2.05052638,0.05548178,0.989462676,a,a,a,a,a
414,1.74756672,0.05835875,1.009992557,a,a,a,a,a
415,0.18095055,0.23803648,0.90195356,b,a,a,a,a
416,1.3690487,0.07316723,0.804192974,a,a,b,a,b
417,0.16897035,0.04589062,0.789368303,a,a,b,a,b
418,1.73846189,0.20848963,0.962351287,a,a,a,b,a
419,0.35623505,0.03242155,0.984378154,a,a,a,a,a
420,1.66796041,0.05152791,0.995219572,a,a,a,a,a
421,1.44233447,0.22892894,0.996165249,a,a,a,b,a
422,0.18684336,0.24299901,0.903379598,b,a,a,a,a
423,1.14542435,0.29085143,0.92274211,b,a,a,a,a
424,1.57529911,0.05910743,0.801877923,a,a,b,a,b
425,1.70941687,0.0588438,1.017371043,a,a,a,a,a
426,0.8913726,0.12374722,0.868543414,b,a,a,a,a
427,1.11570104,0.42070917,1.08363705,b,a,a,b,a
428,0.23591048,0.23977375,1.001744643,b,a,a,b,a
429,1.78108641,0.0466885,0.970232698,a,a,a,a,a
430,1.66538777,0.21406355,0.975441249,a,a,a,b,a
431,0.19055123,0.22495295,0.890456034,b,a,a,a,a
432,1.19886334,0.31051429,0.931924747,b,a,a,a,a
433,0.23349083,0.23042735,0.989788316,b,a,a,b,a
434,0.24863774,0.12928704,1.010920765,a,b,a,a,a
435,0.182825,0.04574751,0.783339433,a,a,b,a,b
436,1.69485658,0.06454103,1.04740141,a,a,a,a,a
437,2.00527874,0.06103403,1.000490018,a,a,a,a,a
438,0.34539421,0.03235799,0.993670351,a,a,a,a,a
439,0.31229201,0.13715632,1.03364655,a,a,a,a,a
440,0.18383328,0.0561263,0.786709692,a,a,b,a,b
441,1.30507082,0.2209142,0.990226025,a,a,a,b,a
442,1.29597357,0.25875078,1.031367718,b,a,a,b,a
443,0.22357032,0.22845238,0.990926699,b,a,a,b,a
444,1.78838211,0.23508827,0.999549217,a,a,a,b,a
445,1.01215809,0.25263824,0.880868384,b,a,a,a,a
446,0.16801535,0.36949255,1.056071348,b,a,a,b,a
447,0.32886646,0.03943687,1.023544974,a,a,a,a,a
448,1.42015208,0.0952725,0.81375413,a,a,b,a,b
449,0.18115917,0.066835,0.792868452,a,a,b,a,b
450,1.40391085,0.22924973,0.998607012,a,a,a,b,a
451,0.25601069,0.12143225,0.988742813,a,b,a,a,a
452,1.94581253,0.05458042,0.993346163,a,a,a,a,a
453,0.17813311,0.31786593,0.986368858,b,a,a,b,a
454,1.00416059,0.09892805,0.85311972,b,a,a,a,a
455,0.15938002,0.18934916,0.837517265,b,a,a,a,a
456,0.2376773,0.25008792,1.017937828,b,a,a,b,a
457,0.31796203,0.03856263,1.015181015,a,a,a,a,a
458,1.40839331,0.07494064,0.811084043,a,a,a,a,b
459,1.43362284,0.06482176,0.805069503,a,a,b,a,b
460,1.46265276,0.22228406,0.983993048,a,a,a,b,a
461,0.28884022,0.12007039,0.991816231,a,b,a,a,a
462,0.22463275,0.23213384,0.993057251,b,a,a,b,a
463,1.40446437,0.22002458,0.985444841,a,a,a,b,a
464,1.56971507,0.07325102,0.807662132,a,a,b,a,b
465,0.27244175,0.1304927,1.007244039,a,b,a,a,a
466,1.08026967,0.27551119,0.920040138,b,a,a,a,a
467,1.21715561,0.29921184,0.929358228,b,a,a,a,a
468,0.19062171,0.24419407,1.036402104,b,a,a,b,a
469,1.11837532,0.24724419,1.016669571,b,a,a,b,a
470,1.16730716,0.16337628,0.935790193,b,a,a,a,a
471,0.19253333,0.32202883,0.990259633,b,a,a,b,a
472,1.23539766,0.22051195,0.98769868,a,a,a,b,a
473,0.3520305,0.03748232,1.016506943,a,a,a,a,a
474,0.34354219,0.03874385,1.024333608,a,a,a,a,a
475,0.18758997,0.30712063,1.082680504,b,a,a,b,a
476,1.87991809,0.1851935,0.934053026,a,a,a,a,a
477,2.04558731,0.05813579,0.991932109,a,a,a,a,a
478,0.26827749,0.11757657,0.982771136,a,b,a,a,a
479,0.30967855,0.12990034,1.006956145,a,b,a,a,a
480,1.37495142,0.21657051,0.98923509,b,a,a,b,a
481,0.34708283,0.03831628,1.010120653,a,a,a,a,a
482,1.33125404,0.25782257,1.025431883,b,a,a,b,a
483,0.1730175,0.05800904,0.791637465,a,a,b,a,b
484,0.19236269,0.18684739,0.94642316,a,a,a,a,a
485,0.18790721,0.33600272,0.999414085,b,a,a,b,a
486,0.34739696,0.03812736,1.0132885,a,a,a,a,a
487,0.26451111,0.12735805,1.003325956,a,b,a,a,a
488,2.08274909,0.06323431,1.016619989,a,a,a,a,a
489,0.3141484,0.12529085,0.998477385,a,a,a,a,a
490,0.1716701,0.33676097,1.022928826,b,a,a,b,a
491,1.49276683,0.07915372,0.806625337,a,a,b,a,b
492,0.19390197,0.0545214,0.792606592,a,a,b,a,b
493,0.22646115,0.24285946,1.003232941,b,a,a,b,a
494,0.17988625,0.32825058,0.992526925,b,a,a,b,a
495,0.23584387,0.24196475,1.005459568,b,a,a,b,a
496,0.33593707,0.03748748,1.006187069,a,a,a,a,a
497,1.94885925,0.06279814,1.013452446,a,a,a,a,a
498,1.193778,0.22429979,0.99463841,a,a,a,b,a
499,0.18089366,0.05737056,0.790081317,a,a,b,a,b
500,1.3789301,0.22553535,0.990452565,a,a,a,b,a
501,1.60974647,0.22050495,0.9791055,a,a,a,b,a
502,1.94230333,0.05579175,0.988284616,a,a,a,a,a
503,0.16824497,0.07180435,0.801115164,a,a,b,a,b
504,0.35657366,0.03240901,1.005519551,a,a,a,a,a
505,1.3640957,0.25989434,1.034570988,b,a,a,b,a
506,2.06457455,0.05779911,0.991086436,a,a,a,a,a
507,1.48082338,0.22598667,0.9937687,a,a,a,b,a
508,1.10676265,0.23872491,0.910004834,b,a,a,a,a
509,1.3500771,0.24523181,1.02000499,b,a,a,b,a
510,1.38651903,0.26245166,1.037494434,b,a,a,b,a
511,0.23151555,0.23113856,0.988688366,b,a,a,b,a
512,0.15169333,0.20177621,0.897777715,b,a,a,a,a
513,0.92529165,0.11124817,0.866773628,b,a,a,a,a
514,2.09312499,0.06119099,1.003809098,a,a,a,a,a
515,0.17160503,0.3684825,1.033400851,b,a,a,b,a
516,0.21275193,0.2288136,0.989592099,b,a,a,b,a
517,0.31522085,0.11053437,0.968572127,a,a,a,a,a
518,0.99874975,0.40553863,1.014467099,b,a,a,b,a
519,1.57348831,0.04317093,0.798215696,a,a,b,a,b
520,1.47863611,0.06877922,0.801552659,a,a,b,a,b
521,0.35383949,0.03013613,0.982142103,a,a,a,a,a
522,0.25402118,0.12753613,1.002148739,a,b,a,a,a
523,0.72054491,0.44550004,1.09141657,b,a,a,b,a
524,1.55076541,0.22292221,0.982180865,a,a,a,b,a
525,0.22319366,0.24107927,1.01875638,b,a,a,b,a
526,0.17791568,0.07581224,0.799826166,a,a,b,a,b
527,1.07192869,0.2996521,0.930464951,b,a,a,a,a
528,1.24288964,0.22111607,0.994593988,a,a,a,b,a
529,0.23151694,0.25780276,1.020458435,b,a,a,b,a
530,1.42702576,0.22669723,0.991409401,a,a,a,b,a
531,0.13185015,0.4674331,0.977535365,b,a,a,b,a
532,0.93876645,0.31450183,0.90112731,b,a,a,a,a
533,0.35368926,0.01943205,0.9799388,a,a,a,a,a
534,0.20376754,0.15733956,1.096647424,a,a,a,a,a
535,1.35791604,0.22103509,0.98473529,a,a,a,b,a
536,1.59323883,0.05706935,0.802513215,a,a,b,a,b
537,0.1939849,0.32895144,0.995574978,b,a,a,b,a
538,0.26949031,0.12790487,0.999474085,a,b,a,a,a
539,0.35683037,0.03464257,1.008742138,a,a,a,a,a
540,0.98043991,0.33002615,0.894181491,b,a,b,a,a
541,0.22093497,0.23586377,0.994727934,b,a,a,b,a
542,0.18686671,0.0448644,0.783845508,a,a,b,a,b
543,1.54966837,0.09019656,0.812376866,a,a,b,a,b
544,1.63299153,0.22515017,0.985068713,a,a,a,b,a
545,0.29993254,0.14105216,1.069736406,a,a,a,a,a
546,1.34825832,0.25594859,1.02798826,b,a,a,b,a
547,0.28036046,0.13971597,1.034013001,a,b,a,a,a
548,1.37559604,0.05907605,0.804425044,a,a,a,a,b
549,1.49990183,0.04637578,0.79705688,a,a,b,a,b
550,1.47805823,0.33990438,1.15401743,b,a,a,b,a
551,0.24981082,0.12427332,0.99764258,a,a,a,a,a
552,0.35984593,0.03535326,1.005224502,a,a,a,a,a
553,0.17255395,0.23111355,0.903866908,b,a,a,a,a
554,0.18897826,0.32826414,0.994878642,b,a,a,b,a
555,1.71249829,0.23465729,1.008294608,a,a,a,b,a
556,0.1740514,0.14950903,0.829965296,b,a,a,a,a
557,0.1560186,0.33832919,1.000688523,b,a,a,b,a
558,0.26994387,0.12870115,1.0068475,a,b,a,a,a
559,0.16398269,0.39114933,1.058517407,b,a,a,b,a
560,0.18469096,0.05030181,0.783398916,a,a,b,a,b
561,1.69881966,0.21863683,0.971716147,a,a,a,b,a
562,1.45569938,0.22647074,0.991254432,a,a,a,b,a
563,2.07318442,0.05789851,0.996378561,a,a,a,a,a
564,1.5001138,0.05208311,0.79917822,a,a,b,a,b
565,1.20855845,0.22916058,1.007468685,b,a,a,b,a
566,0.18395119,0.31754796,0.986568563,b,a,a,b,a
567,1.61941439,0.21428437,0.967236607,a,a,a,b,a
568,0.89648532,0.09061821,0.841977395,b,a,b,a,b
569,1.50493186,0.06885958,0.80427018,a,a,b,a,b
570,1.4348151,0.28343585,0.936313064,b,a,a,a,a
571,1.0710318,0.15994289,0.918097048,b,a,a,a,a
572,1.74230867,0.23537132,1.00399007,a,a,a,b,a
573,1.29448188,0.07716872,0.806129568,a,a,a,a,b
574,0.92156829,0.36690321,0.99119193,b,a,a,b,a
575,1.93735928,0.05082736,0.979904001,a,a,a,a,a
576,0.18716408,0.3350097,1.000949846,b,a,a,b,a
577,1.05835962,0.13385935,0.900733337,b,a,a,a,a
578,0.35064997,0.0355906,1.001598786,a,a,a,a,a
579,1.27101632,0.24426277,1.016492056,b,a,a,b,a
580,0.21322083,0.23696792,1.02618025,b,a,a,b,a
581,1.23481678,0.07399544,0.81206316,a,a,a,a,a
582,1.50560048,0.07076287,0.804515088,a,a,b,a,b
583,0.27080988,0.12664701,1.005761813,a,a,a,a,a
584,1.47281431,0.2296951,0.997007638,a,a,a,b,a
585,0.98760602,0.14765869,0.882218012,b,a,a,a,a
586,0.2120415,0.25025017,1.016319239,b,a,a,b,a
587,1.12590878,0.12755899,0.881079245,b,a,a,a,a
588,1.90819116,0.05147889,0.977257184,a,a,a,a,a
589,0.17327426,0.05602519,0.78639158,a,a,b,a,b
590,0.21433751,0.06388167,0.835501846,b,a,a,a,a
591,1.26049976,0.22134614,1.002319494,b,a,a,b,a
592,1.41399633,0.22965046,0.99828342,a,a,a,b,a
593,0.38075411,0.02506312,0.997701015,a,a,a,a,a
594,0.15840124,0.10420492,0.798255975,a,a,a,a,b
595,0.37569646,0.02998219,0.998769686,a,a,a,a,a
596,1.4303565,0.07067132,0.80269089,a,a,b,a,b
597,0.16842134,0.07977678,0.840506304,b,a,a,a,a
598,1.31288574,0.07065215,0.800252481,a,a,b,a,b
599,0.16455717,0.33293542,1.029287246,b,a,a,b,a
600,2.07325527,0.06077433,1.007694946,a,a,a,a,a
601,0.13780151,0.45352635,0.970056814,b,a,a,b,a
602,0.26599715,0.12889994,1.002072805,a,b,a,a,a
603,1.61467026,0.21702985,0.971058493,a,a,a,b,a
604,1.78106727,0.05353139,0.990878508,a,a,a,a,a
605,0.24947461,0.11884348,0.986340661,a,b,a,a,a
606,0.1524984,0.10435224,0.817960189,a,a,a,a,a
607,2.0365815,0.05803008,0.992788479,a,a,a,a,a
608,1.36039245,0.22540775,0.990557042,a,a,a,b,a
609,0.83863128,0.08859313,0.842893461,b,a,b,a,b
610,0.21626156,0.23409981,0.994765994,b,a,a,b,a
611,1.47059517,0.04959964,0.798322061,a,a,b,a,b
612,1.2393005,0.26820567,1.039479186,b,a,a,b,a
613,1.11609759,0.22479539,0.902064794,b,a,a,a,a
614,0.35954254,0.03187667,1.004849052,a,a,a,a,a
615,1.34687739,0.25362551,1.02447113,b,a,a,b,a
616,0.17029999,0.06080565,0.7815344,a,a,a,a,a
617,0.17673693,0.33091063,0.998867532,b,a,a,b,a
618,1.49564621,0.08402849,0.813252456,a,a,b,a,b
619,0.17948366,0.33539591,0.999019012,b,a,a,b,a
620,1.4880962,0.05367497,0.800410076,a,a,b,a,b
621,0.33607888,0.03815718,1.004570323,a,a,a,a,a
622,0.91797559,0.40901665,1.027639723,b,a,a,b,a
623,1.91600712,0.05342437,0.989657411,a,a,a,a,a
624,0.18262546,0.08574134,0.80691063,a,a,b,a,b
625,0.35221412,0.03000229,1.000659856,a,a,a,a,a
626,1.15888714,0.26817399,1.05141258,b,a,a,b,a
627,0.73103592,0.2523577,1.024880211,b,a,a,b,a
628,1.61206644,0.22572059,0.986409492,a,a,a,b,a
629,1.24214802,0.21857313,0.995470842,b,a,a,b,a
630,1.99407964,0.06331569,1.026983074,a,a,a,a,a
631,0.30178887,0.12946178,1.020931639,a,b,a,a,a
632,0.95219231,0.08079451,0.851711746,b,a,a,a,b
633,1.38170565,0.0911682,0.819862339,a,a,a,a,a
634,0.14318231,0.12078343,0.814238198,a,a,a,a,a
635,0.3492216,0.03227632,0.985743588,a,a,a,a,a
636,1.90416494,0.05559378,0.991574032,a,a,a,a,a
637,0.18295042,0.06228541,0.794799408,a,a,b,a,b
638,0.93325799,0.21344264,0.987879095,a,a,a,b,a
639,0.27170262,0.12043811,0.986569832,a,b,a,a,a
640,2.02856245,0.06027484,1.004243885,a,a,a,a,a
641,1.46689387,0.20949677,0.967322398,a,a,a,b,a
642,1.28139747,0.22441023,0.994675428,a,a,a,b,a
643,2.00154138,0.05484433,0.982893801,a,a,a,a,a
644,0.33607396,0.03555895,1.017796715,a,a,a,a,a
645,1.29169938,0.22160972,0.988139342,a,a,a,b,a
646,1.19717677,0.08282699,0.81069606,a,a,a,a,a
647,0.36859158,0.03583428,1.01336917,a,a,a,a,a
648,0.16929717,0.39843298,1.073711888,b,a,a,b,a
649,0.26390049,0.12486197,0.993175717,a,b,a,a,a
650,0.17777996,0.33027719,0.998208297,b,a,a,b,a
651,1.41119862,0.07532799,0.805843041,a,a,b,a,b
652,1.31038028,0.0546599,0.801114337,a,a,b,a,b
653,0.19529071,0.23587413,0.896570775,b,a,a,a,a
654,0.16625416,0.1605976,0.830625379,b,a,a,a,a
655,0.19471551,0.32297507,0.992713652,b,a,a,b,a
656,0.16862817,0.34477357,1.038794695,b,a,a,b,a
657,1.83885017,0.05304249,0.991072325,a,a,a,a,a
658,1.33456715,0.26310397,1.029887435,b,a,a,b,a
659,0.24046561,0.12283536,0.99302284,a,b,a,a,a
660,0.22575621,0.25465485,1.022148296,b,a,a,b,a
661,1.08982017,0.09405581,0.848403965,b,a,a,a,a
662,1.38858161,0.06339929,0.80277701,a,a,a,a,b
663,1.15233199,0.25803312,1.030061764,b,a,a,b,a
664,0.17949423,0.30015678,0.872991456,b,a,a,a,a
665,0.22448128,0.23991807,1.003060977,b,a,a,b,a
666,0.99419531,0.17802025,0.844076083,b,a,a,a,a
667,1.16568752,0.25547297,0.939647917,b,a,a,a,a
668,1.35346966,0.25457473,1.03113443,b,a,a,b,a
669,0.25393039,0.12492466,0.992969466,a,b,a,a,a
670,1.62495963,0.22809536,0.991155506,a,a,a,b,a
671,1.43047796,0.22286178,1.00355475,a,a,a,b,a
672,0.96418999,0.26889205,0.912438064,b,a,a,a,a
673,0.18455623,0.05848955,0.799489666,a,a,b,a,b
674,0.24408726,0.12870282,1.00391181,a,b,a,a,a
675,0.11062679,0.14925287,0.907937052,b,a,a,a,a
676,1.95063639,0.06219915,1.026493285,a,a,a,a,a
677,0.88776661,0.38257257,1.001318722,b,a,a,b,a
678,1.21449368,0.21886742,0.984956944,a,a,a,b,a
679,0.26375665,0.12996474,1.007900697,a,b,a,a,a
680,0.38641816,0.03378377,1.024817292,a,a,a,a,a
681,0.36046767,0.03287138,1.008528944,a,a,a,a,a
682,1.96049987,0.05688534,0.993548121,a,a,a,a,a
683,0.35524582,0.03407989,0.993244861,a,a,a,a,a
684,0.22881927,0.25215089,1.00021142,b,a,a,b,a
685,0.26187205,0.12849066,1.003534673,a,b,a,a,a
686,0.17656041,0.22388798,0.843575194,b,a,a,a,a
687,0.22802722,0.2402776,1.001161613,b,a,a,b,a
688,0.26441043,0.12565131,1.00065026,a,b,a,a,a
689,0.34421157,0.03662902,0.999224157,a,a,a,a,a
690,1.19331033,0.25173783,1.026228442,b,a,a,b,a
691,0.17951801,0.32136924,0.880643663,b,a,a,a,a
692,1.13602069,0.11280689,0.81591408,a,a,a,a,a
693,1.65945948,0.22944334,0.992448586,a,a,a,b,a
694,0.9204792,0.15788762,0.837210429,b,a,a,a,a
695,2.09737629,0.05577037,0.98534709,a,a,a,a,a
696,1.24313741,0.20149066,0.963462283,a,a,a,b,a
697,1.07590769,0.29877693,0.93381716,b,a,a,a,a
698,0.23807927,0.25041034,1.015212715,b,a,a,b,a
699,0.17118416,0.2647241,0.917147485,b,a,a,a,a
700,1.37095198,0.07370858,0.844941491,b,a,a,a,a
701,0.22844233,0.25126891,1.009889298,b,a,a,b,a
702,0.2225304,0.23028661,0.99165793,b,a,a,b,a
703,0.93827298,0.37572518,0.99711222,b,a,a,b,a
704,1.10210328,0.11610009,0.877205743,a,a,a,a,a
705,2.00809936,0.05619287,0.988613078,a,a,a,a,a
706,0.18472642,0.32061966,0.995328949,b,a,a,b,a
707,0.17882426,0.32927344,0.995706291,b,a,a,b,a
708,0.21740061,0.24556859,1.010469618,b,a,a,b,a
709,1.39086151,0.25261086,1.025428243,b,a,a,b,a
710,0.20105312,0.09370141,0.854499762,b,a,a,a,a
711,1.62762788,0.23550674,1.00849498,a,a,a,b,a
712,0.27348068,0.13100775,1.007551372,a,a,a,a,a
713,1.64622603,0.11630378,0.864731697,a,a,a,a,a
714,0.18587949,0.33029246,0.996679683,b,a,a,b,a
715,0.98007368,0.38241867,1.004742202,b,a,a,b,a
716,1.33711632,0.09287181,0.812980556,a,a,a,a,b
717,0.93947641,0.12463967,0.868533844,b,a,a,a,a
718,0.28039916,0.1098942,0.975578228,a,b,a,a,a
719,0.20016669,0.25819349,0.906340565,b,a,a,a,a
720,1.91636776,0.05836201,0.99669317,a,a,a,a,a
721,1.16474475,0.13565341,0.914215124,b,a,a,a,a
722,1.62643646,0.11734903,0.86817266,a,a,a,a,a
723,0.36382777,0.03560616,1.004303384,a,a,a,a,a
724,2.05629384,0.05872303,0.999584139,a,a,a,a,a
725,0.97106624,0.08984866,0.852710231,b,a,a,a,a
726,2.08180767,0.05829609,0.994829636,a,a,a,a,a
727,0.21558097,0.23214683,0.992327219,b,a,a,b,a
728,0.18526737,0.3291717,0.996516519,b,a,a,b,a
729,0.22587948,0.22763273,0.985473632,b,a,a,b,a
730,0.90473114,0.1061445,0.860921099,b,a,b,a,b
731,0.91370444,0.08882725,0.847276656,b,a,b,a,b
732,1.322786,0.09476457,0.813012228,a,a,a,a,b
733,1.46014484,0.06907547,0.803544883,a,a,b,a,b
734,1.33605591,0.15194747,0.911848239,b,a,a,a,a
735,0.28224564,0.13701702,1.027409013,a,a,a,a,a
736,0.17613446,0.11484921,0.819373664,a,a,a,a,a
737,0.98394237,0.08734245,0.84584722,b,a,b,a,b
738,0.88830381,0.11377962,0.870559094,b,a,b,a,b
739,1.57196322,0.05395738,1.001946441,a,a,a,a,a
740,1.36833971,0.32938375,0.940115792,b,a,b,a,b
741,0.94367516,0.10660563,0.853951458,b,a,b,a,b
742,0.34347659,0.03891324,1.030186494,a,a,a,a,a
743,1.51424281,0.22657999,0.995120867,a,a,a,b,a
744,0.21747101,0.23811297,1.004869694,b,a,a,b,a
745,0.17885962,0.32503383,0.992473726,b,a,a,b,a
746,0.22088206,0.15290669,1.064348076,a,a,a,a,a
747,0.21620442,0.15427225,0.923814043,b,a,a,a,a
748,0.36350195,0.03327678,0.996465257,a,a,a,a,a
749,1.31583975,0.22596355,0.993009769,a,a,a,b,a
750,1.41585861,0.06203318,0.875549978,b,a,a,a,a
751,1.63701402,0.21951701,0.976848318,a,a,a,b,a
752,1.47464997,0.08976429,0.809490866,a,a,b,a,b
753,2.04505207,0.0575841,0.991633586,a,a,a,a,a
754,1.38065885,0.25336508,1.028150955,b,a,a,b,a
755,0.34339428,0.03064285,1.002502235,a,a,a,a,a
756,0.1598065,0.15645489,0.826167421,b,a,b,a,b
757,1.26412739,0.25216699,1.027106105,b,a,a,b,a
758,0.14842998,0.15985845,0.820248216,a,a,a,a,a
759,0.25799332,0.12791999,0.999444309,a,b,a,a,a
760,0.16596335,0.36148925,1.030211099,b,a,a,b,a
761,0.35206191,0.03556111,1.013881528,a,a,a,a,a
762,1.94308668,0.05919613,0.996162924,a,a,a,a,a
763,0.92253695,0.22892999,0.899495566,b,a,a,a,a
764,1.27285571,0.21863871,0.982478425,a,a,a,b,a
765,0.2298632,0.17645987,0.93534925,b,a,a,a,a
766,0.359141,0.11549988,0.982983116,a,a,a,a,a
767,0.71843664,0.32102333,0.935408291,b,a,a,a,a
768,0.35780679,0.03521188,1.001270104,a,a,a,a,a
769,0.24711439,0.22814574,0.989466694,b,a,a,b,a
770,1.05919303,0.20291972,0.892340554,b,a,a,a,a
771,0.96281328,0.0925932,0.856126584,b,a,b,a,b
772,0.20532082,0.22619104,1.006789209,b,a,a,b,a
773,0.27674529,0.12403192,0.990320561,a,b,a,a,a
774,0.83851986,0.18543434,0.962721291,a,a,a,b,a
775,1.49229237,0.07549387,0.805827581,a,a,b,a,b
776,0.1820016,0.33878799,0.999826025,a,a,a,b,a
777,1.44572014,0.07253278,0.805532914,a,a,b,a,b
778,1.00281803,0.2936202,0.928881169,b,a,a,a,a
779,0.34737979,0.03697101,1.038720257,a,a,a,a,a
780,1.04555789,0.26255717,1.042087799,b,a,a,b,a
781,0.38710665,0.03212191,0.989357383,a,a,a,a,a
782,0.21748298,0.23038725,0.997003559,b,a,a,b,a
783,0.17280206,0.0372084,0.783822293,a,a,b,a,b
784,1.42769058,0.07153418,1.064976601,a,a,a,a,a
785,0.15813496,0.06524664,0.80012393,a,a,b,a,b
786,0.15611811,0.08294573,0.792617342,a,a,b,a,b
787,0.4297413,0.02628763,0.987170413,a,a,a,a,a
788,1.04990693,0.27154337,1.031602305,b,a,a,b,a
789,0.23419203,0.23433568,0.992271821,b,a,a,b,a
790,0.28253143,0.13232807,1.010444111,a,b,a,a,a
791,0.99047776,0.3763861,0.997555019,b,a,a,b,a
792,1.13964253,0.25259419,1.047178236,b,a,a,b,a
793,0.26080381,0.12440113,0.994155086,a,b,a,a,a
794,0.15796726,0.32761355,1.001885434,b,a,a,b,a
795,1.69728631,0.22345086,0.981860431,a,a,a,b,a
796,0.38802338,0.03239652,1.042342654,a,a,a,a,a
797,0.36655203,0.03332362,0.989928175,a,a,a,a,a
798,1.97762208,0.06135829,1.005820507,a,a,a,a,a
799,0.17019871,0.32678502,1.033320123,b,a,a,b,a
800,0.2885181,0.11766787,0.979623116,a,b,a,a,a
801,0.17036197,0.20914321,0.886236186,b,a,a,a,a
802,1.98373995,0.05779598,0.997267997,a,a,a,a,a
803,1.38376263,0.0551196,0.79976454,a,a,b,a,b
804,1.26211081,0.25516588,1.026667129,b,a,a,b,a
805,1.45617987,0.23008703,0.999242271,a,a,a,b,a
806,0.17235447,0.03135667,0.779981622,a,a,b,a,b
807,0.19396275,0.21690994,0.886196341,b,a,a,a,a
808,1.45695629,0.23210265,1.000064306,a,a,a,b,a
809,0.88255953,0.25142476,1.035381066,b,a,a,b,a
810,1.20756817,0.09029011,0.849327661,b,a,a,a,a
811,0.14466722,0.16697502,0.830511225,b,a,a,a,a
812,1.21971289,0.22941298,1.000649329,a,a,a,b,a
813,1.39376629,0.24417225,1.009867551,b,a,a,b,a
814,0.96635997,0.41460807,1.026239955,b,a,a,b,a
815,0.18307379,0.32794458,0.993918243,b,a,a,b,a
816,1.0206548,0.16908093,0.965372348,b,a,a,b,a
817,0.14172388,0.10071419,0.799715804,a,a,a,a,a
818,1.42158568,0.25528633,1.029617962,b,a,a,b,a
819,0.18815511,0.31991309,0.98744565,b,a,a,b,a
820,1.46359523,0.05240034,0.800559178,a,a,b,a,b
821,1.1408845,0.28009232,0.919013184,b,a,a,a,a
822,1.64192205,0.21796075,0.978529655,a,a,a,b,a
823,0.21042193,0.24861225,0.921103396,b,a,a,a,a
824,2.08740348,0.05984443,1.002632144,a,a,a,a,a
825,1.41483364,0.06298365,0.872004761,b,a,a,a,a
826,0.23430689,0.23148615,0.990512856,b,a,a,b,a
827,0.16248448,0.06228801,0.791498124,a,a,b,a,b
828,0.38643273,0.02656663,0.986157656,a,a,a,a,a
829,1.19014012,0.27200527,0.912163652,b,a,a,a,a
830,1.25138121,0.07696102,0.804225686,a,a,a,a,b
831,0.21984919,0.23787536,1.000971433,b,a,a,b,a
832,1.7338079,0.06268802,1.037949887,a,a,a,a,a
833,0.33791478,0.03835298,1.014905095,a,a,a,a,a
834,1.38654149,0.24477149,1.015260213,b,a,a,b,a
835,0.3448082,0.03366928,0.998919726,a,a,a,a,a
836,0.18956357,0.32577173,0.994434622,b,a,a,b,a
837,0.22111731,0.22167096,0.981547813,b,a,a,b,a
838,0.17400688,0.32823936,0.993598189,b,a,a,b,a
839,2.04903656,0.06254348,1.015990316,a,a,a,a,a
840,2.00326861,0.06267638,1.008642293,a,a,a,a,a
841,0.18780827,0.32477111,0.997289059,b,a,a,b,a
842,1.02984938,0.1169967,0.861660318,b,a,a,a,a
843,0.2395912,0.12016441,0.991677745,a,b,a,a,a
844,1.38797781,0.07358337,0.80557057,a,a,b,a,b
845,0.16635489,0.09315594,0.803425135,a,a,a,a,a
846,0.18882103,0.33449564,0.996396411,b,a,a,b,a
847,0.22813286,0.23754242,0.996141676,b,a,a,b,a
848,0.16366543,0.10698577,0.805996479,a,a,a,a,a
849,0.17067283,0.03975602,0.786872248,a,a,b,a,b
850,1.70338269,0.04617516,0.987249059,a,a,a,a,a
851,0.23700449,0.25425571,1.034243796,b,a,a,b,a
852,0.91256919,0.0427775,0.815150687,a,a,a,a,a
853,0.27584188,0.12276918,0.998129163,a,b,a,a,a
854,0.24452554,0.13040945,1.012842963,a,b,a,a,a
855,0.30262416,0.11716321,0.991976908,a,b,a,a,a
856,1.58845325,0.23364331,1.004234766,a,a,a,b,a
857,1.50233691,0.22695189,0.992469553,a,a,a,b,a
858,0.18618727,0.331136,0.99559747,b,a,a,b,a
859,0.23786452,0.13163352,1.014822697,a,b,a,a,a
860,1.56340459,0.22068367,0.981897841,a,a,a,b,a
861,0.23535325,0.23016874,0.990114538,b,a,a,b,a
862,1.19061613,0.24072819,0.911495612,b,a,a,a,a
863,0.26793671,0.12179922,0.989166335,a,b,a,a,a
864,1.13951398,0.06175911,0.800174237,a,a,a,a,a
865,0.21654715,0.19962571,0.967981757,b,a,a,b,a
866,1.29043567,0.25409468,1.024695734,b,a,a,b,a
867,0.35345535,0.03639871,1.010719683,a,a,a,a,a
868,1.55061095,0.22816066,0.993259791,a,a,a,b,a
869,0.09205446,0.3440805,0.889761332,b,a,a,a,a
870,0.84621946,0.09405286,0.850797231,b,a,b,a,b
871,1.22556666,0.14437625,0.907591071,b,a,a,a,a
872,2.10777572,0.05965413,0.998186754,a,a,a,a,a
873,0.15901156,0.13734386,0.823540302,b,a,a,a,a
874,0.36562828,0.03524823,1.005159767,a,a,a,a,a
875,1.02473926,0.25926544,1.045094605,b,a,a,b,a
876,1.17977472,0.08601474,0.809606937,a,a,b,a,b
877,1.28419244,0.25016745,1.023554545,b,a,a,b,a
878,0.15586159,0.077952,0.801064226,a,a,b,a,b
879,2.02362037,0.06146647,1.003534948,a,a,a,a,a
880,1.5199257,0.23237877,1.000232267,a,a,a,b,a
881,1.24292577,0.21798797,0.995164423,b,a,a,b,a
882,1.51484155,0.06865382,0.804840793,a,a,b,a,b
883,0.13452439,0.45543852,0.974369847,b,a,a,b,a
884,0.16908288,0.37933192,1.068752392,b,a,a,b,a
885,0.26234305,0.13066845,1.008273142,a,b,a,a,a
886,1.91784366,0.05868457,0.998347631,a,a,a,a,a
887,0.18399121,0.33776469,1.004638163,b,a,a,b,a
888,1.36150484,0.21623839,0.977002187,a,a,a,b,a
889,0.23669445,0.24085628,1.000438205,b,a,a,b,a
890,0.17106337,0.16263065,0.827004243,b,a,a,a,a
891,0.88279116,0.08190209,0.804482972,a,a,a,a,a
892,1.6403049,0.22067893,0.976077613,a,a,a,b,a
893,1.16752201,0.04445256,0.79848015,a,a,b,a,b
894,1.0751431,0.09103958,0.806474812,a,a,a,a,a
895,2.05036288,0.06150254,1.008080569,a,a,a,a,a
896,0.7547369,0.25815611,1.029781098,b,a,a,b,a
897,0.35777537,0.03538671,0.993586343,a,a,a,a,a
898,1.95317671,0.05627831,0.998370289,a,a,a,a,a
899,1.9940157,0.06011803,1.005155059,a,a,a,a,a
900,1.1897572,0.2131102,0.978324311,a,a,a,b,a
901,0.99559212,0.09400633,0.848993813,b,a,b,a,b
902,1.94630702,0.06656699,1.041257835,a,a,a,a,a
903,0.27513682,0.12884568,1.006303281,a,b,a,a,a
904,0.34066269,0.03382622,0.992339523,a,a,a,a,a
905,0.17235495,0.34107318,1.030988543,b,a,a,b,a
906,1.34861259,0.06877303,0.807923581,a,a,b,a,b
907,0.15587313,0.09144304,0.795918039,a,a,b,a,b
908,2.10984384,0.05999882,1.009519452,a,a,a,a,a
909,1.27310365,0.26003124,1.03001015,b,a,a,b,a
910,0.14663622,0.17974218,0.837733584,b,a,b,a,b
911,1.51590869,0.07063945,0.80592207,a,a,b,a,b
912,0.3496786,0.0325145,1.000251926,a,a,a,a,a
913,0.341181,0.03809442,1.009820454,a,a,a,a,a
914,1.33044518,0.08728691,0.814285552,a,a,b,a,b
915,1.38419131,0.26939549,1.048222524,b,a,a,b,a
916,1.45971373,0.21994532,0.981947524,a,a,a,b,a
917,0.1640701,0.05295071,0.793184852,a,a,b,a,b
918,0.17615515,0.06825698,0.795734541,a,a,b,a,b
919,0.13128973,0.14245296,0.825123585,b,a,a,a,a
920,1.90127299,0.06085358,0.999255152,a,a,a,a,a
921,0.16233439,0.07224078,0.801589686,a,a,a,a,a
922,1.33437824,0.21037751,0.96936291,a,a,a,b,a
923,0.92054633,0.09380963,0.851666293,b,a,b,a,b
924,0.22500124,0.27384472,1.035718916,b,a,a,b,a
925,0.78889955,0.45629966,0.933017799,b,a,a,a,a
926,1.26998013,0.22241881,0.99287155,a,a,a,b,a
927,1.36452926,0.22819475,0.99797747,a,a,a,b,a
928,0.32951655,0.03162793,1.017736418,a,a,a,a,a
929,0.14084749,0.51367094,1.02945312,b,a,a,b,a
930,0.16769846,0.34984163,1.04239686,b,a,a,b,a
931,1.29448912,0.22614727,1.003595047,b,a,a,b,a
932,1.73893248,0.06659903,1.052528592,a,a,a,a,a
933,0.35111464,0.03615975,1.005641602,a,a,a,a,a
934,0.240797,0.12029723,0.998854222,a,b,a,a,a
935,1.6081301,0.0642303,0.802782435,a,a,b,a,b
936,0.18502729,0.34270952,1.007177913,b,a,a,b,a
937,0.18602137,0.23040952,0.895189958,b,a,a,a,a
938,1.78242583,0.21066444,0.958956651,a,a,a,a,a
939,2.03590359,0.05696699,0.989584524,a,a,a,a,a
940,0.18813108,0.29375405,0.862335533,b,a,a,a,a
941,0.90202951,0.26193354,1.034345171,b,a,a,b,a
942,0.36997872,0.03020704,0.968760072,a,a,a,a,a
943,1.25037445,0.2621862,1.029762887,b,a,a,b,a
944,1.25508637,0.24736617,1.018660177,b,a,a,b,a
945,1.24857239,0.11448747,0.860521471,b,a,a,a,a
946,0.18819694,0.23640161,0.900042785,b,a,a,a,a
947,1.05764105,0.0759325,0.839265546,b,a,b,a,b
948,1.5119878,0.21505018,0.974957826,a,a,a,b,a
949,0.20694968,0.25265681,1.039223378,b,a,a,b,a
950,0.18697939,0.33651209,1.001683781,b,a,a,b,a
951,0.15967683,0.13063816,0.807373571,a,a,a,a,a
952,0.21891827,0.24764402,1.012835811,b,a,a,b,a
953,1.21414123,0.26141358,1.031627472,b,a,a,b,a
954,2.10309815,0.05640289,0.987815435,a,a,a,a,a
955,1.49518757,0.22239653,0.983606575,a,a,a,b,a
956,0.15966287,0.13029906,0.824860773,b,a,b,a,b
957,2.03723424,0.05627308,0.987055345,a,a,a,a,a
958,0.37549253,0.02904633,0.99654315,a,a,a,a,a
959,0.21194912,0.08938751,0.856204902,b,a,a,a,a
960,0.88202817,0.27871081,0.864764282,b,a,a,a,a
961,1.25392958,0.08890571,0.807753556,a,a,a,a,a
962,1.61720192,0.23331134,0.998675744,a,a,a,b,a
963,0.21704162,0.23896211,0.999550886,b,a,a,b,a
964,0.35878632,0.03417303,1.0353385,a,a,a,a,a
965,0.33818714,0.03650228,1.0670472,a,a,a,a,a
966,1.53035481,0.22619369,0.991250629,a,a,a,b,a
967,0.7184667,0.11268835,0.881124831,a,a,a,a,a
968,1.34534291,0.2205845,0.98575525,a,a,a,b,a
969,0.1836452,0.05036084,0.787203535,a,a,b,a,b
970,1.37953117,0.22138488,0.985329421,a,a,a,b,a
971,0.98957638,0.08995621,0.843926254,b,a,b,a,b
972,0.28434763,0.12498626,0.999409718,a,b,a,a,a
973,0.97743356,0.37964883,0.997442333,b,a,a,b,a
974,0.18456286,0.08334627,0.795573668,a,a,b,a,b
975,1.53475203,0.05514675,0.801120703,a,a,b,a,b
976,0.34594631,0.03478041,1.013118808,a,a,a,a,a
977,1.84182723,0.06343643,1.029414069,a,a,a,a,a
978,0.18867847,0.24906335,0.905065432,b,a,a,a,a
979,0.18587083,0.33442301,1.001269024,b,a,a,b,a
980,1.18131933,0.07458402,0.810226351,a,a,a,a,a
981,0.19769281,0.23405144,0.894961826,b,a,a,a,a
982,0.22292385,0.2383243,1.000226695,b,a,a,b,a
983,0.35045899,0.03103109,0.983551071,a,a,a,a,a
984,1.31965896,0.22467382,0.990199186,a,a,a,b,a
985,2.04058936,0.05463943,0.989857732,a,a,a,a,a
986,0.08719836,0.1776632,0.833379925,b,a,a,a,a
987,0.21934888,0.22868573,0.985416699,b,a,a,b,a
988,0.17925083,0.07359863,0.799192355,a,a,b,a,b
989,0.17210846,0.05159364,0.787456905,a,a,b,a,b
990,0.23272351,0.15278241,0.919571067,b,a,a,a,a
991,0.33150402,0.03776564,1.00950368,a,a,a,a,a
992,0.13386556,0.47575086,0.981844966,b,a,a,b,a
993,1.96465329,0.05692616,0.990920559,a,a,a,a,a
994,1.20746917,0.25384633,1.013550245,b,a,a,b,a
995,0.2621521,0.12952947,1.009841471,a,b,a,a,a
996,1.55162118,0.07706426,0.805871724,a,a,b,a,b
997,0.23829414,0.26325508,1.02019685,b,a,a,b,a
998,0.21848351,0.23684293,0.995489833,b,a,a,b,a
999,1.27875843,0.22443688,0.9928632,a,a,a,b,a


==> expres/gold/overall.csv <==
domain,density
0.00913844,0.17335625819043185
0.019934799195979902,0.2211382118151693
0.0307311583919598,0.2782377270678443
0.0415275175879397,0.34528310858240985
0.0523238767839196,0.42260426900272363
0.0631202359798995,0.5101478809668971
0.0739165951758794,0.6074047410523008
0.0847129543718593,0.7133585697267144
0.0955093135678392,0.8264648204450937
0.10630567276381911,0.9446662189458133
0.11710203195979901,1.0654487608732013
0.12789839115577892,1.1859380107067437
0.1386947503517588,1.3030311899788225
0.1494911095477387,1.4135562655280778
0.1602874687437186,1.514445644898289
0.1710838279396985,1.6029097063729507
0.1818801871356784,1.6765946467987858
0.19267654633165832,1.7337102172219336
0.20347290552763822,1.773115771587166
0.21426926472361812,1.7943573543922882
0.22506562391959803,1.7976537585195982
0.2358619831155779,1.7838349152092163
0.2466583423115578,1.7542409191184674
0.25745470150753774,1.7105938000307066
0.2682510607035176,1.654856355115419
0.27904741989949755,1.589092714573588
0.2898437790954774,1.5153438585347327
0.30064013829145736,1.4355283181903618
0.31143649748743724,1.3513742669601263
0.32223285668341717,1.264384748850712
0.33302921587939704,1.175833538913627
0.343825575075377,1.0867856530267794
0.35462193427135685,0.998134237993279
0.36541829346733673,0.9106446894708151
0.37621465266331666,0.8249973511779384
0.38701101185929654,0.7418218240617568
0.39780737105527647,0.6617183820619359
0.40860373025125635,0.5852647912786575
0.4194000894472363,0.5130094985847451
0.43019644864321616,0.44545430327662316
0.4409928078391961,0.38303098905264793
0.45178916703517596,0.3260768684189438
0.46258552623115584,0.2748138280826893
0.4733818854271358,0.22933443958690722
0.48417824462311565,0.1895972718714277
0.4949746038190956,0.15543199424402307
0.5057709630150754,0.1265534459459075
0.5165673222110553,0.1025827638798819
0.5273636814070352,0.08307300935012057
0.5381600406030151,0.06753653639722615
0.548956399798995,0.055471543101666174
0.5597527589949749,0.046385737667260445
0.5705491181909548,0.0398157054769338
0.5813454773869348,0.035341257175838664
0.5921418365829146,0.032594669145321886
0.6029381957788945,0.03126522765295308
0.6137345549748744,0.031099823355033928
0.6245309141708543,0.03190051209400781
0.6353272733668343,0.03351998278356593
0.6461236325628141,0.03585578889013854
0.656919991758794,0.03884404639287332
0.6677163509547739,0.04245311544066433
0.6785127101507539,0.04667759567988346
0.6893090693467337,0.051532798160699694
0.7001054285427136,0.057049723025350184
0.7109017877386935,0.0632704777760819
0.7216981469346734,0.07024401634905476
0.7324945061306534,0.07802206141712248
0.7432908653266332,0.08665508607919434
0.7540872245226131,0.09618826993251203
0.764883583718593,0.10665740135609347
0.775679942914573,0.11808476511444577
0.7864763021105529,0.13047512427137378
0.7972726613065327,0.14381196990955974
0.8080690205025126,0.15805426351740234
0.8188653796984925,0.17313392810794392
0.8296617388944725,0.18895434959577442
0.8404580980904524,0.20539012630372505
0.8512544572864322,0.22228825122592408
0.8620508164824121,0.23947083170005024
0.8728471756783921,0.25673935069867515
0.883643534874372,0.27388036225972756
0.8944398940703518,0.2906724019008083
0.9052362532663317,0.3068937931615353
0.9160326124623116,0.3223309547784156
0.9268289716582916,0.33678676806445973
0.9376253308542715,0.3500885557549196
0.9484216900502513,0.36209525228538775
0.9592180492462312,0.3727034069481749
0.9700144084422111,0.381851747350001
0.9808107676381911,0.38952412999798064
0.991607126834171,0.3957508055066125
1.002403486030151,0.40060801646858496
1.0131998452261308,0.4042160176316311
1.0239962044221107,0.4067356557127566
1.0347925636180906,0.40836366955022135
1.0455889228140705,0.40932687437394677
1.0563852820100506,0.40987538434748083
1.0671816412060304,0.4102750147950746
1.0779780004020103,0.41079899936046205
1.0887743595979902,0.41171916555215726
1.09957071879397,0.4132967389602874
1.11036707798995,0.4157729915332663
1.1211634371859298,0.41936000752223646
1.1319597963819097,0.4242319027696582
1.1427561555778896,0.4305168870432109
1.1535525147738697,0.43829059260801234
1.1643488739698495,0.44757109429612824
1.1751452331658294,0.45831600963820956
1.1859415923618093,0.47042198976310706
1.1967379515577892,0.4837267958146627
1.207534310753769,0.49801400976251226
1.218330669949749,0.5130202648477648
1.2291270291457288,0.5284447139430317
1.2399233883417087,0.5439602986773145
1.2507197475376888,0.5592262518353194
1.2615161067336687,0.5739011712508156
1.2723124659296485,0.5876559528049013
1.2831088251256284,0.6001858673089734
1.2939051843216083,0.611221111751024
1.3047015435175882,0.6205352573774778
1.315497902713568,0.6279511504756363
1.326294261909548,0.6333439891225684
1.3370906211055278,0.6366414907014007
1.3478869803015079,0.6378212682937492
1.3586833394974878,0.6369057344812095
1.3694796986934676,0.6339550323025256
1.3802760578894475,0.6290586383121196
1.3910724170854274,0.622326376350424
1.4018687762814073,0.6138796106637424
1.4126651354773871,0.6038433468622013
1.423461494673367,0.5923398596165655
1.434257853869347,0.579484295826126
1.445054213065327,0.5653824878694774
1.4558505722613069,0.5501309762563816
1.4666469314572868,0.5338190106963041
1.4774432906532666,0.5165320993681756
1.4882396498492465,0.4983565303735364
1.4990360090452264,0.47938421246763857
1.5098323682412063,0.4597171806863209
1.5206287274371861,0.43947118321700174
1.531425086633166,0.4187778967007373
1.542221445829146,0.39778548923837787
1.553017805025126,0.37665744113452637
1.5638141642211059,0.3555697199467214
1.5746105234170857,0.33470656860779135
1.5854068826130656,0.3142552883026258
1.5962032418090455,0.2944004728793793
1.6069996010050254,0.275318176884069
1.6177959602010052,0.25717047852599595
1.6285923193969851,0.24010083983770797
1.6393886785929652,0.22423057912972147
1.650185037788945,0.20965666631096908
1.660981396984925,0.19645093981187606
1.6717777561809049,0.18466073329523766
1.6825741153768847,0.17431079791699539
1.6933704745728646,0.1654063168211018
1.7041668337688445,0.1579367367070533
1.7149631929648244,0.151880089556963
1.7257595521608042,0.1472074479629521
1.7365559113567843,0.14388715111283096
1.7473522705527642,0.14188845552513016
1.758148629748744,0.1411843040143984
1.768944988944724,0.1417529656990079
1.7797413481407038,0.14357837538620533
1.7905377073366837,0.14664908754033246
1.8013340665326636,0.150955852781147
1.8121304257286435,0.15648791794656805
1.8229267849246233,0.16322823921942142
1.8337231441206032,0.17114787770615225
1.8445195033165833,0.18019991541224947
1.8553158625125632,0.19031328507099946
1.866112221708543,0.20138694858591658
1.876908580904523,0.2132848846213115
1.8877049401005028,0.22583235391513512
1.8985012992964827,0.23881389761702307
1.9092976584924626,0.2519734844159542
1.9200940176884425,0.26501715071748644
1.9308903768844223,0.27761836952712177
1.9416867360804024,0.28942623524856403
1.9524830952763823,0.30007636495553014
1.9632794544723622,0.30920419958240036
1.974075813668342,0.3164601556498307
1.984872172864322,0.3215258510354138
1.9956685320603018,0.324130433273032
2.0064648912562815,0.3240659040177434
2.0172612504522616,0.3212002843001819
2.0280576096482417,0.31548752068125263
2.0388539688442213,0.30697320002373324
2.0496503280402014,0.29579541416421323
2.060446687236181,0.2821804746254513
2.071243046432161,0.26643358806998335
2.082039405628141,0.2489250227971446
2.092835764824121,0.23007267903926845
2.103632124020101,0.21032227779516074
2.1144284832160807,0.19012657015356654
2.1252248424120608,0.16992502112935534
2.1360212016080404,0.15012533529859712
2.1468175608040205,0.1310879792826624
2.15761392,0.11311454639555797


==> expres/gold/subgroup2.txt <==
1.099308919999999912e+00
1.601174599999999892e-01
1.674338800000000071e-01
1.602987800000000018e-01
1.539084400000000075e-01
1.682023199999999885e-01
1.619826099999999991e-01
1.712651799999999891e-01
1.850127000000000022e-01
1.312897299999999934e-01
1.709468199999999993e-01
1.694272699999999909e-01
1.768170699999999929e-01
1.699601799999999885e-01
1.667254099999999906e-01
1.698332700000000084e-01
1.836602200000000129e-01
1.707372500000000071e-01
1.870177399999999879e-01
1.675435299999999961e-01
1.842665300000000117e-01
1.888203400000000032e-01
1.839077199999999968e-01
1.672266099999999978e-01
1.779796800000000012e-01
1.800111799999999929e-01
1.632248199999999927e-01
1.692594799999999899e-01
1.721118500000000107e-01
1.701131499999999908e-01
1.729723099999999902e-01
1.862389399999999917e-01
1.739843199999999979e-01
1.752218000000000109e-01
1.732554000000000038e-01
1.594673000000000063e-01
1.751359000000000110e-01
1.826403900000000136e-01
1.908631000000000077e-01
1.808936600000000117e-01
1.763890200000000075e-01
1.844554399999999983e-01
1.793592900000000046e-01
1.788090699999999866e-01
1.727668300000000101e-01
1.651097900000000063e-01
1.982473299999999994e-01
1.769915699999999870e-01
1.684293000000000040e-01
1.790864899999999871e-01
1.789036400000000027e-01
1.868786500000000073e-01
1.354493499999999961e-01
1.338655599999999946e-01
1.869361300000000059e-01
1.346634600000000126e-01
1.376486000000000098e-01
1.783743000000000134e-01
1.375431500000000029e-01
1.865024999999999877e-01
1.713616000000000028e-01
1.362342099999999945e-01
1.778876500000000083e-01
1.864118700000000073e-01
1.894157399999999991e-01
1.825430700000000017e-01
1.341240099999999880e-01
1.363910799999999979e-01
1.758296699999999935e-01
1.339389199999999891e-01
1.789675900000000097e-01
1.373865800000000081e-01
1.361093700000000073e-01
1.804978899999999942e-01
1.844241899999999879e-01
1.351284000000000096e-01
1.321780800000000033e-01
1.807921299999999953e-01
1.357881400000000016e-01
1.393058000000000074e-01
1.680943599999999982e-01
1.809520500000000032e-01
1.968510900000000063e-01
1.354357099999999869e-01
1.710362199999999888e-01
1.367403700000000000e-01
1.784671399999999963e-01
1.381990600000000124e-01
1.810410600000000036e-01
1.391905999999999977e-01
1.401151399999999991e-01
1.366718000000000099e-01
1.335964500000000055e-01
1.371580599999999983e-01
1.378015099999999882e-01
1.386706000000000050e-01
1.357541800000000021e-01
1.854590100000000075e-01
1.343711999999999962e-01
1.761089100000000074e-01
1.827296300000000040e-01
1.362413600000000058e-01
1.782376400000000027e-01
1.351607099999999895e-01
1.352143100000000042e-01
1.364390099999999995e-01
1.739896900000000024e-01
1.339168400000000092e-01
1.319251800000000030e-01
1.349748500000000073e-01
1.402913799999999933e-01
1.889763000000000137e-01
1.370558900000000135e-01
1.873483599999999916e-01
1.333151499999999934e-01
1.370943099999999970e-01
1.375510400000000133e-01
1.369891900000000107e-01
1.904795200000000133e-01
1.763401199999999891e-01
1.840507000000000115e-01
1.867534299999999980e-01
1.800741800000000004e-01
1.420563999999999993e-01
1.771841000000000110e-01
1.861393699999999984e-01
1.886354399999999876e-01
1.853931299999999893e-01
1.648803299999999916e-01
1.740808600000000039e-01
1.708722500000000033e-01
1.377850700000000095e-01
1.753694199999999981e-01
1.704739100000000063e-01
1.688316800000000117e-01
1.376709499999999864e-01
1.345243899999999937e-01
1.387342799999999876e-01
1.854309899999999900e-01
1.884061499999999945e-01
1.358776600000000112e-01
1.768823999999999952e-01
1.751809099999999952e-01
1.745500500000000121e-01
1.355876099999999973e-01
1.884599000000000135e-01
1.796289799999999937e-01
1.359597600000000128e-01
1.825446900000000094e-01
1.683896500000000018e-01
1.372202999999999895e-01
1.884920999999999958e-01
1.926927099999999893e-01
1.348005800000000032e-01
1.370309299999999952e-01
1.351122999999999907e-01
1.669356899999999977e-01
1.888589900000000044e-01
1.922854800000000086e-01
1.929076399999999913e-01
1.369269700000000090e-01
1.891818399999999900e-01
1.348430499999999921e-01
1.355450099999999936e-01
1.383974500000000052e-01
1.354796199999999951e-01
1.898285700000000020e-01
1.340634599999999954e-01
1.719579800000000103e-01
1.710424999999999862e-01
1.353861399999999882e-01
1.776299699999999981e-01
1.376398699999999975e-01
1.361361000000000099e-01
1.746636199999999917e-01
1.339350599999999947e-01
1.352806400000000076e-01
1.435253700000000132e-01
1.574827599999999994e-01
1.609028499999999862e-01
1.530999600000000072e-01
1.682792999999999928e-01
8.350720999999999838e-02
1.635676199999999969e-01
1.031714299999999945e-01
1.865904300000000016e-01
1.159273100000000056e-01
1.694925800000000038e-01
1.678115099999999971e-01
1.653510800000000114e-01
1.792259400000000003e-01
1.788536699999999924e-01
1.706728299999999976e-01
1.682717800000000097e-01
1.639089499999999977e-01
1.728954400000000113e-01
1.841159099999999937e-01
1.737641699999999956e-01
1.631407500000000010e-01
1.830299099999999901e-01
1.692082099999999978e-01
1.763673799999999903e-01
1.791119700000000092e-01
1.764637500000000025e-01
1.665915799999999891e-01
1.708773199999999992e-01
1.778620399999999990e-01
1.742342699999999966e-01
1.730174999999999907e-01
1.777823500000000057e-01
1.935078299999999918e-01
1.848072000000000048e-01
1.853436800000000106e-01
1.808330599999999899e-01
1.670491600000000021e-01
1.639059900000000014e-01
1.807367800000000135e-01
1.853390299999999880e-01
1.735079300000000047e-01
1.679026100000000077e-01
1.725007000000000068e-01
1.775771999999999906e-01
1.898465799999999870e-01
1.908567999999999931e-01
1.875268400000000002e-01
1.889951699999999901e-01
1.846909599999999874e-01
1.875998500000000124e-01
1.898949299999999896e-01
1.794585900000000012e-01
1.693898400000000137e-01
1.850408000000000053e-01
1.756402200000000136e-01
1.334385100000000102e-01
1.714586200000000060e-01
1.330634699999999893e-01
1.367785599999999935e-01
1.877948299999999959e-01
1.389942899999999926e-01
1.384199299999999966e-01
1.378921899999999978e-01
1.382181199999999999e-01
1.836562099999999864e-01
1.783689300000000089e-01
1.338316900000000031e-01
1.832885700000000118e-01
1.804510699999999912e-01
1.846489400000000114e-01
1.667197800000000119e-01
1.333198600000000122e-01
1.344998099999999974e-01
1.700054900000000091e-01
1.833036700000000019e-01
1.372470299999999921e-01
1.796985899999999914e-01
1.840513699999999919e-01
1.653438899999999934e-01
1.664625799999999989e-01
1.357679099999999917e-01
1.734225899999999876e-01
1.320524499999999879e-01
1.631978500000000054e-01
1.354151700000000014e-01
1.937868299999999933e-01
1.836986399999999964e-01
1.792786799999999958e-01
1.948772599999999966e-01
1.902888199999999974e-01
1.764416699999999949e-01
1.716794799999999954e-01
1.866669800000000101e-01
1.688787700000000114e-01
1.786566099999999935e-01
1.699756400000000112e-01
1.743145000000000111e-01
1.323663700000000110e-01
1.345051999999999914e-01
1.926072600000000024e-01
1.386712800000000079e-01
1.845946599999999937e-01
1.889319399999999927e-01
1.849542700000000039e-01
1.749206399999999884e-01
1.573126699999999878e-01
1.777031299999999869e-01
1.810395399999999988e-01
1.698840100000000020e-01
1.352120800000000123e-01
1.613500499999999949e-01
1.825515400000000121e-01
1.845001400000000069e-01
1.759399000000000102e-01
1.868667099999999914e-01
1.811974399999999874e-01
1.363443199999999911e-01
1.350357299999999927e-01
1.340916299999999894e-01
1.833477400000000090e-01
1.853696800000000089e-01
1.787862100000000010e-01
1.351837599999999862e-01
1.342885799999999907e-01
1.361747399999999886e-01
1.360812799999999989e-01
1.892051700000000058e-01
1.898916499999999952e-01
1.353416600000000025e-01
1.896142500000000120e-01
1.870263100000000012e-01
1.844931099999999879e-01
1.350063599999999919e-01
1.866126399999999963e-01
1.812469200000000058e-01
1.838486400000000076e-01
1.366332700000000011e-01
1.344870900000000036e-01
1.834427200000000036e-01
1.339974899999999969e-01
1.792779999999999929e-01
1.789695900000000117e-01
1.839283800000000024e-01
1.347785400000000022e-01
1.794721800000000089e-01
1.766642700000000121e-01
1.923073200000000038e-01
1.922162199999999932e-01
1.941259499999999916e-01
1.703554399999999969e-01
1.835183099999999901e-01
1.812714300000000112e-01
1.908437400000000117e-01
1.801994899999999900e-01
1.804738899999999979e-01
1.350175000000000125e-01
1.369137099999999940e-01
1.798347799999999996e-01
1.894805300000000081e-01
1.366988100000000039e-01
1.831623300000000121e-01
1.835295999999999872e-01
1.903006999999999893e-01
1.855504699999999951e-01
1.394439000000000095e-01
1.801310899999999937e-01
1.365721799999999875e-01
1.318501499999999993e-01
1.642916000000000099e-01
1.671964999999999979e-01
1.622929600000000139e-01
1.570674099999999906e-01
1.886019499999999904e-01
1.911327700000000074e-01
1.701985799999999882e-01
1.704769700000000054e-01
1.687345500000000109e-01
1.491560500000000122e-01
1.549497400000000025e-01
1.582925500000000041e-01
1.662659300000000062e-01
1.575113300000000049e-01
1.866162100000000046e-01
1.796493399999999907e-01
1.629553099999999921e-01
1.747627800000000065e-01
1.868212399999999995e-01
1.728108299999999986e-01
1.662068399999999946e-01
1.945826499999999959e-01
1.907078399999999896e-01
1.837361799999999989e-01
1.707932799999999918e-01
1.816742000000000079e-01
1.750550399999999951e-01
1.672789600000000043e-01
1.709634100000000101e-01
1.822580900000000115e-01
1.755788299999999913e-01
1.808085799999999965e-01
1.910319900000000126e-01
1.775176599999999938e-01
1.730023199999999872e-01
1.749136299999999866e-01
1.966015999999999875e-01
1.868698500000000040e-01
1.878650299999999884e-01
1.760996999999999979e-01
1.866897100000000087e-01
1.823333199999999932e-01
1.650152099999999955e-01
1.632592099999999880e-01
1.774587199999999865e-01
1.707267299999999932e-01
1.839242500000000113e-01
1.835494199999999909e-01
1.832069400000000126e-01
1.826858100000000040e-01
1.715125399999999911e-01
1.710125600000000079e-01
1.713039100000000037e-01
1.670229500000000034e-01
1.919652900000000106e-01
1.883960299999999921e-01
1.826829799999999948e-01
1.777139199999999974e-01
1.717558700000000049e-01
1.784383700000000128e-01
1.329155900000000001e-01
1.907048500000000091e-01
1.785483200000000104e-01
1.749850799999999873e-01
1.851688700000000132e-01
1.654890699999999881e-01
1.903701299999999985e-01
1.808932600000000002e-01
1.824457100000000109e-01
1.721084599999999909e-01
1.907697100000000090e-01
1.872801400000000116e-01
1.826727900000000016e-01
1.707255500000000037e-01
1.782367499999999993e-01
1.735290100000000113e-01
1.379701500000000136e-01
1.683694199999999919e-01
1.866710099999999983e-01
1.669880900000000057e-01
1.885452300000000081e-01
1.813185099999999883e-01
1.877760400000000052e-01
1.679954100000000117e-01
1.876494900000000021e-01
1.821555699999999889e-01
1.342725499999999905e-01
1.710833300000000057e-01
1.808222800000000019e-01
1.732742600000000133e-01
1.920280900000000124e-01
1.813875400000000138e-01
1.912475399999999937e-01
1.757246399999999875e-01
1.396377500000000049e-01
1.854012999999999911e-01
1.912910700000000075e-01
1.857621799999999990e-01
1.797503900000000099e-01
1.700908100000000089e-01
1.839575400000000027e-01
1.807118699999999967e-01
1.685929999999999929e-01
1.374991299999999972e-01
1.682019399999999942e-01
1.749525899999999912e-01
1.763074199999999925e-01
1.802384399999999998e-01
1.871982799999999947e-01
1.717721200000000004e-01
1.862263000000000113e-01
1.669165300000000074e-01
1.363989800000000030e-01
1.888855799999999974e-01
1.841772000000000131e-01
1.838798000000000099e-01
1.886513499999999954e-01
1.766460599999999936e-01
1.889878899999999917e-01
1.354785699999999926e-01
1.745437900000000042e-01
1.844839600000000024e-01
1.896728699999999934e-01
1.751576800000000100e-01
1.754499999999999948e-01
1.817897599999999947e-01
1.953872799999999965e-01
1.689086499999999935e-01
1.360237400000000041e-01
1.710727599999999904e-01
1.851295299999999866e-01
1.784479200000000099e-01
1.677593099999999948e-01
1.779156799999999927e-01
1.876742100000000080e-01
1.684557499999999874e-01
1.653000799999999881e-01
1.684650900000000118e-01
1.349780200000000041e-01
1.644783700000000126e-01
1.729103700000000077e-01
1.873373700000000031e-01
1.932271799999999984e-01
1.967192299999999949e-01
1.633627800000000130e-01
1.900158299999999967e-01
1.871693600000000068e-01
1.851318799999999987e-01
1.803908700000000087e-01
1.344004099999999979e-01
1.667694700000000030e-01
1.733094199999999918e-01
1.354146099999999908e-01
1.846670699999999887e-01
1.353002600000000055e-01
1.321727699999999950e-01
1.617788599999999966e-01
1.344585500000000100e-01
1.341885600000000123e-01
1.888926900000000020e-01
1.916071500000000039e-01
1.688711699999999871e-01
1.374176599999999970e-01
1.873925700000000083e-01
1.948511199999999888e-01
1.958368500000000068e-01
1.868667099999999914e-01
1.750400699999999921e-01
1.909304400000000068e-01
1.704690700000000003e-01
1.894077999999999873e-01
1.762819499999999928e-01
1.768752500000000116e-01
1.879775900000000000e-01
1.588600000000000012e-01
1.683463099999999990e-01
1.794553700000000029e-01
1.411807900000000005e-01
1.876998500000000014e-01
1.792635399999999990e-01
1.326240200000000091e-01
1.798587000000000102e-01
1.667434799999999995e-01
1.862139700000000064e-01
1.767818300000000009e-01
1.955398299999999978e-01
1.491581299999999999e-01
1.767615999999999910e-01
1.504623800000000067e-01
1.748311600000000132e-01
1.516577899999999868e-01
1.669739799999999941e-01
1.854994500000000102e-01
2.006679500000000116e-01
1.760030599999999890e-01
1.860551599999999972e-01
1.815646399999999994e-01
1.822870600000000008e-01
1.773092099999999949e-01
1.823567600000000066e-01
1.002762100000000045e-01
1.777034100000000061e-01
1.597905500000000034e-01
1.846344500000000055e-01
1.847023999999999888e-01
1.696727600000000058e-01
1.913595100000000104e-01
1.750384899999999910e-01
1.684473400000000010e-01
1.738501399999999864e-01
1.689947699999999886e-01
1.737321199999999899e-01
1.948522500000000046e-01
1.708295900000000034e-01
1.708052599999999865e-01
1.640878000000000059e-01
1.590539099999999928e-01
1.627817799999999870e-01
1.890853999999999868e-01
1.654013400000000078e-01
1.732854400000000128e-01
1.849636699999999967e-01
1.663725100000000012e-01
1.832133400000000023e-01
1.737400400000000122e-01
1.760748099999999983e-01
1.799487899999999974e-01
1.687690199999999918e-01
1.828249999999999875e-01
1.900051899999999905e-01
1.749826700000000068e-01
1.881518299999999921e-01
1.899210699999999974e-01
1.386661700000000053e-01
1.849245200000000089e-01
1.731111300000000019e-01
1.779938299999999918e-01
1.805658599999999947e-01
1.872482900000000117e-01
1.870499599999999873e-01
1.586551900000000015e-01
1.811591700000000082e-01
1.905486299999999966e-01
1.792508299999999999e-01
1.838874600000000026e-01
1.721605099999999888e-01
1.681792400000000076e-01
1.632334199999999902e-01
1.755108200000000118e-01
1.867541699999999971e-01
1.711390499999999870e-01
1.812429500000000138e-01
1.827511800000000131e-01
1.892767999999999951e-01
1.816512600000000088e-01
1.743922699999999881e-01
1.850672399999999940e-01
1.812060699999999969e-01
1.834295900000000035e-01
1.919420599999999977e-01
1.703681700000000132e-01
1.641974099999999881e-01
1.746400700000000084e-01
1.563639800000000135e-01
1.631207500000000088e-01
1.725016500000000064e-01
1.635805300000000018e-01
1.776337400000000122e-01
1.718715700000000013e-01
1.809231299999999876e-01
1.775690900000000128e-01
1.821558899999999870e-01
1.891877700000000051e-01
1.811620399999999964e-01
1.694403999999999910e-01
1.764428200000000002e-01
1.909747499999999987e-01
1.859437499999999910e-01
1.834585400000000033e-01
1.813352900000000101e-01
1.818715399999999982e-01
1.883141600000000082e-01
1.762004000000000070e-01
1.708365799999999879e-01
1.810589800000000082e-01
1.892264300000000010e-01
1.723484700000000036e-01
1.723615699999999917e-01
1.679685900000000010e-01
1.777282299999999871e-01
1.654453700000000083e-01
1.661355499999999930e-01
1.741035099999999891e-01
1.691494799999999910e-01
1.784380100000000080e-01
1.600877199999999889e-01
1.825657300000000094e-01
1.676735400000000098e-01
1.895242000000000038e-01
1.901287799999999972e-01
1.759452999999999989e-01
1.814627099999999993e-01
1.769960700000000053e-01
1.685181699999999949e-01
1.801954299999999898e-01
1.771447499999999897e-01
1.797890799999999900e-01
1.638371200000000028e-01
1.738897699999999991e-01
1.717805299999999868e-01
1.354685700000000104e-01
1.665924099999999963e-01
1.748392400000000069e-01
1.848477000000000037e-01
1.634230499999999864e-01
1.726938500000000098e-01
1.777077599999999924e-01
1.886973600000000084e-01
1.868922600000000045e-01
1.831055900000000125e-01
1.692241399999999951e-01
1.837234399999999879e-01
1.868891900000000106e-01
1.695421400000000078e-01
1.713370999999999922e-01
1.778852300000000053e-01
1.650261799999999945e-01
1.845628599999999953e-01
1.785066200000000047e-01
1.737442800000000009e-01
1.875816200000000045e-01
1.774669899999999911e-01
1.616970299999999916e-01
1.816845800000000122e-01
1.923996400000000107e-01
1.821422199999999936e-01
1.913060600000000000e-01
1.656002900000000111e-01
1.848573799999999878e-01
1.790700500000000084e-01
1.891278399999999915e-01
1.371086099999999919e-01
1.924118700000000126e-01
1.872373699999999863e-01
1.914298399999999900e-01
1.854894500000000002e-01
1.673449200000000081e-01
1.764081700000000030e-01
1.727539700000000067e-01
1.742293699999999945e-01
1.812784100000000009e-01
1.816909200000000058e-01
1.694675499999999946e-01
1.824219699999999889e-01
1.784429800000000010e-01
1.678956600000000021e-01
1.852684199999999892e-01
1.799424000000000023e-01
1.677879700000000085e-01
1.161209200000000025e-01
1.488119900000000051e-01
1.478768000000000027e-01
1.916018700000000075e-01
1.899231299999999956e-01
1.615643599999999902e-01
1.751212500000000061e-01
1.752409099999999997e-01
1.723071700000000095e-01
1.518259600000000098e-01
1.748855500000000007e-01
1.834381800000000062e-01
1.966814600000000024e-01
1.958659299999999936e-01
1.708445899999999906e-01
1.802981899999999971e-01
1.829069799999999968e-01
1.616377999999999981e-01
1.108694900000000011e-01
1.827715000000000034e-01
1.713061100000000114e-01
1.865891699999999986e-01
1.756773500000000099e-01
1.748840399999999906e-01
1.510756199999999938e-01
1.837857499999999977e-01
1.705670699999999873e-01
1.762755199999999911e-01
2.103284300000000107e-01
1.564560500000000132e-01
1.716261699999999946e-01
1.640948100000000076e-01
1.719826200000000027e-01
1.760863500000000026e-01
1.743081499999999950e-01
1.714090400000000125e-01
1.701180899999999996e-01
1.849603800000000076e-01
1.734608099999999931e-01
1.750162799999999963e-01
1.601472399999999963e-01
1.972939200000000115e-01
1.860664700000000116e-01
1.869125000000000092e-01
1.742193200000000108e-01
1.790834299999999879e-01
1.834245800000000037e-01
1.778278000000000081e-01
1.752636800000000050e-01
1.336043199999999986e-01
1.896150299999999900e-01
1.743024099999999910e-01
1.784645300000000101e-01
1.839143299999999870e-01
1.735703899999999911e-01
1.864248699999999925e-01
1.730661900000000086e-01
1.808429500000000023e-01
1.627552200000000060e-01
1.649333799999999906e-01
1.614083099999999993e-01
1.649309899999999995e-01
1.738533999999999913e-01
1.780082600000000015e-01
1.684192399999999978e-01
1.826254599999999895e-01
1.875362700000000049e-01
1.751082700000000103e-01
1.779540400000000078e-01
1.777862900000000135e-01
1.773699999999999999e-01
1.829504200000000025e-01
1.789491900000000080e-01
1.661111399999999905e-01
1.666632500000000128e-01
1.917495399999999961e-01
1.660497200000000118e-01
1.735923099999999997e-01
1.713932499999999970e-01
1.613281299999999863e-01
1.369798299999999969e-01
1.676189899999999955e-01
1.576199899999999876e-01
1.763233999999999913e-01
1.779008199999999873e-01
1.834766700000000084e-01
1.812323899999999932e-01
1.810729399999999878e-01
1.877223399999999875e-01
1.932139400000000007e-01
1.835671100000000056e-01
1.849188800000000077e-01
1.616208399999999878e-01
1.634374000000000104e-01
1.730647999999999909e-01
1.640656699999999968e-01
1.758497900000000058e-01
1.818585899999999866e-01
1.876252599999999882e-01
1.634183499999999900e-01
1.683223600000000042e-01
1.687105200000000027e-01
1.875043000000000126e-01
1.829798900000000061e-01
1.806801199999999996e-01
1.869610800000000017e-01
1.743692799999999876e-01
1.686700800000000000e-01
1.692541499999999921e-01
1.714462300000000050e-01
1.759164599999999967e-01
1.766929999999999890e-01
1.880378799999999906e-01
1.744049400000000083e-01
1.876649999999999985e-01
1.637937299999999985e-01
1.761192299999999877e-01
1.867428399999999933e-01
1.709950199999999976e-01
1.729741899999999999e-01
1.332131699999999919e-01
1.782666300000000092e-01
1.670723600000000031e-01
1.608895300000000028e-01
1.664265400000000117e-01
1.885478200000000049e-01
1.773315099999999978e-01
1.771011600000000075e-01
1.351424300000000078e-01
1.845885600000000126e-01
1.581349599999999911e-01
1.663779499999999967e-01
1.404413800000000045e-01
1.980873099999999887e-01
1.663199599999999889e-01
1.716327599999999953e-01
1.682449699999999937e-01
1.765831900000000010e-01
1.818291800000000069e-01
1.773724999999999885e-01
1.737956999999999974e-01
1.382126300000000030e-01
1.759898500000000032e-01
1.844094000000000011e-01
1.793179699999999932e-01
1.822569199999999889e-01
1.809767899999999985e-01
1.641564199999999973e-01
1.661721999999999921e-01
1.842760300000000073e-01
1.922676000000000107e-01
1.606015500000000096e-01
1.804671200000000086e-01
1.802795399999999881e-01
1.860340400000000116e-01
1.864108200000000048e-01
1.360002700000000064e-01
1.524893700000000130e-01
1.788682199999999944e-01
1.712826699999999980e-01
1.830074800000000002e-01
1.820796500000000095e-01
1.716719499999999898e-01
1.859947200000000023e-01
1.816957100000000103e-01
1.829229099999999941e-01
1.915414500000000020e-01
1.720349999999999935e-01
1.894735700000000078e-01
1.657027199999999978e-01
1.772440499999999863e-01
1.742453599999999880e-01
1.783740900000000129e-01
1.838332799999999878e-01
1.957384199999999963e-01
1.901369199999999871e-01
2.091207200000000099e-01
1.588228600000000101e-01
1.609199799999999903e-01
1.889296299999999873e-01
1.626534599999999997e-01
1.562485100000000071e-01
1.792792599999999958e-01
7.459167999999999354e-02
1.493496900000000072e-01
1.587446299999999977e-01
1.716656400000000082e-01
1.562981800000000088e-01
1.601748100000000008e-01
6.131272000000000111e-02
1.582930100000000118e-01
1.662245599999999934e-01
1.893735199999999896e-01
1.798078899999999980e-01
1.752696199999999871e-01
1.654105100000000106e-01
1.711846200000000096e-01
1.534047699999999959e-01
1.746750699999999878e-01
1.464396199999999926e-01
1.601433499999999899e-01
1.638274200000000014e-01
1.689949699999999944e-01
1.587052100000000132e-01
1.696693499999999966e-01
1.649701699999999993e-01
1.789718999999999893e-01
1.762109000000000036e-01
1.662182399999999893e-01
1.807962899999999984e-01
1.871485400000000021e-01
1.723833700000000080e-01
1.790058399999999994e-01
1.669748699999999975e-01
1.818921300000000130e-01
1.766822799999999971e-01
1.757262400000000058e-01
1.747679400000000105e-01
1.854065699999999928e-01
1.729746100000000009e-01
1.857291000000000081e-01
1.905990399999999974e-01
1.792599699999999907e-01
1.726768399999999981e-01
1.329458400000000096e-01
1.950076500000000046e-01
1.832291299999999901e-01
1.835033500000000095e-01
1.863576500000000136e-01
1.769957000000000058e-01
1.640700999999999965e-01
1.896604699999999977e-01
1.782855499999999871e-01
1.497455299999999878e-01
1.719723900000000028e-01
1.882499099999999925e-01
1.877652399999999999e-01
1.960846099999999925e-01
1.576088300000000053e-01
1.900310500000000069e-01
1.746084800000000103e-01
1.802539099999999894e-01
1.719030099999999950e-01
1.634936600000000129e-01
1.872394599999999965e-01
1.767689299999999908e-01
1.801149400000000012e-01
1.814685900000000129e-01
1.685712000000000044e-01
1.797635599999999889e-01
1.766865800000000097e-01
1.781066799999999894e-01
1.689111699999999994e-01
1.694234799999999874e-01
1.918552199999999930e-01
1.645830699999999980e-01
1.755844699999999925e-01
1.730321400000000009e-01
1.665813999999999906e-01
1.936825799999999931e-01
1.713314800000000082e-01
2.022349800000000086e-01
1.658600699999999983e-01
1.899306400000000117e-01
1.711818599999999913e-01
1.404127300000000134e-01
1.700482399999999894e-01
1.545164099999999929e-01
1.842102599999999868e-01
1.859058700000000008e-01
1.497313200000000011e-01
1.742824600000000002e-01
1.640932999999999975e-01
1.757137800000000138e-01
1.723544700000000096e-01
1.714301799999999876e-01
1.661106400000000038e-01
1.785123799999999983e-01
1.858018999999999921e-01
1.618498999999999910e-01
1.909625299999999914e-01
1.665841600000000089e-01
1.836452000000000084e-01
1.713243999999999878e-01
1.867341600000000101e-01
1.657041700000000117e-01
1.896400599999999992e-01
1.771721699999999899e-01
1.735423000000000104e-01
1.649643199999999976e-01
1.620660399999999945e-01
1.944152500000000117e-01
1.709224400000000088e-01
1.939019700000000068e-01
1.640601999999999894e-01
1.845668099999999978e-01
1.749692499999999928e-01
1.613103499999999912e-01
1.532275600000000126e-01
1.567874400000000001e-01
1.739862899999999879e-01
1.886290399999999978e-01
1.686923499999999909e-01
1.735695999999999906e-01
1.470301599999999931e-01
1.830431999999999892e-01
1.859631200000000095e-01
1.639967900000000034e-01
1.793544400000000039e-01
1.661073100000000080e-01
1.737012199999999895e-01
1.808159199999999911e-01
1.860223799999999872e-01
1.625356699999999932e-01
1.643628299999999876e-01
1.916248299999999960e-01
1.709347999999999979e-01
1.821625699999999959e-01
1.820491599999999877e-01
1.640695100000000017e-01
1.732203599999999899e-01
1.558615899999999943e-01
1.895057099999999939e-01
1.756251400000000129e-01
1.809509699999999888e-01
1.697356899999999946e-01
1.665751099999999985e-01
1.817796700000000043e-01
1.808589399999999958e-01
1.693963500000000011e-01
1.675707700000000078e-01
1.520477899999999882e-01
1.860525600000000057e-01
1.903354200000000052e-01
1.628910699999999989e-01
1.822911399999999904e-01
1.692381699999999933e-01
1.833646800000000021e-01
1.861044199999999926e-01
1.892338199999999970e-01
1.915724900000000119e-01
1.793015099999999973e-01
1.733323800000000081e-01
1.596628700000000123e-01
1.670993400000000129e-01
1.701984199999999892e-01
1.832851299999999906e-01
1.711463900000000093e-01
1.674817299999999953e-01
1.734337200000000134e-01
1.847995000000000054e-01
1.406696100000000005e-01
1.684282099999999949e-01
1.883211700000000099e-01
1.842470599999999903e-01
1.924106399999999939e-01
1.791118700000000064e-01
1.738652400000000042e-01
1.481607899999999867e-01
1.706890799999999930e-01
1.628311600000000026e-01
1.725495300000000065e-01
1.719560900000000059e-01
1.573505699999999952e-01
1.589155800000000007e-01
1.623493900000000101e-01
2.044525700000000001e-01
1.752214900000000075e-01
1.697121600000000008e-01
1.706186500000000106e-01
1.791071899999999995e-01
1.595418500000000128e-01
1.542733199999999916e-01
1.666024200000000011e-01
1.645214600000000083e-01
1.661680000000000101e-01
1.540117699999999923e-01
1.535266200000000025e-01
1.609018200000000010e-01
1.842567499999999969e-01
1.762290699999999877e-01
2.062332299999999896e-01
2.084752300000000114e-01
1.633946500000000024e-01
2.189881499999999925e-01
1.587600600000000084e-01
1.652606199999999970e-01
1.589298000000000100e-01
1.585903800000000030e-01
1.790147599999999950e-01
1.815043299999999915e-01
1.449643599999999866e-01
1.619759299999999902e-01
1.605885300000000071e-01
1.757446699999999917e-01
1.669555600000000029e-01
1.827302899999999897e-01
1.660506300000000046e-01
1.597450099999999928e-01
1.758721599999999996e-01
1.756455000000000100e-01
1.901616399999999929e-01
1.793949099999999908e-01
1.639887299999999992e-01
1.608751900000000012e-01
1.537126900000000129e-01
1.695797099999999946e-01
1.487098799999999887e-01
1.701234600000000041e-01
1.729463800000000107e-01
1.753708999999999962e-01
1.872924900000000059e-01
1.839012399999999936e-01
1.503574599999999983e-01
1.703909700000000027e-01
1.636575799999999969e-01
1.693159099999999861e-01
1.853172100000000100e-01
1.824925400000000086e-01
1.680307500000000065e-01
1.689574199999999971e-01
1.836633000000000016e-01
1.712065799999999971e-01
1.845562299999999878e-01
1.942341800000000063e-01
1.556099800000000088e-01
1.674623899999999888e-01
1.895335499999999951e-01
1.798540299999999981e-01
1.761579400000000128e-01
1.622401599999999944e-01
1.808226099999999947e-01
1.608527800000000008e-01
1.690374900000000125e-01
1.638667900000000122e-01
1.557823500000000139e-01
1.880066699999999869e-01
1.877939999999999887e-01
1.798014599999999963e-01
1.854040700000000041e-01
1.652381400000000056e-01
1.830219299999999993e-01
1.798986300000000038e-01
1.724789700000000092e-01
1.790768899999999886e-01
1.590716799999999931e-01
1.790370000000000017e-01
1.776871899999999949e-01
1.739388000000000045e-01
1.674911299999999881e-01
1.675535200000000113e-01
1.844646500000000078e-01
1.822677199999999942e-01
1.815103000000000133e-01
1.782827499999999898e-01
1.487480899999999995e-01
1.714160700000000037e-01
1.761771500000000046e-01
1.872020899999999877e-01
1.612597600000000020e-01
1.862590399999999868e-01
1.612825800000000087e-01
1.576363000000000070e-01
1.617051100000000130e-01
1.744244299999999914e-01
1.730420099999999961e-01
1.688204600000000055e-01
1.739897199999999866e-01
1.793787000000000020e-01
1.669952600000000065e-01
1.830268800000000029e-01
1.849439099999999891e-01
1.852491199999999893e-01
1.731941200000000070e-01
1.698385199999999928e-01
1.590445900000000135e-01
1.698256999999999961e-01
1.572700099999999879e-01
1.578338099999999911e-01
1.875106400000000062e-01
1.846873300000000107e-01
1.797754900000000100e-01
1.556348499999999913e-01
1.696224699999999974e-01
1.693540400000000112e-01
1.758487099999999914e-01
1.676785399999999870e-01
1.809000199999999947e-01
1.524861799999999989e-01
1.656027899999999997e-01
2.246406300000000078e-01
2.142488999999999921e-01
1.571689900000000084e-01
1.630876199999999887e-01
1.655779900000000082e-01
1.652093500000000048e-01
1.777318200000000126e-01
1.821123799999999904e-01
1.865515399999999879e-01
1.677090999999999998e-01
1.749864799999999998e-01
2.006816399999999945e-01
1.696707699999999985e-01
1.793476800000000093e-01
1.781694299999999898e-01
1.661839999999999984e-01
1.596545099999999995e-01
1.915896099999999935e-01
1.567973099999999953e-01
1.932727300000000037e-01
1.580186899999999894e-01
1.713588500000000070e-01
1.844867900000000116e-01
1.822136599999999995e-01
1.686312899999999892e-01
1.762481800000000043e-01
1.893867200000000084e-01
1.820501300000000044e-01
1.602770900000000109e-01
1.814127100000000048e-01
1.666089799999999899e-01
1.310639299999999952e-01
1.349352799999999908e-01
1.775617100000000115e-01
1.524283399999999955e-01
1.446635900000000086e-01
1.763918999999999904e-01
1.853683999999999887e-01
1.624668700000000132e-01
1.778979800000000111e-01
1.817884399999999956e-01
1.276885700000000012e-01
1.692879999999999940e-01
2.007985999999999938e-01
1.586630199999999880e-01
1.609968800000000089e-01
1.841212600000000088e-01
1.667918100000000126e-01
1.707400500000000043e-01
1.633337599999999945e-01
1.722296299999999947e-01
1.633880000000000055e-01
1.576591200000000137e-01
1.748402599999999973e-01
1.538118800000000119e-01
1.911992399999999925e-01
1.704139699999999980e-01
1.740177800000000108e-01
1.804144699999999935e-01
1.709179799999999971e-01
1.640592600000000123e-01
1.703537699999999877e-01
1.710633699999999924e-01
1.523078200000000104e-01
1.894034400000000062e-01
1.943507800000000008e-01
1.628101799999999988e-01
1.615213699999999974e-01
1.763380700000000134e-01
1.934051999999999993e-01
1.623531300000000122e-01
1.831129400000000018e-01
1.816013800000000067e-01
1.618225399999999869e-01
1.528621300000000127e-01
1.669911199999999929e-01
1.730466099999999896e-01
1.844860200000000006e-01
1.631230499999999917e-01
1.771511699999999967e-01
1.699088900000000069e-01
1.555697299999999894e-01
1.802131800000000006e-01
1.614023199999999880e-01
1.807447399999999871e-01
1.752507899999999896e-01
1.709233599999999964e-01
1.810005399999999876e-01
1.915168700000000057e-01
1.873898300000000072e-01
1.782614200000000038e-01
1.748082199999999864e-01
1.712146499999999960e-01
1.689933899999999933e-01
1.743209500000000023e-01
1.739928799999999887e-01
1.718260400000000132e-01
1.731848199999999893e-01
1.672850600000000132e-01
1.578096400000000010e-01
1.786403900000000100e-01
1.714543099999999987e-01
1.699070400000000092e-01
1.633544299999999949e-01
1.653355900000000045e-01
1.530306899999999970e-01
1.810759899999999922e-01
1.816601399999999977e-01
1.775791800000000031e-01
1.495215900000000098e-01
1.940979600000000138e-01
1.691322299999999945e-01
1.715404799999999952e-01
1.681534399999999874e-01
1.645789599999999964e-01
1.780567899999999926e-01
1.805038499999999935e-01
1.645126199999999983e-01
1.561181100000000044e-01
1.684048499999999948e-01
1.768032900000000018e-01
1.566627200000000053e-01
1.434755500000000072e-01
1.836441799999999902e-01
1.734816399999999925e-01
1.882258599999999948e-01
1.722502900000000003e-01
1.964633699999999983e-01
1.507325599999999877e-01
1.422487699999999966e-01
1.677966100000000127e-01
1.588445400000000063e-01
1.544585199999999880e-01
1.760231299999999999e-01
2.006731499999999946e-01
1.671863199999999994e-01
1.773049200000000047e-01
1.804570400000000130e-01
1.615532199999999974e-01
1.932177099999999870e-01
1.910519599999999929e-01
1.704359699999999922e-01
1.647338499999999872e-01
1.772038599999999908e-01
1.490688199999999908e-01
1.318619299999999883e-01
1.685467800000000071e-01
1.609084199999999965e-01
1.859470400000000079e-01
1.882234000000000129e-01
1.726804600000000078e-01
1.670119399999999976e-01
1.859835099999999908e-01
1.718933800000000123e-01
1.585320699999999972e-01
1.636305600000000082e-01
1.150728500000000043e-01
1.425921400000000061e-01
7.039059000000000288e-02
1.771056199999999914e-01
1.689703499999999914e-01
1.838401699999999972e-01
1.813089900000000032e-01
1.674283799999999878e-01
1.890884100000000123e-01
1.795413899999999952e-01
1.580330899999999872e-01
1.842140899999999970e-01
1.454159999999999897e-01
1.844612900000000000e-01
1.788063400000000081e-01
1.775722100000000081e-01
1.697941199999999928e-01
1.781266200000000133e-01
1.808500600000000069e-01
1.484820500000000043e-01
1.735046899999999892e-01
1.756224999999999870e-01
1.484646599999999983e-01
1.325865599999999922e-01
1.839247499999999980e-01
1.651519599999999866e-01
1.815736500000000031e-01
1.745515699999999892e-01
1.878916099999999867e-01
1.682571999999999957e-01
1.655773500000000120e-01
1.785860900000000029e-01
1.683677399999999880e-01
1.706469800000000037e-01
1.734366099999999911e-01
1.871463700000000063e-01
1.248263399999999940e-01
1.745718900000000073e-01
1.695138399999999990e-01
1.607440099999999927e-01
1.798198699999999928e-01
1.818704499999999891e-01
1.366476699999999989e-01
1.428918700000000042e-01
1.896173800000000020e-01
1.700656000000000112e-01
1.712433100000000097e-01
1.746420999999999946e-01
1.733897699999999986e-01
1.809631700000000065e-01
1.761040399999999895e-01
1.660894699999999891e-01
1.956685700000000139e-01
1.443216999999999972e-01
1.558731299999999986e-01
1.719221400000000011e-01
1.766356199999999932e-01
1.712718699999999927e-01
2.210729800000000023e-01
1.998348799999999925e-01
1.380038100000000045e-01
1.795028200000000074e-01
1.439191599999999904e-01
1.466362200000000116e-01
1.628442499999999959e-01
1.656892299999999929e-01
1.402830800000000044e-01
1.512143800000000093e-01
1.689675499999999941e-01
1.706103399999999992e-01
1.450428500000000009e-01
1.661298200000000114e-01
1.677757300000000118e-01
1.733180199999999893e-01
1.762458199999999975e-01
1.656442499999999929e-01
1.760936600000000130e-01
1.702548200000000012e-01
1.709864299999999948e-01
1.863228100000000054e-01
1.680305800000000127e-01
1.602821399999999896e-01
2.099613100000000121e-01
2.190587999999999980e-01
1.873656400000000000e-01
1.868490399999999940e-01
1.703903900000000027e-01
2.085014400000000101e-01
1.841132299999999888e-01
1.529841799999999974e-01
1.730221700000000029e-01
2.006383999999999945e-01
2.122308400000000039e-01
1.967976100000000117e-01
1.682638100000000136e-01
1.709977199999999919e-01
1.534992699999999932e-01
1.486142099999999966e-01
1.560540099999999930e-01
1.694716000000000000e-01
1.583661299999999938e-01
1.945357100000000006e-01
1.932141500000000012e-01
1.583437099999999986e-01
1.602643800000000118e-01
1.406524000000000107e-01
1.794178800000000018e-01
1.630811899999999870e-01
1.567295300000000058e-01
1.706219399999999997e-01
1.537075599999999931e-01
1.744912000000000130e-01
1.721966400000000119e-01
1.531012300000000048e-01
1.589027199999999973e-01
1.635199699999999867e-01
1.556777699999999931e-01
1.654674100000000092e-01
1.940815700000000088e-01
1.710709599999999941e-01
1.580009900000000078e-01
1.576423799999999986e-01
1.751167499999999877e-01
1.832067900000000082e-01
1.737343000000000082e-01
1.917652800000000102e-01
1.550010199999999894e-01
1.746638100000000027e-01
1.763926000000000105e-01
1.473744999999999916e-01
1.604633599999999993e-01
1.542985099999999998e-01
1.819428299999999998e-01
1.827873499999999873e-01
1.604389200000000126e-01
1.914512600000000120e-01
1.721374599999999921e-01
1.812585100000000116e-01
1.633829900000000057e-01
1.793683699999999992e-01
1.862049600000000027e-01
1.811622400000000022e-01
1.728020600000000073e-01
1.673760400000000037e-01
1.686793400000000109e-01
1.746804899999999938e-01
1.978844800000000015e-01
1.439669000000000088e-01
1.673942700000000117e-01
1.497139700000000018e-01
1.499989100000000131e-01
1.578192099999999876e-01
1.598064999999999902e-01
1.537938500000000097e-01
1.983566800000000074e-01
1.732196699999999923e-01
1.748417899999999969e-01
1.707723800000000014e-01
1.657891200000000120e-01
1.874415600000000071e-01
1.878563699999999947e-01
1.760395499999999891e-01
1.632556500000000022e-01
1.705966299999999991e-01
1.699976099999999934e-01
1.780024199999999945e-01
1.343132800000000071e-01
1.851067299999999971e-01
1.872916900000000107e-01
1.798464100000000121e-01
1.660719200000000118e-01
1.589613199999999893e-01
1.795847600000000099e-01
1.794737899999999942e-01
1.447173800000000066e-01
1.840594200000000014e-01
1.716765100000000044e-01
2.035121300000000133e-01
2.132518499999999928e-01
1.677936999999999901e-01
1.737678699999999909e-01
1.762263699999999933e-01
1.837413099999999910e-01
1.822720999999999925e-01
1.761551500000000103e-01
1.860244699999999973e-01
1.968068699999999949e-01
1.792852600000000018e-01
1.852297599999999933e-01
1.597294300000000056e-01
1.614252899999999991e-01
1.663015300000000030e-01
1.502439100000000083e-01
1.841970300000000116e-01
1.653456100000000040e-01
2.077289900000000022e-01
1.520280200000000137e-01
1.649744700000000119e-01
1.742386499999999949e-01
1.793447499999999972e-01
1.520979399999999870e-01
1.845294000000000101e-01
1.474788599999999894e-01
1.604900700000000124e-01
1.784720499999999932e-01
1.767159700000000000e-01
1.778191199999999972e-01
1.624844799999999867e-01
1.564914400000000094e-01
1.805304100000000023e-01
1.792116599999999949e-01
1.705864699999999901e-01
1.863256699999999988e-01
2.016943900000000012e-01
1.510533599999999976e-01
1.594882099999999914e-01
1.706653200000000092e-01
1.530205299999999879e-01
1.629544500000000007e-01
1.654609599999999903e-01
1.350330499999999878e-01
1.776419300000000034e-01
1.862339299999999920e-01
1.640664099999999959e-01
1.906320999999999988e-01
1.594291899999999984e-01
1.388248400000000049e-01
1.759212800000000132e-01
1.493763100000000121e-01
1.843542699999999868e-01
1.543569800000000047e-01
1.940569799999999900e-01
1.282862999999999920e-01
1.603933499999999901e-01
1.729776199999999986e-01
1.625289099999999987e-01
1.695666000000000118e-01
1.859891800000000039e-01
1.601635600000000104e-01
1.458537400000000095e-01
2.027398699999999887e-01
1.906553900000000079e-01
1.727430600000000038e-01
1.688082300000000036e-01
1.608534500000000089e-01
1.725666499999999881e-01
1.512256899999999959e-01
1.726079799999999942e-01
1.609305500000000055e-01
1.799218300000000048e-01
1.636654300000000006e-01
1.484299799999999891e-01
1.681805000000000105e-01
1.708098500000000131e-01
1.845896499999999940e-01
1.883135200000000120e-01
1.592528800000000133e-01
1.692176800000000092e-01
1.544919100000000101e-01
1.715232999999999897e-01
1.951303299999999907e-01
1.547931899999999972e-01
1.600423400000000052e-01
1.810332400000000119e-01
1.936862000000000028e-01
1.512575399999999959e-01
1.568034899999999898e-01
1.646621799999999913e-01
1.532278900000000055e-01
1.600505700000000031e-01
2.136574099999999921e-01
1.631718799999999914e-01
1.903264000000000067e-01
1.632895799999999897e-01
1.440830600000000128e-01
1.799718299999999993e-01
1.719942600000000099e-01
1.369069099999999928e-01
1.472732900000000011e-01
1.530166599999999988e-01
1.511727999999999961e-01
1.689036299999999990e-01
1.596036399999999911e-01
1.677147599999999905e-01
1.762793099999999946e-01
1.506609600000000104e-01
1.539300299999999955e-01
1.396393900000000021e-01
1.582556099999999910e-01
1.466898100000000038e-01
1.604293099999999916e-01
1.922873499999999958e-01
1.488988599999999940e-01
1.734023700000000001e-01
1.843069800000000091e-01
1.605019299999999871e-01
1.641414800000000063e-01
1.895560599999999984e-01
1.357708999999999999e-01
1.652284199999999870e-01
1.572599299999999922e-01
1.666756899999999875e-01
1.665761199999999942e-01
1.798240799999999973e-01
1.927836800000000128e-01
1.634356299999999984e-01
1.816314699999999893e-01
1.687048399999999948e-01
1.693104099999999945e-01
1.690022800000000047e-01
1.518654999999999866e-01
1.723345099999999963e-01
1.538354999999999861e-01
1.646476600000000012e-01
1.784576700000000127e-01
1.600139999999999896e-01
1.584012399999999987e-01
1.619028700000000043e-01
1.682887200000000028e-01
1.680210199999999932e-01
1.831471899999999875e-01
1.648161099999999879e-01
1.819211599999999984e-01
1.598285399999999912e-01
1.695076299999999925e-01
1.434217999999999882e-01
1.522740099999999874e-01
1.924939499999999970e-01
1.752630400000000088e-01
1.662792100000000106e-01
1.654188500000000062e-01
1.501286699999999918e-01
1.705510299999999924e-01
1.695798299999999870e-01
1.494942999999999966e-01
1.828746699999999892e-01
1.674789600000000100e-01
1.700218599999999969e-01
1.795336200000000049e-01
1.763107200000000041e-01
1.538731499999999863e-01
1.896845500000000073e-01
1.764480999999999966e-01
1.662378700000000098e-01
1.596895200000000015e-01
1.643165099999999990e-01
1.592763600000000057e-01
1.873871000000000009e-01
1.786919100000000094e-01
9.138439999999999411e-03
1.781589199999999984e-01
1.671815200000000001e-01
1.693150800000000067e-01
1.848905200000000026e-01
1.717326899999999934e-01
1.659368999999999983e-01
3.793475000000000319e-02
1.563573199999999941e-01
1.692183999999999910e-01
1.501082499999999986e-01
1.699343399999999893e-01
1.884124699999999986e-01
1.376783900000000116e-01
1.672206199999999865e-01
1.828724899999999987e-01
1.637766499999999958e-01
1.834237800000000085e-01
1.875285999999999897e-01
1.978157700000000019e-01
1.456407999999999869e-01
1.658332999999999890e-01
1.580483400000000094e-01
1.525419399999999870e-01
1.663369199999999992e-01
1.736733000000000027e-01
2.029518299999999997e-01
1.639791800000000022e-01
1.693823399999999924e-01
1.640752600000000005e-01
1.743053200000000136e-01
1.542464199999999952e-01
1.827896900000000047e-01
1.338106699999999927e-01
1.823861099999999902e-01
1.695798799999999884e-01
4.688404000000000182e-02
1.656516899999999903e-01
1.545238700000000076e-01
1.644738400000000100e-01
1.864113500000000034e-01
1.864327500000000082e-01
1.702395600000000120e-01
1.705175100000000110e-01
1.398410099999999878e-01
1.675360899999999986e-01
1.662189099999999975e-01
1.759075200000000117e-01
1.653744699999999956e-01
1.281747799999999882e-01
1.471078799999999964e-01
1.404411899999999935e-01
1.706404800000000110e-01
1.944498799999999916e-01
1.705251299999999970e-01
1.698352200000000090e-01
1.083843399999999957e-01
1.370358299999999974e-01
1.595981300000000047e-01
1.585750599999999899e-01
6.068752000000000174e-02
2.061220199999999891e-01
2.145355399999999968e-01
1.706937099999999985e-01
1.695163799999999943e-01
1.650639299999999976e-01
1.494213299999999911e-01
1.972825500000000010e-01
1.444503799999999893e-01
1.417238799999999965e-01
1.549351300000000042e-01
1.243105399999999972e-01
1.591471899999999939e-01
1.681482900000000058e-01
1.672513300000000036e-01
1.585103399999999996e-01
1.881310800000000061e-01
1.532980600000000138e-01
1.800442100000000101e-01
1.445302699999999885e-01
1.818104799999999965e-01
1.943372999999999906e-01
1.849037699999999951e-01
1.572132400000000041e-01
1.831044599999999967e-01
1.643432800000000082e-01
1.781278199999999923e-01
1.471710599999999924e-01
1.640919200000000022e-01
1.915508099999999880e-01
1.420024500000000023e-01
1.623142900000000000e-01
1.752541099999999907e-01
9.759289000000000158e-02
1.653880799999999929e-01
1.488938900000000010e-01
1.673213000000000061e-01
2.012796699999999939e-01
1.887089600000000089e-01
1.740060599999999902e-01
1.580436000000000063e-01
1.533168400000000098e-01
1.397074100000000041e-01
1.969555699999999965e-01
1.578779600000000116e-01
1.675173600000000040e-01
1.669522900000000032e-01
1.385730799999999874e-01
1.751408399999999921e-01
1.780296799999999957e-01
1.562323499999999921e-01
1.696676099999999965e-01
1.671275600000000083e-01
1.754605800000000049e-01
1.859627500000000100e-01
1.634190600000000049e-01
6.283063999999999316e-02
1.691168700000000025e-01
1.599885199999999952e-01
1.623029699999999909e-01
1.431823100000000071e-01
1.662549999999999861e-01
1.550046900000000005e-01
1.616674100000000114e-01
1.868992800000000010e-01
1.527558800000000105e-01
1.681093600000000132e-01
1.687008899999999922e-01
1.707508600000000043e-01
1.725954199999999994e-01
1.621749600000000069e-01
1.719642299999999957e-01
1.814179300000000050e-01
1.455464399999999991e-01
1.544375900000000135e-01
1.522960200000000042e-01
1.559911700000000123e-01
1.508158300000000118e-01
1.510447199999999934e-01
1.541736300000000059e-01
1.635667700000000002e-01
1.748995700000000042e-01
1.625938500000000120e-01
1.509023600000000132e-01
1.585585599999999873e-01
1.662541600000000119e-01
1.658954599999999946e-01
1.649705300000000041e-01
1.746047599999999977e-01
1.737104200000000043e-01
4.335582999999999798e-02
1.673512699999999964e-01
1.641405200000000120e-01
1.539161000000000001e-01
1.665453100000000020e-01
1.623343899999999951e-01
1.586439500000000058e-01
1.529327900000000129e-01
1.390621700000000127e-01
1.653096500000000024e-01
1.641790200000000088e-01
1.656858499999999956e-01
1.618473699999999904e-01
2.023801600000000034e-01
1.715356299999999945e-01
1.660861899999999947e-01
1.430311800000000078e-01
1.564453700000000003e-01
1.510954499999999923e-01
1.559057899999999885e-01
1.702937499999999937e-01
1.904947600000000130e-01
1.326156599999999963e-01
1.378054700000000132e-01
1.614097800000000027e-01
1.743648600000000104e-01
1.680936799999999953e-01
1.827055300000000049e-01
1.904722500000000096e-01
1.643452699999999878e-01
1.632561700000000060e-01
1.630502100000000010e-01
6.842289999999999484e-02
1.967359399999999980e-01
5.537000000000000255e-02
2.341255600000000103e-01
1.630913499999999960e-01
1.802243000000000039e-01
1.752267000000000130e-01
1.903681500000000137e-01
1.486357199999999990e-01
1.967407200000000078e-01
1.668193000000000037e-01
1.667380099999999921e-01
1.700497099999999928e-01
1.759767799999999993e-01
1.892959999999999920e-01
1.566368399999999994e-01
1.729368500000000031e-01
1.622609600000000096e-01
1.631142999999999899e-01
1.826580600000000110e-01
2.250084099999999920e-01
1.667861999999999956e-01
1.881642599999999999e-01
1.380552499999999905e-01
1.937171900000000113e-01
1.793267299999999898e-01
1.776187800000000039e-01
1.479987600000000070e-01
1.760285799999999901e-01
1.934595000000000065e-01
1.994032599999999988e-01
1.421427600000000069e-01
1.573390299999999908e-01
1.820891299999999879e-01
1.339867299999999983e-01
1.482557999999999931e-01
1.405121300000000129e-01
1.406654800000000094e-01
1.780040800000000090e-01
1.776272100000000076e-01
1.772250099999999884e-01
1.827183599999999963e-01
1.525125499999999967e-01
1.615058400000000116e-01
1.467545299999999941e-01
1.420714399999999933e-01
1.291489100000000056e-01
1.811251799999999967e-01
1.526428900000000033e-01
1.318317800000000095e-01
1.758792000000000133e-01
1.825048200000000120e-01
1.639623799999999909e-01
1.618201099999999892e-01
1.649997800000000125e-01
1.488700500000000038e-01
1.881073600000000012e-01
1.703992900000000088e-01
1.425763300000000011e-01
1.359671100000000021e-01
1.541471600000000053e-01
1.814136899999999886e-01
1.772830300000000081e-01
1.634535000000000016e-01
1.628708199999999995e-01
1.762295799999999968e-01
1.300739399999999990e-01
2.267158700000000138e-01
8.719836000000000253e-02
1.558428199999999930e-01
1.746928500000000106e-01
1.881506400000000079e-01
1.765604100000000010e-01
1.738704799999999939e-01
1.992318399999999934e-01
1.440419300000000125e-01
7.411267000000000549e-02
1.879368600000000111e-01
1.735018899999999920e-01
1.861499699999999979e-01
1.452256500000000117e-01
1.659211399999999947e-01
1.704452499999999926e-01
1.549423600000000012e-01
1.488263099999999894e-01
1.697962500000000097e-01
1.839110399999999979e-01
1.531242399999999948e-01
1.777243799999999874e-01
1.635747499999999910e-01
1.640511100000000000e-01
1.436411300000000058e-01
1.821685000000000110e-01
1.887287500000000007e-01
1.575325999999999949e-01
1.553691100000000047e-01
1.724992700000000101e-01
1.439577599999999902e-01
1.533214300000000085e-01
2.009470899999999949e-01
2.083855799999999869e-01
1.439980299999999991e-01
1.717652199999999962e-01
1.740513999999999950e-01
1.524818400000000074e-01
1.658328699999999933e-01
1.794311700000000009e-01
1.794942300000000046e-01
1.663548900000000053e-01
1.442280900000000032e-01
1.794209900000000024e-01
1.665561999999999876e-01
1.870875700000000086e-01
1.919076500000000129e-01
1.733292700000000075e-01
1.738779099999999966e-01
1.365358999999999878e-01
1.670595699999999906e-01
1.525089299999999870e-01
1.548301599999999945e-01
1.782761999999999958e-01
1.639477500000000032e-01
1.704189000000000120e-01
1.659097499999999947e-01
1.458600300000000016e-01
1.512949799999999956e-01
1.994629300000000105e-01
1.643387299999999884e-01
1.858959500000000042e-01
1.686342200000000013e-01
1.528763700000000114e-01
1.545918900000000096e-01
1.738273200000000074e-01
1.624794800000000095e-01
1.659752600000000133e-01
1.780857100000000082e-01
1.602849500000000094e-01
2.001621000000000095e-01
1.574676899999999935e-01
1.585453699999999910e-01
2.533231300000000075e-01
1.884649100000000133e-01
1.582081700000000091e-01
1.640947799999999956e-01
1.509776999999999925e-01
1.673627799999999888e-01
1.880901299999999943e-01
1.561988500000000002e-01
1.586092000000000057e-01
1.508878899999999967e-01
1.318008800000000091e-01
1.991095099999999896e-01
2.011470300000000044e-01
1.556001300000000032e-01
1.563329499999999983e-01
1.492465699999999951e-01
1.590307599999999932e-01
2.088095500000000104e-01
1.569890999999999925e-01
1.719048699999999874e-01
1.875059900000000113e-01
2.548491299999999793e-01
1.511350399999999983e-01
1.926079500000000000e-01
1.487327800000000089e-01
1.586021999999999987e-01
1.462091799999999941e-01
1.708677600000000074e-01
1.600295800000000046e-01
1.483927999999999914e-01
1.606913500000000106e-01
1.672036399999999867e-01
1.801240699999999972e-01
1.670567900000000106e-01
2.117691800000000013e-01
1.729565799999999987e-01
1.501067299999999938e-01
1.255289500000000003e-01
1.444026499999999935e-01
1.530118599999999995e-01
1.886735599999999902e-01
1.649434300000000020e-01
1.692051400000000039e-01
1.656702600000000136e-01
1.626987400000000084e-01
1.680213899999999927e-01
1.708643599999999929e-01
1.951218200000000014e-01
1.960984799999999917e-01
1.643594700000000075e-01
1.495084399999999925e-01
1.542369399999999890e-01
1.619070200000000126e-01
1.476488699999999876e-01
1.671959399999999873e-01
1.553081500000000059e-01
1.618886499999999951e-01
1.562165399999999871e-01
1.469411300000000031e-01
1.761344599999999927e-01
1.919806599999999974e-01
1.760245300000000124e-01
1.609157800000000083e-01
1.702999900000000122e-01
1.392325899999999894e-01
1.325482400000000116e-01
1.509891299999999992e-01
1.479979299999999998e-01
1.421883999999999926e-01
1.339394399999999929e-01
1.751980999999999955e-01
1.484214299999999931e-01
1.675180000000000002e-01
1.524480500000000016e-01
1.577362599999999893e-01
1.564706499999999889e-01
1.576281399999999999e-01
1.752775199999999922e-01
1.408474899999999919e-01
1.732508299999999946e-01
1.645466100000000098e-01
1.481295900000000054e-01
1.389476099999999992e-01
1.898021699999999923e-01
1.713704799999999917e-01
1.615425199999999950e-01
1.659279800000000027e-01
7.436133999999999800e-02
1.467961600000000089e-01
1.720911099999999916e-01
1.624409900000000073e-01
1.508726099999999903e-01
1.666902000000000106e-01
1.388162699999999916e-01
1.714994900000000044e-01
1.982701199999999941e-01
1.596768299999999918e-01
1.550459299999999985e-01
1.680506499999999959e-01
1.623784199999999955e-01
1.775530600000000125e-01
1.353359699999999999e-01
1.948692399999999991e-01
1.650732599999999994e-01
1.554178700000000135e-01
1.626560800000000084e-01
1.953118600000000038e-01
1.544573499999999933e-01
1.599299499999999874e-01
1.551697599999999899e-01
1.548017600000000105e-01
1.713267099999999932e-01
1.871276600000000012e-01
1.589388999999999941e-01
1.475008800000000009e-01
1.531886799999999937e-01
2.011667400000000105e-01
1.639014599999999988e-01
1.678519199999999878e-01
1.604393799999999926e-01
1.867323800000000034e-01
1.638512099999999971e-01
1.816039999999999877e-01
1.578875499999999876e-01
1.701727700000000010e-01
1.692708699999999900e-01
1.535230599999999890e-01
1.686583899999999914e-01
1.563236199999999965e-01
1.488633900000000121e-01
1.826949999999999963e-01
1.412399699999999925e-01
1.263654899999999970e-01
1.724596399999999974e-01
1.377908899999999992e-01
1.875344700000000087e-01
1.413473500000000105e-01
1.688162400000000063e-01
9.205446000000000462e-02
1.537922399999999967e-01
1.881051800000000107e-01
1.890700999999999909e-01
1.572139899999999979e-01
1.590115599999999962e-01
1.580364499999999950e-01
1.414578599999999908e-01
1.607127499999999876e-01
1.401922999999999919e-01
1.567224700000000026e-01
1.754318699999999898e-01
1.654168099999999975e-01
1.914961000000000024e-01
1.693421200000000126e-01
1.391263399999999872e-01
1.521761799999999942e-01
1.509487899999999994e-01
1.479876999999999998e-01
1.487484199999999923e-01
1.402053000000000049e-01
1.589689999999999992e-01
1.759183900000000078e-01
1.726858500000000018e-01
1.716715600000000008e-01
1.686420299999999983e-01
1.511246199999999873e-01
1.663950800000000008e-01
1.540041699999999958e-01
1.762482099999999885e-01
1.770613199999999943e-01
1.648398299999999927e-01
1.794602799999999998e-01
1.411245899999999942e-01
1.701840500000000034e-01
1.744542900000000119e-01
1.085143799999999936e-01
1.598131600000000097e-01
1.593800200000000111e-01
2.083279299999999945e-01
1.446672200000000130e-01
1.648866800000000077e-01
1.785265299999999888e-01
1.696556399999999964e-01
1.382046299999999950e-01
1.869266300000000103e-01
1.805959400000000104e-01
1.545607999999999982e-01
1.610467600000000110e-01
1.663407500000000094e-01
1.450554300000000130e-01
1.337871399999999988e-01
1.544377200000000006e-01
1.404442499999999927e-01
1.701403400000000010e-01
1.623469399999999951e-01
1.476764899999999936e-01
1.927191400000000110e-01
1.652461199999999963e-01
1.737238999999999867e-01
1.481520699999999968e-01
1.904681300000000133e-01
1.551142500000000091e-01
1.540671600000000085e-01
1.378794299999999973e-01
1.607637600000000055e-01
1.667184999999999917e-01
1.577023600000000136e-01
1.621294000000000068e-01
1.852525600000000106e-01
1.417848600000000125e-01
1.789763500000000063e-01
1.818335399999999880e-01
1.774972200000000111e-01
1.876089700000000138e-01
1.511237800000000131e-01
1.666680200000000001e-01
1.524451199999999895e-01
1.421243000000000090e-01
1.413304099999999897e-01
1.570196100000000039e-01
1.644927300000000037e-01
1.264841100000000107e-01
1.619791600000000109e-01
7.012179000000000328e-02
1.471811199999999986e-01
1.532238400000000000e-01
1.832216299999999964e-01
1.776681699999999864e-01
1.560396199999999900e-01
1.644497600000000004e-01
1.712888800000000045e-01
1.639798299999999931e-01
1.495290300000000072e-01
1.706124499999999988e-01
1.516999699999999895e-01
1.819128399999999923e-01
1.546740000000000059e-01
1.669981000000000104e-01
1.607134299999999905e-01
1.408557099999999951e-01
1.290531000000000039e-01
1.521957100000000118e-01
1.420026799999999922e-01
1.218482599999999999e-01
1.629578999999999889e-01
1.625541799999999926e-01
1.504898799999999925e-01
1.516692299999999882e-01
1.316095399999999971e-01
1.906023400000000090e-01
1.847489200000000109e-01
1.643338299999999863e-01
1.697732700000000039e-01
1.306146800000000108e-01
1.083179000000000086e-02
1.798464499999999910e-01
1.572504500000000138e-01
2.280567099999999958e-01
1.519445700000000010e-01
1.571067700000000067e-01
1.787422999999999929e-01
1.819648700000000008e-01
1.822496100000000063e-01
1.728238199999999891e-01
1.470684399999999947e-01
1.810920699999999939e-01
1.755774099999999893e-01
1.367831899999999989e-01
1.511462399999999873e-01
1.697426700000000122e-01
1.476159200000000116e-01
1.524984000000000062e-01
1.602550100000000033e-01
1.547398600000000068e-01
1.617867600000000017e-01
1.748871700000000085e-01
1.625493299999999919e-01
1.877589899999999867e-01
1.379464400000000035e-01
1.306200700000000048e-01
1.584298199999999990e-01
1.630461400000000061e-01
1.832668199999999969e-01
1.609544800000000109e-01
1.874535700000000138e-01
1.869331300000000029e-01
1.619606700000000010e-01
1.951396599999999926e-01
1.504039199999999965e-01
1.398170999999999997e-01
1.579468199999999878e-01
1.950789199999999890e-01
1.935514799999999980e-01
1.565851699999999957e-01
1.600326900000000052e-01
1.700966499999999881e-01
2.213169200000000003e-01
1.636633799999999972e-01
1.608814899999999881e-01
1.629950799999999866e-01
1.856471600000000055e-01
9.050397000000000303e-02
1.587728599999999879e-01
1.588255500000000098e-01
1.675151599999999963e-01
1.530069599999999974e-01
1.585779700000000125e-01
1.811931800000000092e-01
1.270534399999999897e-01
1.513819999999999888e-01
1.444055900000000003e-01
1.432168900000000133e-01
1.898174800000000106e-01
1.380139300000000069e-01
1.887748200000000098e-01
1.534919100000000092e-01
1.652862599999999904e-01
1.822583999999999871e-01
1.564788099999999960e-01
1.644351699999999916e-01
1.511497900000000061e-01
1.471941700000000131e-01
1.453802100000000097e-01
1.446042899999999964e-01
1.909455300000000022e-01
1.381255299999999964e-01
2.122897400000000045e-01
1.795180100000000056e-01
1.659125700000000092e-01
1.818598899999999963e-01
1.394229700000000072e-01
1.728022399999999958e-01
1.407778899999999889e-01
1.928264299999999931e-01
1.746502799999999911e-01
1.571230100000000074e-01
1.669921500000000059e-01
1.660204600000000086e-01
1.618772400000000056e-01
1.712560599999999877e-01
1.489668100000000051e-01
1.584261499999999878e-01
1.615620999999999863e-01
1.600662999999999947e-01
1.780419900000000111e-01
1.727724900000000008e-01
1.584663500000000058e-01
1.467248600000000125e-01
1.654927999999999955e-01
1.850109000000000059e-01
1.740381199999999906e-01
2.010457700000000125e-01
1.709149699999999994e-01
1.699777799999999950e-01
1.618822000000000039e-01
1.636877200000000088e-01
1.699223199999999878e-01
1.717674399999999935e-01
2.095250899999999972e-01
1.563180100000000072e-01
1.373278599999999960e-01
1.537860299999999902e-01
1.723911899999999997e-01
1.681063200000000035e-01
1.592264499999999916e-01
1.793243399999999987e-01
1.404629400000000083e-01
1.741912399999999972e-01
1.639004599999999978e-01
2.032311400000000046e-01
1.516441299999999881e-01
1.733680800000000077e-01
1.685218300000000113e-01
1.573738500000000096e-01
1.943112800000000029e-01
2.912955999999999879e-02
1.719278499999999932e-01
1.796478499999999978e-01
1.711281799999999909e-01
1.767715499999999995e-01
1.829229800000000128e-01
1.400493899999999958e-01
1.642830999999999875e-01
1.562834200000000062e-01
1.463027500000000092e-01
1.429058500000000009e-01
1.699635600000000135e-01
1.930812600000000046e-01
1.851989800000000130e-01
1.844762600000000030e-01
1.832841600000000015e-01
1.663229200000000130e-01
1.374075600000000119e-01
1.808484900000000006e-01
1.564394899999999866e-01
1.447152499999999897e-01
1.499100700000000064e-01
1.879129099999999886e-01
4.336940999999999713e-02
1.534507499999999969e-01
1.318707100000000021e-01
2.356884900000000005e-01
2.070593500000000031e-01
1.522681200000000068e-01
1.807529400000000008e-01
1.937854599999999927e-01
1.493221700000000041e-01
1.444015700000000069e-01
1.723851299999999975e-01
1.506717599999999879e-01
1.841818500000000081e-01
1.494406600000000029e-01
2.053611200000000081e-01
1.404638199999999892e-01
2.156364199999999953e-01
1.848514900000000072e-01
1.382651000000000019e-01
1.961578300000000052e-01
1.424841699999999933e-01
7.824449599999999672e-01
2.582001700000000066e-01
2.117726900000000134e-01
1.540461399999999981e-01
1.728681800000000102e-01
1.958358299999999885e-01
1.976721100000000120e-01
2.009343700000000010e-01
1.943468799999999996e-01
1.811020000000000130e-01
1.852532699999999977e-01
1.942129200000000111e-01
1.816944199999999954e-01
1.841770000000000074e-01
2.040868799999999983e-01
1.985509400000000091e-01
1.952104100000000009e-01
1.814859100000000003e-01
2.032813499999999995e-01
1.951823500000000045e-01
1.908080100000000001e-01
2.041045200000000115e-01
1.996083899999999967e-01
1.780804800000000132e-01
1.982608399999999937e-01
1.968659899999999907e-01
1.973252199999999956e-01
1.937500100000000003e-01
1.955082800000000065e-01
1.860281799999999874e-01
1.981641100000000044e-01
2.020102300000000128e-01
1.939615899999999893e-01
1.962328899999999932e-01
1.993290799999999918e-01
1.947322999999999971e-01
1.994264199999999931e-01
2.005682599999999982e-01
1.957079800000000036e-01
1.881636299999999984e-01
1.945603999999999945e-01
1.962053599999999953e-01
1.870725299999999869e-01
1.855300199999999899e-01
1.828857200000000016e-01
1.952314699999999903e-01
1.841545400000000055e-01
1.718949999999999922e-01
1.889362699999999895e-01
2.005518000000000023e-01
1.840099799999999897e-01
1.999463400000000002e-01
1.976826799999999995e-01
1.841375600000000057e-01
1.850807700000000056e-01
1.878036899999999954e-01
1.877481900000000092e-01
1.778118999999999950e-01
1.927345599999999992e-01
1.823031800000000091e-01
1.829928799999999967e-01
1.779276200000000085e-01
1.869362800000000102e-01
1.858794900000000083e-01
1.813317000000000123e-01
1.893399699999999963e-01
1.834879899999999897e-01
1.812622200000000017e-01
1.868909500000000001e-01
1.889782600000000090e-01
1.916532599999999920e-01
1.837366900000000081e-01
1.775636499999999895e-01
1.840164800000000100e-01
1.974200200000000016e-01
1.960460099999999928e-01
1.793593099999999940e-01
1.839967299999999972e-01
1.846358499999999903e-01
1.850729100000000071e-01
1.880190899999999998e-01
1.970991400000000060e-01
1.961986300000000127e-01
1.860192400000000024e-01
1.928772199999999881e-01
1.783940999999999999e-01
1.802079699999999951e-01
1.790868200000000077e-01
1.861872699999999881e-01
1.877030000000000087e-01
1.888500399999999968e-01
1.787003699999999973e-01
1.863951699999999989e-01
1.838471299999999975e-01
1.799356500000000025e-01
1.839965799999999929e-01
1.828249899999999928e-01
1.827036999999999967e-01
1.861407399999999990e-01
2.000854400000000033e-01
1.811615699999999940e-01
1.842265800000000009e-01
1.789162499999999989e-01
1.848874500000000087e-01
1.810115399999999986e-01
1.880599400000000088e-01
1.879320499999999894e-01
1.985917399999999888e-01
1.873949599999999993e-01
1.833307700000000040e-01
1.882391800000000059e-01
1.797985099999999947e-01
1.860265700000000022e-01
1.851846400000000115e-01
1.858389199999999908e-01
1.839039899999999894e-01
1.791705799999999960e-01
1.800196799999999875e-01
1.832888099999999965e-01
1.856275900000000090e-01
2.001483300000000132e-01
1.818253200000000125e-01
1.854434600000000044e-01
1.800935600000000136e-01
1.869754999999999889e-01
1.827405000000000002e-01
1.841156800000000038e-01
1.821690800000000110e-01
1.878573600000000010e-01
1.874953400000000103e-01
1.829561000000000104e-01
1.869402199999999903e-01
1.918537600000000121e-01
1.886307100000000070e-01
1.857872499999999871e-01
1.806959200000000099e-01
1.829459700000000133e-01
1.850314600000000087e-01
1.849901999999999935e-01
1.815486600000000006e-01
1.873048499999999950e-01
1.845036499999999913e-01
1.826725800000000011e-01
1.853906200000000060e-01
1.790084999999999871e-01
1.876503499999999935e-01
1.879761100000000018e-01
1.812475000000000058e-01
1.830289300000000063e-01
1.872334700000000129e-01
1.946461800000000020e-01
1.910647199999999934e-01
1.833850399999999992e-01
1.757315200000000022e-01
1.811971400000000065e-01
1.878456199999999909e-01
1.895650600000000074e-01
1.822654300000000060e-01
1.846338899999999950e-01
1.892425899999999883e-01
1.763316099999999997e-01
1.904006199999999926e-01
1.788596199999999969e-01
1.843589599999999884e-01
1.859559500000000087e-01
1.883097699999999874e-01
2.466024500000000008e-01
2.099467999999999890e-01
2.214348800000000006e-01
1.766899799999999965e-01
1.991927199999999898e-01
1.957589899999999938e-01
1.734179399999999927e-01
1.884789199999999942e-01
1.918968799999999919e-01
2.020845000000000002e-01
1.905583799999999994e-01
1.899757800000000107e-01
1.851935899999999913e-01
2.002983399999999914e-01
1.994021699999999897e-01
1.952907100000000062e-01
1.980498499999999995e-01
1.858175999999999994e-01
1.966027999999999942e-01
1.799358299999999911e-01
1.803314799999999885e-01
1.864920700000000098e-01
1.964159799999999900e-01
1.868593000000000059e-01
1.889626799999999940e-01
1.972236199999999884e-01
2.001379100000000022e-01
1.958147899999999886e-01
1.952369399999999977e-01
2.006258099999999878e-01
1.972895699999999974e-01
1.905512299999999881e-01
2.008196200000000042e-01
1.979561800000000094e-01
2.012943700000000002e-01
1.798298000000000119e-01
1.988474899999999879e-01
1.768539100000000031e-01
1.937369800000000031e-01
1.870635700000000123e-01
1.941506000000000065e-01
1.995312099999999866e-01
1.970233000000000123e-01
1.912614599999999943e-01
1.843401799999999924e-01
2.003349700000000011e-01
1.829131900000000033e-01
1.821410599999999935e-01
1.952716200000000069e-01
1.738172699999999959e-01
1.988325599999999915e-01
1.869144100000000031e-01
2.028212699999999979e-01
1.884505599999999892e-01
1.974364899999999923e-01
1.961396900000000054e-01
1.805354600000000087e-01
1.764375900000000053e-01
1.825470700000000057e-01
1.862794799999999973e-01
1.839196200000000059e-01
1.778430400000000078e-01
1.854735299999999976e-01
1.857976299999999914e-01
1.821940800000000082e-01
1.824985799999999936e-01
1.997850999999999932e-01
1.810616999999999921e-01
1.795225900000000097e-01
1.784024899999999969e-01
1.737715400000000021e-01
1.847609500000000071e-01
1.891884000000000066e-01
1.846234300000000050e-01
1.911572599999999955e-01
1.839511899999999867e-01
1.839380899999999985e-01
1.850449899999999925e-01
1.865659799999999924e-01
1.890236200000000033e-01
1.796759300000000115e-01
1.863806799999999930e-01
1.971261199999999880e-01
1.839556499999999983e-01
1.883545399999999870e-01
1.875394400000000017e-01
1.844765999999999906e-01
1.835914100000000104e-01
1.760809399999999914e-01
1.815862699999999941e-01
1.869818000000000036e-01
1.868220300000000000e-01
1.810316399999999937e-01
1.863153200000000065e-01
1.941109799999999885e-01
1.915076199999999895e-01
1.883291099999999940e-01
1.741412999999999989e-01
1.981600299999999870e-01
1.795796899999999863e-01
1.766282899999999934e-01
1.767369299999999865e-01
1.824805800000000033e-01
1.882666199999999956e-01
1.854571600000000098e-01
1.860609500000000027e-01
1.914700300000000133e-01
1.813508500000000079e-01
1.857549400000000073e-01
1.897310299999999950e-01
1.880761999999999989e-01
1.768803800000000037e-01
1.826811499999999866e-01
1.871574799999999872e-01
1.811116999999999866e-01
1.810838899999999974e-01
1.769608500000000029e-01
1.858088300000000082e-01
1.838179199999999958e-01
1.718405500000000086e-01
1.894881700000000113e-01
1.819507999999999959e-01
1.866654799999999947e-01
1.851835099999999956e-01
1.777411200000000024e-01
1.835701499999999875e-01
1.890903899999999971e-01
1.821823300000000034e-01
1.816585099999999953e-01
1.827214000000000060e-01
1.719436199999999915e-01
1.796192699999999975e-01
1.837394099999999919e-01
1.842919699999999994e-01
1.741913800000000068e-01
1.904737300000000078e-01
1.769368799999999908e-01
1.777799599999999869e-01
1.887966699999999998e-01
1.792332600000000054e-01
1.898666999999999994e-01
1.861714800000000003e-01
1.866011999999999948e-01
1.861125299999999982e-01
1.819609799999999944e-01
1.867916799999999877e-01
1.832263799999999943e-01
1.966519899999999987e-01
1.874782100000000062e-01
1.820608700000000135e-01
1.801200199999999918e-01
1.762461899999999970e-01
1.798337999999999881e-01
1.912523999999999891e-01
1.845519800000000044e-01
1.837231699999999912e-01
1.763484100000000110e-01
1.846572499999999950e-01
1.793164800000000003e-01
1.853016100000000055e-01
1.864157899999999979e-01
1.857400300000000004e-01
1.874850600000000089e-01
1.835418199999999944e-01
1.870254199999999978e-01
2.201692199999999988e-01
2.072926700000000122e-01
1.684006600000000076e-01
1.968851500000000088e-01
1.666791400000000034e-01
1.714752200000000115e-01
1.690307100000000007e-01
1.787716699999999936e-01
1.697369999999999990e-01
1.653694699999999906e-01
1.854034999999999989e-01
1.746474199999999977e-01
1.989737099999999981e-01
1.817959899999999906e-01
1.976807800000000004e-01
1.938618799999999864e-01
1.961051600000000006e-01
2.039792199999999889e-01
1.877648799999999951e-01
1.935023700000000069e-01
1.856933900000000137e-01
1.997577799999999959e-01
1.907315900000000064e-01
1.813618499999999911e-01
2.076999399999999996e-01
2.056389100000000081e-01
1.677992000000000095e-01
2.059804100000000027e-01
1.986713999999999980e-01
2.003303399999999956e-01
1.965434899999999874e-01
1.915220800000000112e-01
2.026939299999999944e-01
2.035108300000000037e-01
1.944027200000000011e-01
1.988285499999999928e-01
1.847149200000000047e-01
1.788813099999999878e-01
1.913390299999999933e-01
1.957267000000000035e-01
1.852673699999999868e-01
1.963787999999999923e-01
1.825142899999999957e-01
1.956447500000000062e-01
1.854893499999999973e-01
1.868775099999999967e-01
2.017047600000000107e-01
1.820673399999999942e-01
1.885525899999999921e-01
2.012895899999999905e-01
1.847800800000000132e-01
1.840143599999999879e-01
1.823882400000000070e-01
1.823544900000000080e-01
1.884767999999999999e-01
1.828714899999999977e-01
1.860988100000000034e-01
1.992906700000000031e-01
1.903909199999999913e-01
1.836846900000000116e-01
1.795382299999999931e-01
1.901443300000000003e-01
1.736162499999999997e-01
1.961984900000000032e-01
1.862502400000000113e-01
1.857408999999999866e-01
1.822845200000000054e-01
1.841676700000000055e-01
1.800932500000000103e-01
1.834039799999999942e-01
1.874640899999999999e-01
1.932682799999999868e-01
2.012545599999999990e-01
1.869507800000000108e-01
1.950092200000000109e-01
1.945955900000000127e-01
1.879493399999999925e-01
1.808229699999999995e-01
1.781652999999999987e-01
1.997911800000000127e-01
1.821932699999999905e-01
1.762524599999999997e-01
1.826533100000000132e-01
1.797530800000000095e-01
1.761770000000000003e-01
1.745935600000000087e-01
1.818995300000000037e-01
1.771472699999999956e-01
1.879389200000000093e-01
1.871676100000000120e-01
1.804085500000000009e-01
1.780243900000000046e-01
1.796404600000000018e-01
1.848018300000000003e-01
1.775301599999999924e-01
1.866236199999999901e-01
1.900235100000000066e-01
1.920122499999999954e-01
1.785107900000000025e-01
1.868850800000000090e-01
1.813982700000000003e-01
1.890990300000000013e-01
1.871954299999999960e-01
1.831564400000000037e-01
1.896222200000000080e-01
1.892758300000000060e-01
1.888784099999999966e-01
1.822349199999999947e-01
1.760604299999999900e-01
1.858242200000000122e-01
1.815671799999999947e-01
1.849301399999999929e-01
1.764478499999999894e-01
1.811698200000000092e-01
1.948864100000000099e-01
1.882943400000000045e-01
1.936079599999999956e-01
1.845845499999999861e-01
1.941611699999999940e-01
1.753083500000000017e-01
1.726851699999999989e-01
1.892755399999999921e-01
1.912769599999999959e-01
1.788208000000000020e-01
1.791595099999999940e-01
1.835242300000000104e-01
1.875758800000000004e-01
1.830737899999999863e-01
1.966917800000000105e-01
1.864063900000000051e-01
1.723780099999999982e-01
1.794469800000000059e-01
1.840804799999999908e-01
1.893419799999999931e-01
1.836917499999999870e-01
1.795324100000000034e-01
1.868505199999999922e-01
1.848959799999999876e-01
1.797685300000000097e-01
1.840928000000000009e-01
1.822794500000000095e-01
1.821595799999999876e-01
1.858708299999999869e-01
1.828582199999999880e-01
1.804358699999999982e-01
1.848299599999999876e-01
1.817860599999999993e-01
1.770422600000000068e-01
1.924857899999999900e-01
1.864241799999999949e-01
2.000719099999999917e-01
1.967643000000000031e-01
1.903888999999999998e-01
1.813934399999999891e-01
1.819353200000000115e-01
1.837540599999999968e-01
1.949673799999999957e-01
2.001325599999999871e-01
1.840022400000000113e-01
1.837390299999999976e-01
1.753273200000000087e-01
1.777490499999999918e-01
1.835563000000000056e-01
1.889252999999999905e-01
1.881883699999999937e-01
2.220458600000000116e-01
1.510158500000000070e-01
1.712826500000000085e-01
1.532026599999999905e-01
1.679741999999999902e-01
1.738346199999999953e-01
1.529662900000000048e-01
1.746862499999999874e-01
1.962844300000000097e-01
1.729354700000000078e-01
1.800343699999999991e-01
1.926578599999999863e-01
1.755823699999999876e-01
1.860693300000000050e-01
1.831339100000000109e-01
1.818023900000000082e-01
1.851947399999999966e-01
1.897295099999999901e-01
1.895464799999999894e-01
1.815396300000000074e-01
1.708533200000000030e-01
1.801757300000000062e-01
1.668004600000000115e-01
1.925606400000000051e-01
1.801331999999999933e-01
1.720843900000000037e-01
1.872332800000000019e-01
1.902759599999999940e-01
2.021698600000000068e-01
1.987054500000000057e-01
1.779739399999999971e-01
1.742855000000000099e-01
1.905756999999999868e-01
1.859351399999999988e-01
1.778322300000000078e-01
1.901107700000000122e-01
1.951383299999999987e-01
1.888346200000000086e-01
1.986041299999999898e-01
1.751315599999999917e-01
1.829825200000000096e-01
1.987458400000000069e-01
1.984671899999999878e-01
1.808842999999999979e-01
1.798783100000000135e-01
1.924439000000000011e-01
1.963131200000000076e-01
2.017073400000000127e-01
1.675483500000000125e-01
1.787582500000000074e-01
1.887412099999999926e-01
1.916006600000000060e-01
1.972280899999999948e-01
1.807408100000000017e-01
1.815031099999999953e-01
1.844999900000000026e-01
1.891941600000000001e-01
1.905790199999999879e-01
1.877035699999999863e-01
1.812446299999999899e-01
1.795600699999999883e-01
1.922533899999999962e-01
1.845834199999999981e-01
1.814869400000000133e-01
1.793884099999999981e-01
1.860729399999999922e-01
1.917576599999999964e-01
1.874574200000000135e-01
1.930909700000000007e-01
1.875992099999999885e-01
1.727967499999999990e-01
1.843246000000000051e-01
1.751079700000000017e-01
1.765240299999999984e-01
1.898917900000000047e-01
1.870599000000000012e-01
1.890070100000000031e-01
1.851482200000000022e-01
1.751901499999999889e-01
1.837700200000000061e-01
1.788464499999999902e-01
1.953787700000000072e-01
1.849800500000000070e-01
1.827451400000000004e-01
1.891811100000000134e-01
1.870676400000000072e-01
1.830856399999999939e-01
1.796248300000000131e-01
2.007440799999999914e-01
1.844264800000000037e-01
1.894098399999999960e-01
1.794680399999999953e-01
1.766321600000000103e-01
1.875637300000000118e-01
1.963998700000000042e-01
1.786568000000000045e-01
1.850222900000000059e-01
1.810964800000000041e-01
1.894745200000000074e-01
1.858615799999999985e-01
1.821386999999999867e-01
1.903870500000000021e-01
1.750014000000000014e-01
1.868891299999999867e-01
1.731315700000000124e-01
1.858020400000000016e-01
1.837350899999999898e-01
1.731071799999999994e-01
1.906824000000000019e-01
1.908804600000000018e-01
1.907017799999999874e-01
1.857948899999999903e-01
1.880247300000000010e-01
2.008387500000000103e-01
1.768940200000000129e-01
1.764482400000000062e-01
1.876154700000000064e-01
1.990705700000000022e-01
1.740719900000000098e-01
1.729022500000000073e-01
1.819058699999999973e-01
1.915211599999999958e-01
1.838364200000000004e-01
1.690143000000000062e-01
1.841936499999999866e-01
1.818430900000000128e-01
1.845355100000000137e-01
1.846398099999999876e-01
1.848598700000000095e-01
1.766758200000000112e-01
1.849401999999999990e-01
1.869872999999999952e-01
1.817049799999999882e-01
1.832386900000000096e-01
1.807614899999999969e-01
1.794723799999999869e-01
1.914417700000000111e-01
1.715390800000000104e-01
1.837388500000000091e-01
1.834942200000000134e-01
1.899907799999999980e-01
1.881293099999999940e-01
1.848449699999999973e-01
1.831685000000000119e-01
1.782834899999999889e-01
1.958533199999999974e-01
1.974120199999999936e-01
1.918080100000000010e-01
1.876397200000000098e-01
1.798862499999999975e-01
1.922177700000000100e-01
1.837030400000000119e-01
1.823144899999999957e-01
1.956567100000000115e-01
1.900708799999999976e-01
1.799237700000000106e-01
1.844817400000000052e-01
1.820309800000000089e-01
1.934943500000000094e-01
1.887461099999999947e-01
1.762995400000000046e-01
1.753322999999999965e-01
1.869601499999999916e-01
1.999928699999999893e-01
1.803919200000000111e-01
1.930997299999999972e-01
1.777312699999999968e-01
2.011080399999999879e-01
1.657967300000000033e-01
1.455033199999999916e-01
1.529774999999999885e-01
1.742622899999999864e-01
1.600470300000000068e-01
1.965212600000000032e-01
1.688692699999999880e-01
1.713379100000000099e-01
1.660754000000000119e-01
1.725115700000000030e-01
1.965189200000000136e-01
1.899899800000000027e-01
1.733914699999999920e-01
1.891427900000000051e-01
1.770678699999999883e-01
1.974930500000000033e-01
1.771133500000000027e-01
2.012702600000000064e-01
1.904896699999999998e-01
1.775936300000000023e-01
1.920848300000000120e-01
1.895720599999999867e-01
1.708101700000000112e-01
1.806043599999999916e-01
1.625251000000000057e-01
1.807821599999999973e-01
1.882229099999999933e-01
1.855024799999999974e-01
1.834076500000000054e-01
1.935033700000000079e-01
1.884056899999999868e-01
1.809054800000000074e-01
1.905053200000000058e-01
1.773423199999999977e-01
1.808673899999999890e-01
1.875450899999999976e-01
1.797018400000000016e-01
1.925576900000000036e-01
1.976928099999999966e-01
1.934555699999999934e-01
1.927246699999999868e-01
1.892349999999999866e-01
1.876819399999999916e-01
1.871769699999999981e-01
1.854849399999999870e-01
1.833466400000000052e-01
1.926769500000000135e-01
1.741797300000000048e-01
1.778105899999999906e-01
1.694711799999999990e-01
1.825930799999999909e-01
1.979209200000000002e-01
1.909520700000000015e-01
1.931363600000000069e-01
1.769058699999999928e-01
1.808754499999999932e-01
1.789475899999999897e-01
1.805976699999999879e-01
1.875942100000000112e-01
1.809967100000000051e-01
1.808900099999999900e-01
1.759495000000000087e-01
1.878106800000000076e-01
1.828432799999999969e-01
1.939627499999999893e-01
1.884038500000000116e-01
1.798983500000000124e-01
1.836910399999999999e-01
1.859354400000000074e-01
1.858112700000000006e-01
1.797490700000000108e-01
1.865942299999999998e-01
1.752435800000000099e-01
1.795424800000000043e-01
1.852362899999999979e-01
1.906458500000000056e-01
1.709609099999999937e-01
1.833448799999999879e-01
1.793076600000000076e-01
1.888240999999999947e-01
1.887221099999999985e-01
1.797061600000000037e-01
1.983090200000000025e-01
1.899203399999999931e-01
1.766102800000000084e-01
1.756614400000000020e-01
1.921279700000000090e-01
1.786464799999999964e-01
1.712234499999999993e-01
1.878597200000000078e-01
1.738190199999999908e-01
1.721435400000000115e-01
1.881124700000000038e-01
1.769639600000000035e-01
1.864760900000000110e-01
1.729047900000000026e-01
1.930116500000000068e-01
1.925661200000000073e-01
1.726484199999999969e-01
1.852694400000000075e-01
1.910943400000000014e-01
1.866662199999999938e-01
1.799825200000000069e-01
1.881331599999999937e-01
1.759605700000000106e-01
1.993037199999999898e-01
1.956192700000000118e-01
1.716769800000000068e-01
1.865454400000000068e-01
1.844814200000000071e-01
1.781674799999999892e-01
1.885293700000000017e-01
1.765810999999999908e-01
1.891642900000000127e-01
1.716072299999999995e-01
1.864196200000000081e-01
1.720418700000000134e-01
1.827294700000000049e-01
1.812137799999999910e-01
1.798306600000000033e-01
1.993345300000000098e-01
1.722741100000000081e-01
2.035013699999999870e-01
2.004016600000000092e-01
1.784563799999999978e-01
1.903727799999999915e-01
1.974023099999999975e-01
1.821952000000000016e-01
1.723285900000000037e-01
1.957841399999999954e-01
1.869841999999999893e-01
1.900985299999999878e-01
1.764459800000000023e-01
1.809969600000000123e-01
1.900404900000000064e-01
1.888776500000000080e-01
1.848572300000000113e-01
1.832425500000000040e-01
1.877841899999999897e-01
1.780869800000000058e-01
1.776079600000000092e-01
1.878082699999999994e-01
1.759042399999999895e-01
1.899059600000000125e-01
1.791242200000000007e-01
1.935571100000000044e-01
1.912668299999999988e-01
1.809041500000000136e-01
1.954867799999999989e-01
1.825456799999999880e-01
2.036226800000000003e-01
1.873988900000000124e-01
1.930051899999999931e-01
1.835602799999999923e-01
1.866131500000000054e-01
1.871195499999999956e-01
1.805103000000000124e-01
1.827659899999999893e-01
1.903634200000000054e-01
1.781331100000000112e-01
1.837636400000000059e-01
1.767927900000000052e-01
2.153838600000000103e-01
1.917480699999999927e-01
2.061431200000000130e-01
1.739921200000000001e-01
1.639624699999999990e-01
1.633831900000000115e-01
1.837599000000000038e-01
1.890620299999999920e-01
1.904068399999999939e-01
1.774301899999999876e-01
1.503521600000000125e-01
1.710644100000000001e-01
1.917053999999999980e-01
1.870981300000000014e-01
1.863400299999999898e-01
1.841986700000000088e-01
1.837212799999999868e-01
1.615257999999999972e-01
1.675312499999999927e-01
1.751351100000000105e-01
1.909998499999999988e-01
1.653271900000000127e-01
1.890054599999999863e-01
1.651467299999999916e-01
1.849581499999999878e-01
1.841787500000000022e-01
1.837660200000000021e-01
1.880249300000000068e-01
1.916432700000000044e-01
1.755454999999999932e-01
1.741958200000000012e-01
1.953980600000000123e-01
1.807614800000000022e-01
1.963463500000000028e-01
1.980197200000000102e-01
1.761163900000000115e-01
2.027783900000000028e-01
1.839613700000000129e-01
1.885454599999999981e-01
1.814162500000000011e-01
1.842684699999999898e-01
1.976074100000000111e-01
1.986619599999999985e-01
1.939848999999999879e-01
1.908827899999999966e-01
1.999550900000000020e-01
1.795500700000000061e-01
1.798405299999999984e-01
1.871637899999999965e-01
1.798701500000000064e-01
1.836116100000000084e-01
1.767259499999999928e-01
1.849244399999999955e-01
1.796405500000000099e-01
1.857113400000000025e-01
1.950030199999999991e-01
1.957468699999999895e-01
1.847607800000000133e-01
1.784765100000000049e-01
1.737171100000000079e-01
1.808479899999999863e-01
1.807325300000000023e-01
1.751654800000000123e-01
1.968128700000000009e-01
1.868457000000000034e-01
1.764589699999999928e-01
1.840631600000000034e-01
1.908866600000000135e-01
1.849644799999999867e-01
1.690252499999999880e-01
1.725370300000000079e-01
1.895635699999999868e-01
1.825643899999999931e-01
1.677228600000000014e-01
1.842736299999999938e-01
1.890415300000000132e-01
1.839120700000000108e-01
1.871775599999999928e-01
1.732875200000000004e-01
1.842502099999999976e-01
1.871640800000000104e-01
1.829039399999999871e-01
1.947998700000000138e-01
1.791016800000000131e-01
1.899090999999999974e-01
1.844515800000000039e-01
1.860213699999999915e-01
1.862764000000000086e-01
1.849299100000000029e-01
1.753240600000000038e-01
1.795471700000000059e-01
1.911002699999999888e-01
1.827929699999999991e-01
1.965798199999999885e-01
1.773507400000000067e-01
1.755254300000000101e-01
1.918032299999999912e-01
1.809123300000000101e-01
1.810442999999999913e-01
1.993896099999999949e-01
1.783429800000000121e-01
1.743329299999999971e-01
1.945283100000000098e-01
1.912618299999999938e-01
1.824073900000000026e-01
1.752503400000000044e-01
1.812961299999999998e-01
1.947155100000000083e-01
1.876657899999999990e-01
1.890771800000000114e-01
1.780849200000000077e-01
1.784713800000000128e-01
1.723436000000000135e-01
1.830121299999999951e-01
1.855990899999999943e-01
1.903163999999999967e-01
1.841810700000000023e-01
1.827805600000000086e-01
1.896916700000000067e-01
1.809057099999999974e-01
1.876613699999999940e-01
1.931894899999999915e-01
1.857621100000000081e-01
1.850253500000000051e-01
1.869793899999999953e-01
1.798495099999999902e-01
1.736959799999999998e-01
1.919161699999999970e-01
1.778552599999999873e-01
1.945508400000000027e-01
1.819913800000000081e-01
1.808186499999999974e-01
1.863521900000000009e-01
1.804342399999999957e-01
1.847559300000000126e-01
1.847242400000000118e-01
1.810439299999999918e-01
1.936865399999999904e-01
1.726894300000000049e-01
1.816370499999999943e-01
1.775882699999999925e-01
1.850040900000000099e-01
1.717642500000000072e-01
1.879940900000000026e-01
1.846218400000000093e-01
1.975255300000000047e-01
1.829253899999999933e-01
1.858536899999999881e-01
1.823074600000000045e-01
1.762208100000000055e-01
1.868052500000000060e-01
1.800610900000000070e-01
2.011741300000000066e-01
1.954955700000000074e-01
1.792698699999999978e-01
1.801025199999999882e-01
1.837836599999999876e-01
1.796086500000000086e-01
1.741098100000000037e-01
1.662734899999999960e-01
1.812653200000000075e-01
1.745704600000000106e-01
1.762684800000000052e-01
1.823491600000000101e-01
1.881979799999999869e-01
2.157031699999999996e-01
1.766902899999999998e-01
1.619687499999999947e-01
1.974729799999999924e-01
1.666854000000000113e-01
1.763327500000000103e-01
1.660069899999999932e-01
1.552113999999999994e-01
1.771763500000000102e-01
1.598151299999999997e-01
1.594824400000000031e-01
1.757835100000000039e-01
1.764227600000000118e-01
1.629615600000000053e-01
1.697021999999999975e-01
1.694060699999999919e-01
1.581760999999999862e-01
1.809620799999999974e-01
1.753375600000000034e-01
1.906814099999999956e-01
1.691539099999999907e-01
1.924421799999999905e-01
1.886784699999999870e-01
1.829328600000000027e-01
1.668858300000000128e-01
1.966617700000000135e-01
1.753480600000000000e-01
1.691605399999999981e-01
1.850950199999999990e-01
1.889489400000000097e-01
1.870963200000000104e-01
1.703942900000000038e-01
1.638769800000000054e-01
1.785748799999999914e-01
1.657630700000000123e-01
1.862886400000000053e-01
1.813341300000000100e-01
1.932334699999999905e-01
1.852906800000000132e-01
1.758438599999999907e-01
1.931894299999999953e-01
1.875671499999999881e-01
1.834412199999999882e-01
1.683233000000000090e-01
1.922384500000000052e-01
1.819503000000000092e-01
1.906978599999999968e-01
1.799187700000000056e-01
1.842645800000000111e-01
1.942599499999999868e-01
1.693017500000000009e-01
1.806467599999999896e-01
1.755624500000000088e-01
1.887238900000000053e-01
1.840783800000000137e-01
1.997828799999999960e-01
1.733684799999999915e-01
1.835373200000000038e-01
1.861699800000000127e-01
1.858510700000000071e-01
1.981242900000000084e-01
1.663262100000000021e-01
1.879072099999999912e-01
1.816886299999999899e-01
1.841488599999999975e-01
1.906329400000000007e-01
1.814142199999999872e-01
1.835202800000000078e-01
1.828919800000000095e-01
1.782235600000000031e-01
1.825318999999999969e-01
1.840160899999999933e-01
1.772901199999999955e-01
1.904929999999999957e-01
1.860365099999999883e-01
1.740221200000000024e-01
1.762517200000000006e-01
1.839785200000000065e-01
1.827561199999999941e-01
1.729932399999999926e-01
1.841649300000000045e-01
1.750745800000000074e-01
1.870934999999999959e-01
1.946750600000000109e-01
1.986678600000000017e-01
1.885681100000000110e-01
1.938207200000000019e-01
1.822810699999999895e-01
1.730807600000000002e-01
1.819084800000000113e-01
1.748532899999999946e-01
1.736816200000000088e-01
1.639537000000000078e-01
1.805935499999999916e-01
1.946786199999999967e-01
1.664321199999999890e-01
1.745373899999999867e-01
1.794937000000000060e-01
1.865779499999999924e-01
1.742120299999999899e-01
1.756590100000000043e-01
1.981457299999999921e-01
1.723573200000000083e-01
1.924121500000000040e-01
1.775097499999999939e-01
1.758623199999999887e-01
1.913823299999999894e-01
1.857849799999999885e-01
1.770002499999999979e-01
1.805633199999999994e-01
1.847210599999999925e-01
1.875602799999999959e-01
1.837274399999999919e-01
1.817481999999999986e-01
1.809402099999999902e-01
1.794287499999999980e-01
1.813708400000000054e-01
1.898263500000000048e-01
1.897561700000000018e-01
1.820397199999999882e-01
1.802010699999999910e-01
1.896425999999999945e-01
1.856202999999999881e-01
1.740068800000000027e-01
1.868178699999999970e-01
1.924819000000000113e-01
1.902956700000000001e-01
1.857495100000000066e-01
1.863807399999999892e-01
1.786533600000000110e-01
1.818080300000000094e-01
1.930919899999999911e-01
1.767191999999999930e-01
1.806863200000000114e-01
1.908914100000000114e-01
1.855742599999999909e-01
1.983911100000000094e-01
1.742282800000000131e-01
1.808959599999999945e-01
1.959717800000000121e-01
1.835271500000000000e-01
1.834987399999999935e-01
1.888210300000000008e-01
1.707687699999999864e-01
1.937581700000000073e-01
1.816001999999999894e-01
1.843568200000000046e-01
1.728787699999999872e-01
1.877862100000000090e-01
1.855893899999999930e-01
1.864657399999999909e-01
1.843698300000000123e-01
1.742223999999999995e-01
1.753286000000000011e-01
1.970313399999999993e-01
1.877888600000000019e-01
1.952697899999999986e-01
1.848519799999999991e-01
1.689228700000000027e-01
1.842366400000000071e-01
1.742389400000000088e-01
1.774567300000000070e-01
1.629854799999999881e-01
1.831933099999999981e-01
1.780251300000000036e-01
1.678130499999999914e-01
1.886359800000000086e-01
2.682664799999999738e-01
2.085301300000000080e-01
1.812272500000000064e-01
1.661545899999999909e-01
1.667979300000000109e-01
1.572720700000000138e-01
1.534735299999999969e-01
1.654748299999999894e-01
1.812751099999999893e-01
1.746789800000000115e-01
1.563443700000000103e-01
1.815717400000000092e-01
1.653360100000000055e-01
1.681072000000000122e-01
1.957494899999999982e-01
1.833939800000000120e-01
1.645250600000000007e-01
1.723549500000000068e-01
1.546951299999999863e-01
1.676984599999999936e-01
1.784905900000000045e-01
1.519923300000000088e-01
1.652217099999999939e-01
1.700200000000000045e-01
1.788064500000000057e-01
1.730384000000000089e-01
1.756616300000000130e-01
1.649912699999999954e-01
1.742253900000000078e-01
1.676622899999999916e-01
1.793489500000000070e-01
1.740917100000000106e-01
1.667427200000000109e-01
1.842225299999999955e-01
1.971465500000000037e-01
1.682678900000000033e-01
1.923301900000000120e-01
1.912920300000000018e-01
1.754844399999999915e-01
1.812526899999999941e-01
1.951911600000000024e-01
1.990430300000000097e-01
1.876934600000000064e-01
1.720367899999999950e-01
1.763104799999999917e-01
1.745500299999999949e-01
1.702653600000000045e-01
1.874232700000000029e-01
1.637164899999999923e-01
1.691524699999999992e-01
1.921382500000000104e-01
1.926922199999999974e-01
1.939608800000000022e-01
1.656545600000000062e-01
1.805060800000000132e-01
1.861625899999999889e-01
1.760343699999999956e-01
1.794380899999999945e-01
1.892463299999999904e-01
1.926422600000000096e-01
1.936185400000000056e-01
1.880043200000000025e-01
1.955120100000000138e-01
1.926754999999999995e-01
1.874325799999999875e-01
1.772437799999999897e-01
1.960539000000000032e-01
1.862085800000000124e-01
1.877045900000000045e-01
1.873907599999999896e-01
1.701599900000000110e-01
1.798775999999999986e-01
1.837318900000000088e-01
1.913468700000000022e-01
1.892373699999999881e-01
1.901434100000000127e-01
1.690970599999999935e-01
1.821866099999999988e-01
1.744650899999999893e-01
1.677496099999999934e-01
1.796127700000000049e-01
1.784723900000000085e-01
1.824259599999999981e-01
1.916114600000000112e-01
1.946229299999999995e-01
1.992233900000000002e-01
1.858869400000000005e-01
1.968684400000000057e-01
1.857134699999999916e-01
1.810831999999999997e-01
1.811561700000000052e-01
1.808910400000000029e-01
1.847950499999999885e-01
1.788549000000000111e-01
1.952529000000000070e-01
1.690828799999999910e-01
1.817125500000000005e-01
1.763262499999999899e-01
1.672184300000000012e-01
1.641323000000000087e-01
1.858918400000000026e-01
1.923013399999999873e-01
1.812355800000000072e-01
1.741563499999999876e-01
1.788242600000000126e-01
1.772904200000000041e-01
1.822636599999999940e-01
1.998351399999999944e-01
1.863588399999999978e-01
1.776477700000000104e-01
1.702178900000000106e-01
1.806050399999999945e-01
1.902741000000000016e-01
1.817202599999999946e-01
1.746612899999999968e-01
1.855930000000000080e-01
1.887618299999999916e-01
1.786258300000000132e-01
1.744762499999999994e-01
1.805447299999999866e-01
1.774502799999999880e-01
1.879128700000000096e-01
1.839912099999999884e-01
1.873785599999999996e-01
1.646477199999999974e-01
1.790341599999999977e-01
1.883186299999999869e-01
1.954543300000000094e-01
2.038219300000000123e-01
1.719663600000000125e-01
1.991261699999999912e-01
1.857020199999999954e-01
1.712279600000000124e-01
1.813979099999999955e-01
1.708026800000000123e-01
1.767474300000000109e-01
1.669956900000000022e-01
1.692439699999999936e-01
1.947022999999999948e-01
1.992362900000000103e-01
2.032248799999999966e-01
1.830028599999999894e-01
1.906185300000000082e-01
2.030359599999999876e-01
1.938490999999999964e-01
1.838918700000000128e-01
1.833467400000000080e-01
1.656505500000000075e-01
2.019374100000000116e-01
1.862387500000000085e-01
1.738644500000000037e-01
1.850938400000000095e-01
1.743696499999999872e-01
1.792280599999999946e-01
1.678850400000000131e-01
1.818059900000000007e-01
1.675822399999999934e-01
1.823250399999999938e-01
1.790377800000000075e-01
1.722683200000000026e-01
2.091630700000000065e-01
1.778967100000000134e-01
1.914897100000000074e-01
2.045290899999999967e-01
2.172649500000000122e-01
2.687235700000000227e-01
1.608345999999999942e-01
1.578003699999999954e-01
1.610428299999999979e-01
1.984363100000000046e-01
1.820016000000000134e-01
1.547049799999999919e-01
1.894701199999999919e-01
1.948566300000000029e-01
1.645571700000000026e-01
2.158361299999999872e-01
1.434024200000000027e-01
1.814303399999999955e-01
1.538357700000000106e-01
1.577398000000000133e-01
1.570339000000000040e-01
1.760866600000000060e-01
1.613043999999999867e-01
1.632665699999999998e-01
1.478853699999999882e-01
1.521427999999999947e-01
1.806332700000000124e-01
1.432085800000000020e-01
1.652690199999999887e-01
1.677680599999999966e-01
1.704694099999999879e-01
1.685152799999999895e-01
1.747586899999999943e-01
1.666507200000000022e-01
1.802593299999999954e-01
1.701999399999999940e-01
1.646834799999999932e-01
1.682004500000000013e-01
1.935483400000000132e-01
1.669890400000000052e-01
1.918185400000000096e-01
1.632627399999999895e-01
1.731493299999999902e-01
1.739563199999999976e-01
2.003083099999999894e-01
1.800162299999999993e-01
1.539127799999999990e-01
1.897106199999999965e-01
1.862582499999999863e-01
1.764352299999999985e-01
1.971065800000000034e-01
1.775300400000000001e-01
1.705895299999999892e-01
1.916238600000000070e-01
1.704338599999999926e-01
1.783321999999999963e-01
1.678030699999999986e-01
1.689736900000000097e-01
1.912173600000000029e-01
1.977998699999999888e-01
1.875903499999999891e-01
1.681011400000000100e-01
1.816141799999999862e-01
1.580592600000000070e-01
1.939665399999999928e-01
1.714472599999999902e-01
1.840405099999999905e-01
1.596129299999999862e-01
1.826556000000000013e-01
1.742510600000000132e-01
1.834634300000000107e-01
1.787511499999999975e-01
2.071283899999999956e-01
1.851976800000000034e-01
1.776990400000000025e-01
1.922077700000000000e-01
1.881551099999999865e-01
1.799395000000000022e-01
1.833084600000000064e-01
1.866333900000000101e-01
1.991676800000000136e-01
1.866252800000000045e-01
1.614446499999999951e-01
1.560186000000000073e-01
1.879355199999999948e-01
1.816357200000000005e-01
1.803279100000000079e-01
1.851624799999999904e-01
1.779001199999999949e-01
1.626857300000000006e-01
1.724886900000000001e-01
1.898167799999999905e-01
1.792932600000000098e-01
1.740344899999999861e-01
1.825533799999999873e-01
1.616751600000000122e-01
1.861364500000000088e-01
1.620943900000000049e-01
1.897883099999999879e-01
1.873889499999999986e-01
1.709921000000000080e-01
1.890769499999999936e-01
1.908391399999999904e-01
1.828246000000000038e-01
1.766260400000000119e-01
1.766415699999999978e-01
1.738509500000000041e-01
1.903656999999999988e-01
1.748885199999999918e-01
1.788382699999999936e-01
1.985102599999999939e-01
1.788919900000000007e-01
1.775417999999999996e-01
1.778849100000000072e-01
1.887682900000000052e-01
1.841009100000000065e-01
1.969277000000000111e-01
1.789695599999999998e-01
1.734382899999999950e-01
1.736303100000000099e-01
1.889162500000000078e-01
1.953833299999999940e-01
1.866855799999999899e-01
1.650719200000000109e-01
1.824772400000000128e-01
1.846501299999999957e-01
1.805777199999999971e-01
1.828516799999999887e-01
1.761535499999999921e-01
1.756234299999999970e-01
1.676097800000000138e-01
1.924625100000000033e-01
1.778320999999999930e-01
1.925333300000000025e-01
1.723642300000000072e-01
1.749801800000000129e-01
1.894261499999999876e-01
1.693570299999999917e-01
1.674455099999999919e-01
1.653909199999999968e-01
1.849664699999999939e-01
1.762749399999999911e-01
1.926949400000000090e-01
1.758760099999999993e-01
1.825741200000000064e-01
1.864034599999999930e-01
1.779740499999999948e-01
1.667390900000000065e-01
2.017446499999999976e-01
1.831644299999999892e-01
1.799422699999999875e-01
1.831820299999999957e-01
1.714786899999999892e-01
1.749448100000000061e-01
1.894998099999999908e-01
1.875299599999999955e-01
1.794836599999999893e-01
1.828897800000000018e-01
1.771760500000000016e-01
1.639315399999999867e-01
1.613741200000000098e-01
1.788952900000000124e-01
1.741994199999999937e-01
1.779649299999999934e-01
1.924378300000000042e-01
1.668616099999999935e-01
1.660068000000000099e-01
1.706792299999999873e-01
1.938050600000000012e-01
1.727512499999999951e-01
1.945258699999999896e-01
1.854612099999999875e-01
2.450498100000000068e-01
1.782467500000000094e-01
1.573434300000000063e-01
1.580158100000000065e-01
1.741813600000000073e-01
1.822971300000000017e-01
1.794786300000000001e-01
1.833809499999999870e-01
1.727006100000000044e-01
1.710245200000000132e-01
1.926404700000000081e-01
1.783736999999999961e-01
1.704121399999999897e-01
1.609182500000000127e-01
1.649743200000000076e-01
1.536123600000000033e-01
1.736500300000000108e-01
2.337770399999999915e-01
2.346398000000000095e-01
1.621549899999999989e-01
1.588827399999999945e-01
1.670286599999999955e-01
1.564641700000000135e-01
1.867570600000000025e-01
1.612109100000000128e-01
1.642248699999999950e-01
1.760660000000000003e-01
1.600752300000000128e-01
1.551162199999999991e-01
1.704876700000000078e-01
1.929905899999999896e-01
1.722587499999999883e-01
1.600519999999999998e-01
1.666892399999999885e-01
1.683917500000000067e-01
1.749791300000000105e-01
1.641125900000000026e-01
1.855700999999999878e-01
1.649362000000000050e-01
1.952762000000000109e-01
1.728709300000000060e-01
1.715509400000000129e-01
1.961543000000000037e-01
1.702501700000000062e-01
1.586614500000000094e-01
1.666460999999999915e-01
1.859206300000000034e-01
1.963745000000000074e-01
1.680963799999999897e-01
1.538188299999999897e-01
1.711833399999999894e-01
1.840092999999999868e-01
1.752129000000000048e-01
1.767480700000000071e-01
1.823485499999999981e-01
1.669117200000000134e-01
1.610963800000000112e-01
1.838479500000000100e-01
1.899418499999999954e-01
1.668575499999999934e-01
1.738268099999999983e-01
1.805252900000000049e-01
1.768931900000000057e-01
1.661178500000000113e-01
1.906548299999999974e-01
1.648421099999999861e-01
1.622360300000000033e-01
1.684141600000000072e-01
1.887305699999999864e-01
1.679804000000000019e-01
1.753045400000000087e-01
1.930706799999999945e-01
1.698758900000000016e-01
1.692675800000000008e-01
1.758899399999999946e-01
1.773729599999999962e-01
1.699665099999999873e-01
1.729421700000000062e-01
1.733944699999999950e-01
1.869800899999999877e-01
1.706581699999999979e-01
1.507169800000000004e-01
1.531580499999999900e-01
1.868433600000000139e-01
1.701640199999999992e-01
1.881969400000000070e-01
1.846199000000000034e-01
1.888960600000000045e-01
1.900771099999999936e-01
1.924274400000000051e-01
1.904028799999999966e-01
1.749052500000000121e-01
1.704896700000000098e-01
1.784274299999999980e-01
1.638550699999999916e-01
1.677547699999999975e-01
1.691614499999999910e-01
1.871033800000000136e-01
1.791040100000000079e-01
1.710315400000000097e-01
1.686281699999999939e-01
1.833412100000000045e-01
1.773298100000000044e-01
1.880772900000000081e-01
1.990685500000000108e-01
2.015685600000000077e-01
1.893308300000000055e-01
1.706247200000000075e-01
1.850272900000000109e-01
1.711841600000000019e-01
1.793233100000000135e-01
1.952702900000000130e-01
1.847003500000000131e-01
1.870259099999999897e-01
1.768704600000000071e-01
1.854412699999999914e-01
1.673005700000000096e-01
1.701987100000000031e-01
1.679262400000000044e-01
1.849509500000000028e-01
1.799177200000000032e-01
2.005023200000000116e-01
1.864824499999999941e-01
1.614219699999999980e-01
1.818091400000000080e-01
1.673607500000000026e-01
1.716250800000000132e-01
1.706643499999999924e-01
1.818821300000000030e-01
1.762896100000000132e-01
1.669611500000000026e-01
1.660523299999999980e-01
1.766145600000000038e-01
1.813138499999999986e-01
1.758268799999999910e-01
1.719165500000000013e-01
1.904196200000000117e-01
1.749257100000000120e-01
1.735766699999999885e-01
1.862202099999999971e-01
1.733046799999999887e-01
1.772885299999999997e-01
1.824938000000000116e-01
1.705029200000000023e-01
1.678815300000000010e-01
1.656201399999999990e-01
1.811371400000000020e-01
1.717614799999999942e-01
1.663360299999999958e-01
1.824479800000000096e-01
1.819030700000000000e-01
1.833440000000000070e-01
1.706837499999999952e-01
1.691434500000000007e-01
1.659196199999999899e-01
1.870764600000000000e-01
1.705276300000000134e-01
1.741536300000000037e-01
1.857512799999999908e-01
1.772008599999999878e-01
1.661904600000000121e-01
1.637200600000000006e-01
1.711987899999999896e-01
1.895769700000000113e-01
1.664130900000000135e-01
2.420055000000000123e-01
3.128741800000000017e-01
1.767745799999999867e-01
1.882557599999999942e-01
1.883780700000000086e-01
1.751653800000000094e-01
1.955793299999999957e-01
1.500295500000000115e-01
1.471302600000000127e-01
1.790406400000000009e-01
1.581336499999999867e-01
1.850573500000000093e-01
1.782884299999999977e-01
1.652006199999999925e-01
1.437079400000000062e-01
1.577695899999999873e-01
1.794452800000000126e-01
1.610458300000000009e-01
1.835139199999999970e-01
1.836596400000000129e-01
2.708950299999999811e-01
1.704099099999999978e-01
1.547261000000000053e-01
1.586346999999999896e-01
1.593031900000000112e-01
1.641206400000000121e-01
1.798047999999999869e-01
1.733557500000000029e-01
1.751555599999999879e-01
1.867018400000000078e-01
1.653959200000000018e-01
1.764967400000000131e-01
1.385304599999999942e-01
1.666803000000000035e-01
1.630978200000000045e-01
1.674932399999999877e-01
1.713290100000000038e-01
1.627531399999999906e-01
1.592416100000000057e-01
1.798519799999999946e-01
1.726459100000000135e-01
2.016400100000000084e-01
1.683441300000000085e-01
1.755649200000000132e-01
1.916141299999999936e-01
1.704512499999999986e-01
1.808431000000000066e-01
1.737608599999999892e-01
1.696200800000000064e-01
2.001666900000000082e-01
1.712181500000000134e-01
1.687433399999999917e-01
1.557801699999999956e-01
1.743615199999999921e-01
1.890394900000000045e-01
1.718022100000000107e-01
1.708722400000000086e-01
1.617912099999999909e-01
1.661068199999999884e-01
1.851999199999999901e-01
1.890736899999999887e-01
1.792442499999999939e-01
1.765458199999999922e-01
1.942216599999999904e-01
1.700985200000000030e-01
1.882283399999999940e-01
1.936904499999999862e-01
1.653395900000000085e-01
1.658652300000000024e-01
1.608827399999999963e-01
1.708430200000000121e-01
1.797224900000000125e-01
1.703173600000000010e-01
1.691221400000000041e-01
1.719154099999999907e-01
1.746435100000000018e-01
1.952364500000000058e-01
1.919970900000000091e-01
1.943285800000000008e-01
1.774089799999999939e-01
1.827978700000000012e-01
1.795611900000000094e-01
1.757093100000000074e-01
1.548063100000000025e-01
1.822691399999999962e-01
1.771992000000000012e-01
1.819249400000000072e-01
1.827663999999999955e-01
1.631242800000000104e-01
1.783431600000000006e-01
1.846674199999999988e-01
1.807422800000000052e-01
1.890028199999999881e-01
1.677542399999999989e-01
1.983156000000000085e-01
1.862068299999999899e-01
1.855294200000000004e-01
1.796858000000000066e-01
1.943370299999999939e-01
1.798721000000000070e-01
1.634671600000000002e-01
1.686671600000000104e-01
1.779619199999999957e-01
1.803976800000000047e-01
1.738466499999999915e-01
1.751964099999999969e-01
1.737362299999999915e-01
1.827199599999999868e-01
1.988234999999999864e-01
1.928987100000000010e-01
1.619799600000000062e-01
1.710088399999999953e-01
1.918560500000000002e-01
1.832587800000000100e-01
1.873013900000000120e-01
1.710603900000000066e-01
1.683424599999999993e-01
1.816842700000000088e-01
1.759956000000000020e-01
1.775696300000000061e-01
1.807270300000000107e-01
1.747617300000000040e-01
1.691344800000000037e-01
1.804226700000000072e-01
1.759275600000000106e-01
1.892621499999999901e-01
1.997994499999999896e-01
1.940540400000000110e-01
1.724355999999999944e-01
1.863476199999999916e-01
1.767129899999999865e-01
1.774638000000000049e-01
1.638484500000000066e-01
1.565868699999999891e-01
1.907969599999999877e-01
1.670693699999999948e-01
1.749044100000000102e-01
1.697582300000000100e-01
1.764652100000000112e-01
1.808322699999999894e-01
1.672024699999999919e-01
1.713762600000000025e-01
1.792214099999999977e-01
1.685398200000000068e-01
1.761903300000000061e-01
1.728350800000000020e-01
1.767150299999999952e-01
1.641836600000000090e-01
1.727034899999999873e-01
1.959311900000000051e-01
1.654842900000000061e-01
1.734654499999999933e-01
1.926504900000000076e-01
1.728748999999999980e-01
1.679691399999999890e-01
1.816915000000000058e-01
1.926855600000000057e-01
1.913372399999999918e-01
1.713088799999999967e-01
1.802131299999999992e-01
1.775125499999999912e-01
1.676295999999999897e-01
2.274165400000000004e-01
1.891111299999999884e-01
1.823110500000000023e-01
1.553083299999999944e-01
2.028335199999999894e-01
1.770670599999999983e-01
2.147766799999999976e-01
1.883292000000000022e-01
1.821416399999999935e-01
1.509898699999999983e-01
1.570225799999999949e-01
1.728202299999999914e-01
1.701888199999999907e-01
1.874131199999999886e-01
1.795401899999999884e-01
1.812890600000000019e-01
2.074792299999999867e-01
2.391858799999999896e-01
2.342910500000000007e-01
1.760718199999999900e-01
1.694507600000000058e-01
1.670122699999999905e-01
2.143375100000000089e-01
1.684213400000000027e-01
2.551914499999999864e-01
1.660642200000000124e-01
2.128198799999999891e-01
1.635308299999999881e-01
1.837652200000000069e-01
1.608696599999999977e-01
1.634607299999999985e-01
1.809063900000000003e-01
1.811171500000000045e-01
1.344664000000000137e-01
1.725014900000000073e-01
1.656907599999999925e-01
1.521445700000000067e-01
1.643097400000000097e-01
1.798812300000000031e-01
1.809523600000000065e-01
1.610210599999999936e-01
1.686906400000000028e-01
1.560816100000000095e-01
1.617779400000000090e-01
1.823265099999999972e-01
1.742555000000000076e-01
1.924338800000000016e-01
1.692454100000000128e-01
1.783103500000000063e-01
1.599756400000000023e-01
1.800776400000000110e-01
1.665998200000000096e-01
1.635116000000000069e-01
2.030477900000000058e-01
2.104219300000000070e-01
1.737975900000000018e-01
1.563838999999999924e-01
1.705135600000000085e-01
1.939220000000000110e-01
1.726661800000000024e-01
1.712704200000000065e-01
1.730959999999999999e-01
2.021516100000000093e-01
2.218305499999999875e-01
1.553733800000000054e-01
1.804042700000000055e-01
2.663922400000000024e-01
1.771280000000000077e-01
1.821322700000000128e-01
1.595242199999999944e-01
1.736738600000000132e-01
1.495601099999999961e-01
1.697766099999999945e-01
1.866251200000000054e-01
1.672074699999999969e-01
1.704030199999999884e-01
1.921524400000000077e-01
1.680153500000000077e-01
1.641950299999999918e-01
1.619984800000000003e-01
1.657968099999999889e-01
1.688886500000000013e-01
1.764551599999999998e-01
1.901024500000000061e-01
1.649464200000000103e-01
1.689955099999999877e-01
1.781913400000000036e-01
1.785978099999999957e-01
1.827519099999999896e-01
1.667144200000000021e-01
1.879963099999999998e-01
1.764942999999999929e-01
1.561556199999999950e-01
1.809399299999999988e-01
1.820643100000000070e-01
1.661023000000000083e-01
1.781600000000000128e-01
1.886231300000000000e-01
1.831024199999999880e-01
1.743568899999999866e-01
1.771148399999999956e-01
1.911928900000000042e-01
1.824754399999999888e-01
1.753850600000000093e-01
1.586267600000000055e-01
1.732070400000000066e-01
1.592882899999999990e-01
1.684440600000000066e-01
1.811256900000000059e-01
1.712598600000000137e-01
1.636517999999999862e-01
1.857674900000000073e-01
1.761008300000000137e-01
2.000111199999999867e-01
1.600401499999999921e-01
1.808168099999999945e-01
1.635993299999999873e-01
1.941362399999999877e-01
1.845956300000000105e-01
1.899260700000000024e-01
1.853677599999999925e-01
1.776420200000000116e-01
2.007549700000000048e-01
1.721637599999999990e-01
1.808626600000000084e-01
1.969531599999999882e-01
2.137571900000000136e-01
1.929748300000000139e-01
1.400945700000000016e-01
2.030461500000000086e-01
2.148048100000000127e-01
1.650350800000000007e-01
1.970909399999999922e-01
1.469909799999999933e-01
1.711241400000000079e-01
1.908798399999999951e-01
1.805270599999999892e-01
1.757690399999999875e-01
1.718085299999999871e-01
1.737481399999999954e-01
1.537651100000000104e-01
1.727179899999999879e-01
1.626166800000000134e-01
1.584475599999999873e-01
1.875887400000000038e-01
1.859228199999999886e-01
1.705239000000000060e-01
1.813625100000000046e-01
1.784594300000000022e-01
1.876887399999999928e-01
1.833402199999999982e-01
1.733292899999999970e-01
1.808031999999999972e-01
1.725539500000000115e-01
1.849649100000000101e-01
1.830128000000000033e-01
1.800440700000000005e-01
1.772168600000000038e-01
1.636856299999999986e-01
1.649819800000000003e-01
1.730605299999999902e-01
2.212923499999999988e-01
1.825593799999999933e-01
1.789935699999999907e-01
1.726288699999999898e-01
2.022140699999999958e-01
2.503366599999999886e-01
1.680253600000000125e-01
2.089245200000000025e-01
1.505124200000000079e-01
2.165674499999999947e-01
1.842693499999999984e-01
2.408962500000000062e-01
1.733941900000000036e-01
1.412555000000000061e-01
1.635292999999999886e-01
1.589584199999999892e-01
2.180130399999999913e-01
1.832042399999999904e-01
1.863296700000000028e-01
1.423703699999999961e-01
1.822393099999999877e-01
1.663973699999999889e-01
1.625439800000000046e-01
1.883641000000000065e-01
1.750457300000000105e-01
1.873359400000000063e-01
2.148569999999999924e-01
1.751389799999999997e-01
1.883370500000000058e-01
1.589166399999999979e-01
1.396540000000000004e-01
1.831423500000000093e-01
1.650826900000000041e-01
1.716235600000000083e-01
1.785315299999999938e-01
1.636033299999999913e-01
1.774001799999999907e-01
1.625647400000000131e-01
1.389974599999999894e-01
1.583267399999999936e-01
1.541858899999999921e-01
1.716700999999999921e-01
2.548082400000000192e-01
1.632210199999999944e-01
1.733611200000000074e-01
1.779340500000000103e-01
1.693270799999999909e-01
1.601259200000000049e-01
1.619375500000000134e-01
1.944866100000000042e-01
1.845072399999999890e-01
1.705474600000000118e-01
1.716050299999999917e-01
1.935977999999999866e-01
1.476741099999999973e-01
1.902984400000000131e-01
1.868829599999999869e-01
1.562655300000000136e-01
1.945745799999999970e-01
1.692971699999999968e-01
1.862889199999999967e-01
1.699244799999999889e-01
1.957529600000000036e-01
1.571864500000000053e-01
1.704664499999999916e-01
1.884644799999999898e-01
1.808482299999999987e-01
1.769876999999999978e-01
1.734855200000000042e-01
1.940951999999999955e-01
1.657447099999999895e-01
2.302176400000000012e-01
1.772667699999999902e-01
1.667645600000000061e-01
1.841999500000000012e-01
1.743695100000000053e-01
1.688618500000000078e-01
1.696231900000000070e-01
1.700712100000000004e-01
1.613891799999999932e-01
1.711609299999999889e-01
1.645639100000000077e-01
1.711116500000000040e-01
1.471784899999999952e-01
1.959932699999999972e-01
1.523207900000000115e-01
1.807020099999999962e-01
1.624196599999999935e-01
1.816631200000000113e-01
1.835757000000000083e-01
1.829184500000000102e-01
1.574756999999999962e-01
1.697748500000000049e-01
1.891108099999999903e-01
1.608491200000000121e-01
1.788625699999999985e-01
1.804969399999999946e-01
1.920458399999999954e-01
1.477176000000000045e-01
1.712100500000000025e-01
1.861966700000000086e-01
1.974588300000000018e-01
1.715380699999999869e-01
1.803454999999999919e-01
1.813457300000000105e-01
2.010531200000000018e-01
1.978317599999999954e-01
1.742429899999999865e-01
1.746615300000000093e-01
1.615175600000000045e-01
1.869244300000000025e-01
2.027486400000000077e-01
1.996518200000000076e-01
1.669501999999999931e-01
1.768772700000000031e-01
1.850921700000000003e-01
1.535224799999999890e-01
1.759838800000000092e-01
1.733557099999999962e-01
1.741960499999999912e-01
1.656908699999999901e-01
1.666128600000000015e-01
1.767768100000000064e-01
2.121499299999999866e-01
1.767631600000000025e-01
1.665945799999999921e-01
1.943137500000000073e-01
1.974826399999999871e-01
2.157731400000000022e-01
1.880254199999999987e-01
1.566180000000000072e-01
1.972383100000000000e-01
2.081251699999999982e-01
1.634522700000000106e-01
1.917438599999999882e-01
1.941016399999999920e-01
2.404529400000000039e-01
1.685447899999999999e-01
1.608179899999999940e-01
1.847292399999999890e-01
1.818081099999999950e-01
1.864602499999999941e-01
1.702387099999999875e-01
1.605887099999999956e-01
1.825108500000000022e-01
1.669395800000000041e-01
1.768911499999999970e-01
1.898531400000000036e-01
1.703619700000000015e-01
1.605016700000000129e-01
1.776322499999999915e-01
1.995804800000000045e-01
1.760038499999999895e-01
1.807053899999999935e-01
1.574411500000000019e-01
1.881483499999999920e-01
1.708419899999999991e-01
1.731787999999999939e-01
1.755584599999999995e-01
1.939665100000000086e-01
1.733392199999999883e-01
1.823743999999999921e-01
1.862315200000000115e-01
1.629453100000000099e-01
1.783333599999999963e-01
1.943162300000000065e-01
1.920435500000000073e-01
1.614678200000000119e-01
1.769216899999999926e-01
1.495901299999999878e-01
1.956459700000000024e-01
1.697400199999999915e-01
2.073675299999999944e-01
1.646590599999999960e-01
1.699468899999999894e-01
1.967297899999999877e-01
1.924739400000000100e-01
1.815525900000000137e-01
1.553706800000000110e-01
1.706303499999999862e-01
1.868235099999999982e-01
1.773307100000000025e-01
1.946453499999999948e-01
1.375311899999999976e-01
1.956540999999999975e-01
1.731971900000000009e-01
1.822544899999999912e-01
1.866427999999999976e-01
1.794846099999999889e-01
2.108919599999999894e-01
2.061750900000000053e-01
1.800753499999999951e-01
1.801400099999999893e-01
1.671674499999999952e-01
1.894116700000000042e-01
1.553383999999999876e-01
1.667408200000000118e-01
1.700917000000000123e-01
1.675669800000000043e-01
1.915813100000000047e-01
1.691400200000000020e-01
1.733573099999999867e-01
1.639870300000000058e-01
1.850373999999999908e-01
1.741654199999999875e-01
1.727619200000000133e-01
1.690238799999999875e-01
1.743331599999999870e-01
1.589330200000000082e-01
1.929909499999999944e-01
1.806756399999999985e-01
1.554343499999999989e-01
1.917620399999999947e-01
1.865959399999999879e-01
1.639826899999999865e-01
1.640155299999999927e-01
1.560791699999999893e-01
1.938433999999999990e-01
1.627693000000000056e-01
2.374362200000000034e-01
1.646530599999999900e-01
1.737291699999999883e-01
1.878162700000000074e-01
1.442863600000000024e-01
1.866792600000000135e-01
1.662190100000000004e-01
1.665706799999999987e-01
1.617070100000000121e-01
1.752826000000000106e-01
1.814350399999999919e-01
1.804584800000000044e-01
2.112080199999999963e-01
1.847264200000000023e-01
1.627145100000000066e-01
1.469566800000000062e-01
2.355067100000000080e-01
2.616146999999999778e-01
1.544657700000000022e-01
1.398747499999999921e-01
1.673766499999999879e-01
1.716930600000000084e-01
2.116267000000000009e-01
1.579672599999999982e-01
1.807805000000000106e-01
1.781668299999999983e-01
2.234312200000000137e-01
1.605855800000000055e-01
1.803570700000000082e-01
1.595934499999999978e-01
1.812663899999999995e-01
1.674031900000000073e-01
1.441129499999999897e-01
2.137388799999999922e-01
1.696500200000000125e-01
1.750508000000000064e-01
1.698453099999999993e-01
1.979116800000000065e-01
1.546502800000000011e-01
1.757216600000000017e-01
1.803572900000000034e-01
1.422443999999999931e-01
2.122523299999999891e-01
1.417944200000000043e-01
1.328471200000000130e-01
1.847005800000000031e-01
1.731836900000000012e-01
1.719578099999999887e-01
1.774028500000000008e-01
1.671835499999999863e-01
1.659633500000000095e-01
1.692354699999999990e-01
1.655984400000000134e-01
2.151810999999999863e-01
1.883707500000000035e-01
1.524075699999999922e-01
1.709506699999999990e-01
1.681853600000000060e-01
1.785691699999999993e-01
1.741473400000000116e-01
1.781796700000000122e-01
2.369750700000000099e-01
1.800313699999999961e-01
1.815556299999999956e-01
2.119491199999999909e-01
3.122882499999999895e-01
2.290656199999999976e-01
1.643517899999999976e-01
1.929819200000000012e-01
1.778133100000000022e-01
1.804407299999999936e-01
2.898924500000000237e-01
2.025905600000000029e-01
1.958843700000000021e-01
1.881170500000000079e-01
1.684483999999999981e-01
1.997938200000000109e-01
1.781658899999999934e-01
2.080016899999999891e-01
1.833786400000000094e-01
1.763057600000000058e-01
1.869812399999999930e-01
2.116809099999999999e-01
1.563471300000000008e-01
2.052354600000000084e-01
1.659697400000000045e-01
1.789485299999999945e-01
1.947568799999999933e-01
1.663031299999999935e-01
1.593075100000000133e-01
1.594465800000000044e-01
1.716592100000000065e-01
1.815082799999999941e-01
1.688124199999999908e-01
2.196036299999999941e-01
1.690734499999999862e-01
1.853043299999999893e-01
1.945721800000000112e-01
1.662664199999999981e-01
1.627863200000000121e-01
1.896266299999999905e-01
1.809505499999999878e-01
1.758024699999999885e-01
1.877900100000000072e-01
1.747012900000000091e-01
1.727268000000000137e-01
1.804035099999999892e-01
1.667954199999999998e-01
1.837031100000000028e-01
1.604737099999999916e-01
1.615860299999999916e-01
1.706552799999999925e-01
1.612693199999999938e-01
1.801140800000000097e-01
1.558084200000000030e-01
2.052178400000000125e-01
1.698657500000000098e-01
1.814435199999999970e-01
2.143527199999999966e-01
1.638675099999999940e-01
1.785677999999999988e-01
2.595703699999999947e-01
1.977594400000000086e-01
1.581425599999999876e-01
1.642601599999999884e-01
8.898620999999999615e-02
2.204125799999999968e-01
1.323648500000000061e-01
1.663856099999999894e-01
2.365321099999999899e-01
1.820124899999999990e-01
2.036803699999999995e-01
1.867026499999999978e-01
2.257561999999999902e-01
2.091008500000000048e-01
1.672943100000000016e-01
2.284311400000000047e-01
1.895579599999999976e-01
1.834305400000000030e-01
2.533916700000000133e-01
1.811110200000000114e-01
1.593587499999999935e-01
2.811959800000000120e-01
1.862405299999999875e-01
1.723762600000000034e-01
1.973518300000000059e-01
2.036637500000000045e-01
1.586171100000000056e-01
2.526688100000000214e-01
1.947321399999999980e-01
2.194397999999999904e-01
1.990906299999999907e-01
1.650376199999999960e-01
2.649962200000000045e-01
1.751795399999999947e-01
1.787720999999999894e-01
1.950739700000000132e-01
1.789535999999999905e-01
2.445834299999999906e-01
1.952498900000000093e-01
1.637976999999999905e-01
1.834247400000000028e-01
1.758321100000000137e-01
1.674895999999999885e-01
1.516933299999999873e-01
1.875656199999999885e-01
2.403929399999999994e-01
1.816908100000000081e-01
1.655638600000000071e-01
1.716524899999999909e-01
1.490897099999999864e-01
1.704563799999999907e-01
1.701651700000000045e-01
1.530604999999999882e-01
1.733339999999999881e-01
1.460216599999999976e-01
1.654650900000000091e-01
1.847501500000000019e-01
1.713394299999999870e-01
1.693048299999999895e-01
1.747879699999999870e-01
1.886245599999999967e-01
2.267115899999999906e-01
1.780292599999999947e-01
1.848871599999999948e-01
1.513148800000000127e-01
1.921057599999999865e-01
1.922448900000000016e-01
2.421581700000000059e-01
6.361089000000000326e-02
2.515699900000000211e-01
2.554007999999999834e-01
1.655648100000000067e-01
2.013362399999999997e-01
1.650115000000000054e-01
1.898495799999999900e-01
2.411951099999999903e-01
2.083428099999999894e-01
1.773939700000000119e-01
1.717804699999999907e-01
1.485089400000000059e-01
1.887547400000000042e-01
1.711511199999999899e-01
1.568095899999999987e-01
1.651383800000000013e-01
1.694629099999999944e-01
1.387474800000000064e-01
1.921321599999999963e-01
1.710124699999999998e-01
1.842486299999999966e-01
2.122949899999999890e-01
1.834781000000000051e-01
2.152031699999999992e-01
1.859297099999999980e-01
2.238930899999999891e-01
1.767904399999999931e-01
1.586551900000000015e-01
2.102087800000000117e-01
2.029013799999999923e-01
2.349038099999999907e-01
1.695940200000000120e-01
2.680104600000000059e-01
1.744869500000000018e-01
1.690398700000000087e-01
2.084780699999999876e-01
2.622174999999999923e-01
1.762273799999999890e-01
1.996392200000000061e-01
2.156913299999999867e-01
1.771462299999999879e-01
2.212925299999999873e-01
1.872708899999999954e-01
1.750506900000000088e-01
2.113921599999999956e-01
2.217222899999999886e-01
1.882502699999999973e-01
1.809166299999999949e-01
1.909471299999999927e-01
1.662716399999999983e-01
1.929793399999999992e-01
2.155461399999999972e-01
1.626322900000000127e-01
8.385683999999999916e-01
1.833104999999999873e-01
1.846782499999999883e-01
1.889194600000000113e-01
1.838511700000000082e-01
1.949419500000000027e-01
1.789669200000000016e-01
1.827286599999999872e-01
1.860343600000000097e-01
1.918571099999999974e-01
2.248900699999999975e-01
2.277376999999999874e-01
2.253480200000000100e-01
2.312941099999999972e-01
2.208353700000000031e-01
2.287126499999999896e-01
2.230779400000000023e-01
2.158588800000000030e-01
2.281328599999999929e-01
2.250093499999999969e-01
2.218616599999999883e-01
2.256008200000000075e-01
2.260425299999999915e-01
2.265382599999999913e-01
2.262279299999999937e-01
2.165224199999999932e-01
2.222839600000000027e-01
2.364265799999999973e-01
2.233863100000000046e-01
2.329508999999999885e-01
2.251352299999999917e-01
2.219146200000000069e-01
2.305981500000000017e-01
2.269144999999999912e-01
2.283911999999999887e-01
2.359104800000000057e-01
2.248142300000000038e-01
2.216237799999999925e-01
2.349583600000000050e-01
2.215632499999999894e-01
2.326475400000000138e-01
2.258059600000000000e-01
2.277746599999999899e-01
2.191988800000000126e-01
2.207474299999999945e-01
2.236955399999999983e-01
2.272634299999999885e-01
2.287325100000000000e-01
2.273048000000000013e-01
2.219068399999999941e-01
2.234984700000000046e-01
2.296543000000000057e-01
2.262650499999999953e-01
2.257425499999999863e-01
2.281719600000000070e-01
2.317039499999999919e-01
2.359445500000000029e-01
2.223702200000000073e-01
2.217158999999999935e-01
2.389300400000000102e-01
2.280400900000000008e-01
2.207630999999999899e-01
2.311221300000000090e-01
2.342490600000000089e-01
2.274996200000000135e-01
2.218645200000000095e-01
2.221216099999999971e-01
2.279917899999999997e-01
2.208250300000000055e-01
2.157524000000000108e-01
2.276957099999999956e-01
2.167226299999999994e-01
2.264611499999999999e-01
2.240928000000000087e-01
2.293845200000000084e-01
2.237238199999999899e-01
2.182036099999999923e-01
2.270234299999999983e-01
2.249261399999999966e-01
2.327413700000000030e-01
2.298374800000000107e-01
2.265007300000000112e-01
2.259581200000000123e-01
2.240697600000000067e-01
2.192796100000000137e-01
2.278108699999999986e-01
2.269259600000000099e-01
2.255997499999999878e-01
2.255568199999999912e-01
2.329176099999999972e-01
2.257996700000000079e-01
2.236322599999999994e-01
2.251647099999999901e-01
2.276641100000000029e-01
2.275362800000000074e-01
2.261410699999999996e-01
2.303286700000000131e-01
2.226429600000000009e-01
2.181494499999999948e-01
2.160856200000000060e-01
2.208923200000000031e-01
2.293984599999999985e-01
2.228076599999999907e-01
2.170405300000000093e-01
2.231972899999999926e-01
2.268186500000000105e-01
2.258400499999999866e-01
2.366944500000000007e-01
2.202005300000000054e-01
2.216303199999999918e-01
2.244622000000000006e-01
2.278158499999999864e-01
2.190764600000000006e-01
2.272612599999999927e-01
2.300371700000000130e-01
2.320869999999999878e-01
2.308987899999999927e-01
2.306630500000000084e-01
2.273045999999999955e-01
2.266893700000000011e-01
2.184835099999999919e-01
2.255423199999999906e-01
2.276623600000000081e-01
2.274850900000000009e-01
2.232338000000000100e-01
2.260550699999999968e-01
2.233459200000000033e-01
2.217623300000000075e-01
2.263118399999999864e-01
2.277511000000000119e-01
2.269976999999999967e-01
2.337846299999999933e-01
2.190783599999999998e-01
2.259813599999999922e-01
2.219432299999999914e-01
2.249316399999999883e-01
2.190843100000000043e-01
2.189594599999999947e-01
2.271621199999999952e-01
2.252311999999999925e-01
2.346757700000000058e-01
2.225610299999999930e-01
2.279985900000000010e-01
2.250565300000000046e-01
2.201925299999999974e-01
2.278702499999999964e-01
2.210503500000000066e-01
2.191938999999999971e-01
2.240683699999999889e-01
2.265049899999999894e-01
2.278723900000000080e-01
2.226794599999999957e-01
2.249382400000000115e-01
2.210868699999999909e-01
2.131852899999999995e-01
2.202421400000000029e-01
2.283651899999999957e-01
2.276181100000000124e-01
2.284831599999999907e-01
2.243675199999999870e-01
2.261762999999999968e-01
2.317474200000000095e-01
2.251465199999999889e-01
2.285065000000000013e-01
2.241071099999999983e-01
2.256062600000000029e-01
2.244647700000000079e-01
2.325873400000000035e-01
2.215638900000000133e-01
2.199432600000000015e-01
2.310561499999999879e-01
2.262234300000000031e-01
2.277064000000000032e-01
2.232150400000000035e-01
2.323185500000000125e-01
2.233239200000000091e-01
2.232476800000000039e-01
2.278395800000000138e-01
2.309414300000000031e-01
2.298381499999999911e-01
2.169765899999999970e-01
2.294782800000000067e-01
2.272297600000000029e-01
2.222618399999999883e-01
2.244978300000000093e-01
2.236227199999999971e-01
2.258425300000000135e-01
2.233787299999999976e-01
2.230417500000000108e-01
2.163036100000000073e-01
2.249704899999999952e-01
2.327207599999999987e-01
2.274586100000000055e-01
2.310321499999999917e-01
2.248102899999999960e-01
2.228053500000000131e-01
2.368961099999999931e-01
2.177790699999999913e-01
2.289745900000000056e-01
2.290885599999999966e-01
2.261682899999999941e-01
2.305821100000000068e-01
2.187035300000000071e-01
2.184593700000000138e-01
2.300175100000000084e-01
2.319563500000000056e-01
2.326226700000000036e-01
2.283271600000000012e-01
2.176534199999999863e-01
2.382110600000000022e-01
2.267689699999999864e-01
2.273689200000000021e-01
2.262132000000000032e-01
2.213956300000000099e-01
2.237092800000000103e-01
2.285120399999999996e-01
2.316789300000000051e-01
2.258244100000000032e-01
2.234077499999999883e-01
2.260593899999999989e-01
2.259345399999999893e-01
2.164668999999999899e-01
2.284666499999999933e-01
2.222908600000000068e-01
2.251851900000000073e-01
2.331654999999999978e-01
2.239228099999999999e-01
2.224531200000000042e-01
2.258401300000000000e-01
2.286093999999999904e-01
2.269558299999999973e-01
2.184752100000000030e-01
2.219740900000000128e-01
2.238745600000000002e-01
2.219920099999999896e-01
2.212084599999999956e-01
2.197789099999999940e-01
2.278388600000000042e-01
2.227898600000000062e-01
2.311864100000000088e-01
2.213249999999999940e-01
2.310382599999999953e-01
2.371225200000000033e-01
2.297753200000000051e-01
2.287902500000000006e-01
2.285382499999999983e-01
2.258918000000000037e-01
2.224481000000000097e-01
2.293447999999999876e-01
2.284242300000000059e-01
2.253003299999999931e-01
2.219987700000000119e-01
2.269348499999999935e-01
2.211850599999999889e-01
2.238030699999999928e-01
2.255220900000000084e-01
2.326678500000000094e-01
2.242748300000000083e-01
2.238237499999999880e-01
2.223440700000000048e-01
2.320057000000000091e-01
2.267191899999999871e-01
2.269145999999999941e-01
2.291938500000000045e-01
2.241935200000000072e-01
2.238698500000000091e-01
2.235768300000000042e-01
2.215830500000000036e-01
2.280466200000000054e-01
2.208736199999999927e-01
2.217405600000000032e-01
2.245359899999999909e-01
2.303321100000000066e-01
2.310491600000000034e-01
1.797713099999999897e-01
2.169966399999999906e-01
2.747636099999999915e-01
1.815538499999999889e-01
1.890825899999999948e-01
1.864470000000000016e-01
1.860887499999999972e-01
2.308316699999999888e-01
1.887210900000000080e-01
2.258894999999999931e-01
2.328359500000000137e-01
2.233184500000000017e-01
2.188514500000000029e-01
2.170416199999999907e-01
2.253121399999999941e-01
2.299917499999999948e-01
2.215178600000000109e-01
2.252835699999999886e-01
2.283900700000000006e-01
2.216334399999999871e-01
2.199089300000000025e-01
2.298811400000000116e-01
2.190655300000000083e-01
2.307202899999999945e-01
2.315824099999999885e-01
2.197044599999999903e-01
2.281234900000000121e-01
2.140743400000000018e-01
2.269190299999999938e-01
2.446652800000000128e-01
2.166875900000000132e-01
2.244160500000000058e-01
2.287942299999999873e-01
2.258222199999999902e-01
2.198579900000000031e-01
2.235508200000000112e-01
2.249048399999999948e-01
2.240338099999999999e-01
2.309747799999999907e-01
2.175349699999999942e-01
2.343435299999999943e-01
2.293589600000000006e-01
2.327822400000000014e-01
2.242955399999999877e-01
2.239828600000000058e-01
2.189777699999999883e-01
2.249724499999999905e-01
2.340277799999999908e-01
2.261676099999999912e-01
2.252817799999999870e-01
2.199455499999999897e-01
2.259505900000000067e-01
2.249936300000000000e-01
2.201075399999999904e-01
2.286145800000000117e-01
2.180232800000000137e-01
2.427829800000000093e-01
2.215291899999999869e-01
2.211559800000000020e-01
2.315155499999999866e-01
2.216985099999999875e-01
2.149776300000000029e-01
2.199576099999999979e-01
2.230701800000000068e-01
2.219195800000000052e-01
2.329214400000000074e-01
2.182816999999999952e-01
2.350915199999999983e-01
2.322489399999999871e-01
2.289474300000000073e-01
2.168838899999999958e-01
2.322546500000000069e-01
2.263523000000000063e-01
2.269714800000000032e-01
2.329481300000000032e-01
2.191738000000000020e-01
2.229039300000000001e-01
2.293911100000000092e-01
2.194580399999999931e-01
2.229238500000000067e-01
2.262363799999999869e-01
2.102464199999999894e-01
2.370974200000000032e-01
2.293828099999999925e-01
2.249956899999999982e-01
2.172877500000000017e-01
2.221207199999999937e-01
2.272358600000000117e-01
2.187733099999999986e-01
2.233262099999999972e-01
2.204685700000000026e-01
2.235829699999999920e-01
2.290140699999999863e-01
2.327589300000000028e-01
2.255683199999999888e-01
2.241263099999999953e-01
2.214522399999999946e-01
2.313469700000000129e-01
2.315729699999999891e-01
2.321739399999999953e-01
2.365057799999999988e-01
2.200031799999999926e-01
2.347099300000000111e-01
2.104264899999999938e-01
2.236253900000000072e-01
2.277886000000000077e-01
2.230330899999999894e-01
2.206412799999999952e-01
2.331093099999999863e-01
2.355298799999999970e-01
2.222591299999999992e-01
2.273067500000000019e-01
2.325975000000000126e-01
2.242551499999999864e-01
2.234142399999999862e-01
2.166999300000000128e-01
2.219591300000000045e-01
2.202327699999999944e-01
2.279536899999999866e-01
2.247320600000000113e-01
2.233860099999999960e-01
2.262011700000000070e-01
2.220907099999999967e-01
2.283947799999999917e-01
2.449042700000000072e-01
2.291025100000000092e-01
2.235896099999999942e-01
2.297156200000000092e-01
2.215681499999999915e-01
2.282269500000000118e-01
2.260304599999999886e-01
2.253860500000000044e-01
2.207912099999999878e-01
2.238503000000000021e-01
2.282044400000000084e-01
2.319572299999999865e-01
2.221026999999999862e-01
2.184776999999999969e-01
2.194416299999999986e-01
2.243242799999999870e-01
2.279740799999999956e-01
2.090432700000000033e-01
2.240343899999999999e-01
2.132745400000000124e-01
2.259802099999999869e-01
2.229026699999999972e-01
2.283029299999999873e-01
2.302805800000000125e-01
2.277501700000000018e-01
2.305447899999999994e-01
2.268919299999999917e-01
2.195678299999999916e-01
2.169163600000000025e-01
2.265863399999999972e-01
2.283777899999999972e-01
2.264161000000000090e-01
2.213318200000000124e-01
2.160391600000000079e-01
2.222306900000000085e-01
2.275749999999999995e-01
2.204179300000000119e-01
2.227177999999999936e-01
2.196023400000000070e-01
2.275140800000000074e-01
2.256472700000000109e-01
2.297178900000000079e-01
2.278944900000000051e-01
2.199573499999999959e-01
2.337415999999999938e-01
2.314088699999999887e-01
2.298767399999999961e-01
2.259139199999999903e-01
2.274801700000000093e-01
2.241866299999999979e-01
2.234243399999999991e-01
2.268448899999999935e-01
2.205435000000000034e-01
2.259493999999999947e-01
2.142934900000000031e-01
2.263486500000000123e-01
2.343951599999999913e-01
2.258836999999999928e-01
2.370057499999999873e-01
2.264259799999999989e-01
2.216228600000000049e-01
2.247528000000000026e-01
2.313195899999999916e-01
2.331307800000000097e-01
2.318428499999999892e-01
2.274784099999999920e-01
2.197590299999999941e-01
2.233105499999999966e-01
2.219122400000000106e-01
2.251958000000000015e-01
2.211783300000000063e-01
2.244460400000000133e-01
2.339864299999999953e-01
2.348783500000000135e-01
2.257808400000000104e-01
2.260892700000000088e-01
2.300526499999999974e-01
2.343068899999999899e-01
2.153036700000000025e-01
2.261366599999999893e-01
2.157367500000000049e-01
2.201464300000000041e-01
2.313508099999999901e-01
2.207108000000000125e-01
2.277667399999999953e-01
2.192490500000000009e-01
2.286841199999999907e-01
2.211658499999999972e-01
2.239711000000000063e-01
2.240744699999999978e-01
2.194190699999999938e-01
2.208505400000000118e-01
2.322209699999999988e-01
2.306195799999999907e-01
2.276931700000000003e-01
2.236967599999999945e-01
2.197191400000000072e-01
2.256070299999999862e-01
2.258908500000000041e-01
2.237929600000000130e-01
2.262929800000000047e-01
2.219239299999999915e-01
2.312239100000000047e-01
2.255818699999999899e-01
2.312005000000000032e-01
2.295615900000000098e-01
2.239373500000000072e-01
2.305846599999999968e-01
2.169699400000000000e-01
2.242413900000000127e-01
2.221550999999999942e-01
2.223536100000000071e-01
2.297197300000000109e-01
2.221883699999999962e-01
2.189256199999999875e-01
2.132089500000000082e-01
2.344287300000000018e-01
2.290477499999999944e-01
2.296399000000000079e-01
2.160815899999999901e-01
2.197149300000000027e-01
2.260299600000000020e-01
2.286844500000000113e-01
2.193982299999999996e-01
2.179988800000000060e-01
2.219725800000000027e-01
2.209030899999999964e-01
2.150072799999999951e-01
2.139582800000000007e-01
2.346209900000000015e-01
2.258415900000000087e-01
2.159780500000000047e-01
2.221388199999999868e-01
2.282872499999999971e-01
2.247673000000000032e-01
2.214961599999999975e-01
2.232901100000000139e-01
2.253655900000000045e-01
2.278986400000000134e-01
2.311519800000000069e-01
2.291588800000000092e-01
2.337946100000000138e-01
2.170145199999999885e-01
2.280296800000000124e-01
2.310286199999999901e-01
2.312579800000000019e-01
2.298278699999999897e-01
2.213404999999999956e-01
1.856769600000000020e-01
1.839897299999999902e-01
1.926640400000000086e-01
1.744725900000000107e-01
1.854827699999999913e-01
2.191629200000000111e-01
1.830913600000000085e-01
1.813264099999999934e-01
2.128380300000000114e-01
2.222494499999999873e-01
2.326373399999999980e-01
2.119919200000000004e-01
2.281743499999999980e-01
2.266319699999999882e-01
2.187977500000000131e-01
2.267982699999999963e-01
2.226467900000000111e-01
2.320183399999999896e-01
2.151948300000000036e-01
2.183249899999999966e-01
2.266802499999999998e-01
2.323492600000000019e-01
2.290053099999999897e-01
2.325720699999999919e-01
2.299472800000000039e-01
2.238274199999999992e-01
2.186336299999999955e-01
2.125809200000000065e-01
2.195321399999999867e-01
2.350106299999999981e-01
2.342773499999999953e-01
2.295202000000000075e-01
2.192932300000000057e-01
2.345798299999999892e-01
2.175244799999999923e-01
2.256263900000000100e-01
2.234208599999999989e-01
2.257942199999999899e-01
2.249929099999999904e-01
2.289865100000000042e-01
2.120414999999999939e-01
2.204190199999999933e-01
2.256758199999999992e-01
2.209349700000000083e-01
2.287462700000000015e-01
2.211764099999999900e-01
1.719812099999999955e-01
2.298294399999999960e-01
2.264665800000000007e-01
2.163877399999999951e-01
2.233792400000000067e-01
2.198907099999999892e-01
2.203546700000000025e-01
2.204712500000000075e-01
2.164270899999999886e-01
2.320212799999999964e-01
2.202609100000000042e-01
2.163560700000000114e-01
2.193065499999999890e-01
2.245277599999999929e-01
2.229477699999999896e-01
2.281096400000000024e-01
2.284423299999999990e-01
2.234374699999999991e-01
2.200239800000000079e-01
2.300453799999999938e-01
2.232115799999999928e-01
2.303801699999999952e-01
2.206858899999999957e-01
2.282155200000000050e-01
2.349934499999999926e-01
2.270460800000000112e-01
2.144785800000000020e-01
2.250018099999999965e-01
2.173207000000000055e-01
2.330660800000000088e-01
2.185385999999999995e-01
2.287292999999999965e-01
2.203497500000000109e-01
2.160592000000000068e-01
2.296194099999999960e-01
2.215822199999999964e-01
2.315838199999999958e-01
2.183156300000000105e-01
2.224707400000000002e-01
2.271428400000000125e-01
2.343805399999999983e-01
2.298409399999999936e-01
2.130011800000000122e-01
2.297836699999999954e-01
2.282594000000000012e-01
2.312984200000000046e-01
2.211173100000000113e-01
2.314868200000000098e-01
2.131906399999999868e-01
2.277843700000000138e-01
2.353948999999999903e-01
2.334517899999999924e-01
2.129955000000000043e-01
2.102117900000000095e-01
2.139446899999999929e-01
2.179613800000000101e-01
2.351695299999999877e-01
2.303387100000000021e-01
2.139756600000000120e-01
2.174620600000000126e-01
2.469638799999999967e-01
2.233619099999999968e-01
2.354572199999999949e-01
2.166751700000000003e-01
2.275054999999999994e-01
2.183172600000000130e-01
2.241870400000000041e-01
2.152272399999999863e-01
2.215364900000000026e-01
2.316968399999999872e-01
2.156746900000000022e-01
2.302041599999999910e-01
2.343784600000000107e-01
2.184396399999999905e-01
2.301501300000000083e-01
2.252582499999999932e-01
2.151302999999999965e-01
2.354610199999999931e-01
2.340700400000000070e-01
2.203121899999999911e-01
2.288134500000000016e-01
2.224819299999999944e-01
2.210246100000000102e-01
2.330775700000000117e-01
2.348520699999999961e-01
2.194898999999999878e-01
2.189065000000000039e-01
2.145692399999999944e-01
2.238216199999999989e-01
2.280272200000000027e-01
2.349672899999999953e-01
2.105636600000000136e-01
2.299203999999999970e-01
2.298389000000000126e-01
2.406850000000000100e-01
2.135344700000000040e-01
2.194010000000000127e-01
2.271319199999999872e-01
2.326802799999999893e-01
2.148532400000000009e-01
2.140989600000000048e-01
2.260896400000000084e-01
2.214907899999999930e-01
2.212963699999999923e-01
2.252284099999999900e-01
2.297941199999999906e-01
2.209419400000000033e-01
2.183425599999999911e-01
2.301707100000000006e-01
2.250849400000000111e-01
2.356941499999999912e-01
2.272483600000000104e-01
2.325232100000000079e-01
2.306504699999999963e-01
2.258428199999999997e-01
2.161432699999999985e-01
2.283699399999999935e-01
2.246327499999999922e-01
2.234403600000000045e-01
2.260441900000000059e-01
2.192625199999999885e-01
2.193488799999999961e-01
2.210186000000000095e-01
2.220971999999999946e-01
2.341920299999999955e-01
2.271600599999999970e-01
2.274254099999999945e-01
2.196276199999999956e-01
2.147587400000000035e-01
2.368572700000000086e-01
2.187445600000000046e-01
2.080429500000000043e-01
2.253449800000000003e-01
2.197462000000000026e-01
2.385253800000000091e-01
2.089896800000000110e-01
2.299681699999999995e-01
2.213040599999999969e-01
2.249457300000000104e-01
2.146691400000000083e-01
2.364195299999999889e-01
2.129159700000000099e-01
2.105544299999999869e-01
2.247781799999999941e-01
2.123359099999999888e-01
2.259880300000000064e-01
2.275010399999999877e-01
2.367642600000000042e-01
2.464123799999999864e-01
2.192660899999999968e-01
2.333260799999999913e-01
2.254251200000000066e-01
2.329437299999999877e-01
2.236696499999999976e-01
2.167804999999999871e-01
2.182871999999999868e-01
2.124243000000000103e-01
2.181796199999999908e-01
2.164754299999999965e-01
2.214027799999999935e-01
2.206144899999999964e-01
2.255318500000000059e-01
2.240771099999999960e-01
2.300871999999999917e-01
2.229701000000000044e-01
2.223601000000000050e-01
2.261817299999999975e-01
2.122632100000000077e-01
2.418751899999999899e-01
2.296387799999999868e-01
2.301282699999999959e-01
2.301456699999999966e-01
2.309465599999999952e-01
2.315691900000000081e-01
2.146320399999999962e-01
2.310715899999999934e-01
2.103560600000000114e-01
2.287991500000000067e-01
2.149943800000000127e-01
2.226448699999999947e-01
2.294251700000000116e-01
2.398083599999999982e-01
2.182789300000000099e-01
2.302285099999999973e-01
2.285012499999999891e-01
2.228524500000000075e-01
2.251812699999999889e-01
2.282377600000000117e-01
2.186117499999999936e-01
2.224624699999999955e-01
2.286488499999999868e-01
2.230943499999999968e-01
2.141405899999999918e-01
2.144647000000000081e-01
2.352262999999999993e-01
2.154481199999999930e-01
2.212551000000000101e-01
2.297119099999999914e-01
2.151867399999999875e-01
2.248503400000000096e-01
2.251771599999999873e-01
2.255901600000000118e-01
2.334908300000000103e-01
2.234546400000000099e-01
2.229932000000000025e-01
2.255457899999999960e-01
2.250508300000000073e-01
2.254630499999999982e-01
2.250548699999999902e-01
2.372671500000000100e-01
2.208506899999999884e-01
2.258794799999999936e-01
2.295772399999999880e-01
2.239738000000000007e-01
2.231612500000000054e-01
2.466372300000000128e-01
2.190543100000000021e-01
2.184811600000000076e-01
2.215444900000000106e-01
2.154246700000000125e-01
2.208651299999999928e-01
2.257447099999999873e-01
2.331606699999999865e-01
2.166559100000000071e-01
2.317857700000000021e-01
2.271511499999999961e-01
1.808822099999999877e-01
1.871766900000000067e-01
1.974792599999999898e-01
2.091741300000000137e-01
1.828444800000000037e-01
2.019125300000000067e-01
2.331664200000000131e-01
1.803050499999999945e-01
2.151478300000000121e-01
1.774327400000000055e-01
2.338518699999999895e-01
1.792220399999999991e-01
2.064989299999999972e-01
1.847231599999999974e-01
1.841915600000000042e-01
1.937104299999999890e-01
2.125385300000000033e-01
2.443024699999999938e-01
1.795438500000000048e-01
2.288816499999999921e-01
2.464190599999999953e-01
1.802420999999999884e-01
2.716681799999999813e-01
2.283121300000000020e-01
2.315453700000000004e-01
2.212854599999999894e-01
2.296455299999999866e-01
2.310329899999999936e-01
2.085201100000000085e-01
2.297370599999999929e-01
2.387369900000000100e-01
2.117736500000000077e-01
2.281059300000000123e-01
2.242303599999999897e-01
2.267399300000000062e-01
2.172665900000000094e-01
2.223336999999999952e-01
2.232389800000000035e-01
2.213097400000000048e-01
2.130078099999999919e-01
2.260017800000000132e-01
2.213614399999999927e-01
2.245711599999999919e-01
2.203061299999999889e-01
2.219908700000000068e-01
2.019603799999999949e-01
2.203615800000000013e-01
2.070344299999999915e-01
2.260037500000000033e-01
2.162283500000000136e-01
2.402790300000000046e-01
2.128725700000000109e-01
2.303855499999999945e-01
2.159584900000000030e-01
2.336155699999999946e-01
2.155656599999999923e-01
2.186123199999999989e-01
2.333075099999999957e-01
2.194074500000000039e-01
2.078647999999999885e-01
2.338431800000000116e-01
2.219500500000000098e-01
2.248851299999999886e-01
2.428244300000000078e-01
2.167052999999999896e-01
2.123485099999999903e-01
2.334522300000000106e-01
2.218499600000000127e-01
2.160193400000000041e-01
2.091303499999999926e-01
2.235765299999999955e-01
2.370939699999999872e-01
2.240614999999999968e-01
2.237756999999999941e-01
2.321077599999999963e-01
2.188117400000000046e-01
2.250580299999999923e-01
2.271796700000000002e-01
2.186164700000000072e-01
2.157484400000000135e-01
2.225673599999999919e-01
2.300143600000000010e-01
2.243606300000000053e-01
2.333053099999999880e-01
2.388015599999999961e-01
2.383380599999999905e-01
2.118121099999999979e-01
2.283952900000000008e-01
2.226950400000000108e-01
2.368265599999999915e-01
2.241182700000000083e-01
2.125928099999999932e-01
2.207404099999999980e-01
2.321481499999999976e-01
2.197252700000000003e-01
2.377968500000000041e-01
2.338144699999999965e-01
2.239088800000000046e-01
2.124157399999999918e-01
2.180011799999999889e-01
2.149678800000000001e-01
2.177919700000000014e-01
2.211683799999999978e-01
2.268131999999999926e-01
2.416471199999999930e-01
2.240056500000000006e-01
2.298949899999999935e-01
2.274067100000000119e-01
2.330385600000000057e-01
2.317860999999999949e-01
2.220287200000000127e-01
2.285298900000000133e-01
2.406181500000000029e-01
2.248973099999999892e-01
2.267562899999999992e-01
2.344919900000000113e-01
2.322538799999999959e-01
2.162120499999999890e-01
2.310757599999999912e-01
2.112459200000000037e-01
2.161211500000000119e-01
2.256676499999999974e-01
2.311468700000000043e-01
2.270607600000000004e-01
2.237881700000000085e-01
2.201228500000000088e-01
2.249389599999999934e-01
2.220557499999999962e-01
2.304407800000000117e-01
2.147507399999999955e-01
2.235174500000000064e-01
2.276326499999999919e-01
2.275165000000000104e-01
2.226828299999999983e-01
2.192079799999999967e-01
2.225303999999999893e-01
2.330500600000000033e-01
2.292978499999999975e-01
2.310451500000000047e-01
2.282801200000000030e-01
2.258903899999999965e-01
2.205151800000000051e-01
2.300578299999999909e-01
2.251437699999999931e-01
2.288473500000000049e-01
2.301277700000000093e-01
2.314332799999999912e-01
2.186335600000000046e-01
2.222032399999999963e-01
2.309574000000000071e-01
2.232313200000000109e-01
2.119912599999999869e-01
2.188888499999999959e-01
2.185885700000000098e-01
2.127499599999999880e-01
2.199181000000000052e-01
2.233232599999999957e-01
2.234252399999999972e-01
2.117279400000000034e-01
2.343029600000000046e-01
2.356951300000000027e-01
2.286861299999999875e-01
2.347513999999999990e-01
2.174406700000000026e-01
2.214774399999999976e-01
2.118096700000000054e-01
2.348705899999999902e-01
2.338443299999999891e-01
2.129325400000000035e-01
2.295617899999999878e-01
2.297100099999999923e-01
2.235703199999999891e-01
2.294679799999999881e-01
2.295325500000000019e-01
2.324620900000000101e-01
2.308787999999999951e-01
2.349393800000000032e-01
2.218847599999999864e-01
2.245832200000000001e-01
2.378272999999999915e-01
2.351223100000000010e-01
2.165807600000000110e-01
2.233472499999999972e-01
2.257945600000000053e-01
2.149428499999999909e-01
2.088894500000000043e-01
2.204070099999999865e-01
2.147407699999999975e-01
2.205414400000000053e-01
2.228467799999999943e-01
2.245547200000000132e-01
2.178408900000000092e-01
2.137976000000000043e-01
2.254362000000000033e-01
2.335061599999999904e-01
2.300516800000000084e-01
2.168023799999999890e-01
2.240993099999999960e-01
2.186498699999999962e-01
2.202756399999999948e-01
2.165409000000000084e-01
2.206037100000000084e-01
2.131128100000000136e-01
2.293943599999999916e-01
2.211174200000000090e-01
2.345002599999999882e-01
2.196267699999999989e-01
2.311219399999999979e-01
2.190076900000000049e-01
2.301003100000000023e-01
2.184619800000000001e-01
2.353977600000000114e-01
2.163828799999999997e-01
2.329943700000000062e-01
2.253663899999999998e-01
2.268764500000000073e-01
2.309827399999999920e-01
2.162615599999999916e-01
2.264575500000000075e-01
2.271925399999999984e-01
2.310322700000000118e-01
2.373219099999999970e-01
2.169689300000000043e-01
2.416879600000000072e-01
2.278885700000000125e-01
2.181397999999999948e-01
2.385995399999999989e-01
2.248857400000000006e-01
2.343958999999999904e-01
2.229193800000000003e-01
2.143991600000000053e-01
2.236503699999999872e-01
2.354003600000000029e-01
2.192944900000000086e-01
2.144561600000000068e-01
2.252784100000000123e-01
2.154645699999999942e-01
2.234134100000000067e-01
2.267000499999999863e-01
1.267893999999999965e-01
2.306649899999999864e-01
2.179464999999999875e-01
2.194739800000000129e-01
2.337356700000000065e-01
2.327695399999999970e-01
1.974499399999999905e-01
2.353578500000000073e-01
2.278498800000000046e-01
2.206371299999999869e-01
2.189182699999999981e-01
2.039614399999999939e-01
2.305603599999999920e-01
2.220665400000000067e-01
2.251004100000000008e-01
2.141607899999999898e-01
2.179159900000000039e-01
2.202262600000000070e-01
2.325702799999999904e-01
2.049974300000000083e-01
2.056061899999999942e-01
2.329141100000000075e-01
2.140881000000000034e-01
2.265268599999999966e-01
2.253551799999999883e-01
2.276965499999999976e-01
2.124640100000000087e-01
2.334143100000000137e-01
2.329759200000000030e-01
2.220898600000000001e-01
2.181456599999999912e-01
2.321537399999999973e-01
2.427157600000000026e-01
2.331486799999999970e-01
2.287856299999999898e-01
1.766522100000000040e-01
2.216228399999999876e-01
1.923626900000000028e-01
2.076422500000000004e-01
1.989385800000000037e-01
2.111161699999999919e-01
1.900752699999999906e-01
1.810742399999999974e-01
1.877526300000000037e-01
1.801174200000000003e-01
1.746163500000000035e-01
1.986040599999999989e-01
1.891554000000000013e-01
2.022038300000000011e-01
1.920298000000000005e-01
2.026652100000000123e-01
2.162385699999999911e-01
1.964436400000000027e-01
2.204990000000000006e-01
2.807428299999999988e-01
2.597472900000000195e-01
2.001788200000000073e-01
2.202222799999999925e-01
1.956590900000000077e-01
1.690857500000000069e-01
2.090891599999999961e-01
2.459007400000000065e-01
2.200067900000000076e-01
2.111459499999999989e-01
2.021089399999999869e-01
2.389009699999999903e-01
2.363146499999999872e-01
2.312046199999999996e-01
2.185949500000000101e-01
2.287817699999999954e-01
2.160927900000000068e-01
2.214944299999999922e-01
2.174006099999999941e-01
2.406267500000000004e-01
2.219806300000000121e-01
2.168295799999999940e-01
2.185327699999999873e-01
1.993283799999999995e-01
2.248534000000000088e-01
2.400004199999999921e-01
2.211428400000000072e-01
2.212913599999999925e-01
2.278521300000000138e-01
2.148309899999999995e-01
2.223729600000000084e-01
2.178956900000000030e-01
2.341901000000000121e-01
2.342036600000000079e-01
2.189581999999999917e-01
2.136331099999999872e-01
2.181491999999999876e-01
2.248492300000000110e-01
2.255543399999999921e-01
2.467988200000000021e-01
2.193575799999999965e-01
2.187018400000000085e-01
2.142605300000000046e-01
2.020991599999999999e-01
2.323672599999999921e-01
2.180570699999999917e-01
2.200641499999999862e-01
2.098637799999999998e-01
2.492972499999999980e-01
2.209644600000000014e-01
2.277622900000000061e-01
2.204788199999999920e-01
2.298560199999999942e-01
2.185949799999999943e-01
2.266598499999999961e-01
2.438899300000000048e-01
2.152290699999999946e-01
2.159522299999999950e-01
2.329454400000000036e-01
2.274405499999999913e-01
2.189423600000000025e-01
2.207525800000000038e-01
2.358438700000000110e-01
2.201166800000000090e-01
2.177765299999999959e-01
2.144638299999999942e-01
2.244322400000000051e-01
2.239701600000000015e-01
2.289487699999999959e-01
2.351426899999999875e-01
2.265946100000000019e-01
2.261337999999999959e-01
2.239011399999999985e-01
2.106343699999999874e-01
2.245126000000000066e-01
2.164024800000000082e-01
2.150304899999999908e-01
2.264388200000000129e-01
2.132262299999999888e-01
2.141905299999999901e-01
2.166539000000000104e-01
2.432190899999999989e-01
2.217385299999999893e-01
2.202413799999999866e-01
2.137872700000000015e-01
2.314539800000000036e-01
2.308887400000000090e-01
2.412418600000000024e-01
2.185305200000000059e-01
2.392633299999999963e-01
2.168194599999999916e-01
2.371836499999999959e-01
2.293523299999999931e-01
2.100425900000000012e-01
2.162639399999999879e-01
2.268394599999999928e-01
2.252479000000000009e-01
2.409573899999999935e-01
2.195573399999999897e-01
2.253219999999999945e-01
2.353532500000000138e-01
2.195234399999999864e-01
2.266979199999999972e-01
2.133640199999999876e-01
2.174485999999999919e-01
2.240197200000000055e-01
2.193735199999999885e-01
2.155668099999999976e-01
2.332511800000000024e-01
2.335503700000000071e-01
2.182440300000000055e-01
2.244615000000000082e-01
2.135514500000000038e-01
2.339074499999999890e-01
2.161719500000000016e-01
2.247281700000000049e-01
2.281592299999999907e-01
2.296800999999999982e-01
2.295799799999999891e-01
2.286872400000000138e-01
2.261161299999999985e-01
2.120081699999999958e-01
2.257464799999999994e-01
2.204607899999999898e-01
2.148537899999999889e-01
2.150108000000000019e-01
2.273646599999999962e-01
2.318265999999999938e-01
2.345762200000000020e-01
2.205610400000000137e-01
2.156030499999999905e-01
2.131635000000000058e-01
2.122399100000000038e-01
2.224418400000000018e-01
2.207082900000000014e-01
2.376773000000000080e-01
2.068441599999999991e-01
2.378655100000000022e-01
2.265564100000000136e-01
2.226456599999999952e-01
2.381332600000000133e-01
2.207387600000000061e-01
2.376094699999999893e-01
2.362241099999999872e-01
2.212961999999999985e-01
2.377273900000000106e-01
2.196451199999999992e-01
2.407788700000000059e-01
2.405740100000000048e-01
2.154879700000000009e-01
2.239737599999999940e-01
2.167215600000000075e-01
2.248000800000000132e-01
2.202533200000000024e-01
2.370401099999999983e-01
2.209973899999999880e-01
2.297777000000000014e-01
2.282911499999999982e-01
2.324961399999999900e-01
2.367268499999999887e-01
2.406403099999999962e-01
2.112502199999999886e-01
2.285974299999999904e-01
2.278551400000000116e-01
2.168501899999999982e-01
2.204902699999999882e-01
2.111700599999999928e-01
2.294915800000000006e-01
2.214482899999999921e-01
2.298968600000000084e-01
2.229672099999999990e-01
2.175867599999999902e-01
2.306436600000000003e-01
2.218188199999999999e-01
2.071017500000000011e-01
2.337178400000000100e-01
2.306481900000000029e-01
2.304719299999999915e-01
2.469155700000000009e-01
2.111475600000000119e-01
2.262443000000000093e-01
2.106334900000000065e-01
2.327356299999999989e-01
2.401725399999999899e-01
2.197214200000000006e-01
2.170067699999999877e-01
2.163054100000000035e-01
2.113385499999999861e-01
2.303015099999999871e-01
2.318920499999999885e-01
2.237558799999999903e-01
2.174326699999999946e-01
2.187665400000000093e-01
2.293539800000000128e-01
2.148275900000000127e-01
2.260489400000000038e-01
2.183792099999999903e-01
2.214291200000000071e-01
2.158249399999999929e-01
2.381353599999999904e-01
2.172287900000000049e-01
2.173903000000000085e-01
2.361658299999999933e-01
2.218611199999999950e-01
2.358420200000000133e-01
2.151255499999999987e-01
2.152864999999999918e-01
2.243229399999999985e-01
2.233773300000000128e-01
2.325992500000000074e-01
2.242677999999999894e-01
2.201709500000000042e-01
2.288340000000000096e-01
2.433091400000000071e-01
2.345704000000000122e-01
2.338411599999999924e-01
2.238292400000000126e-01
2.235335999999999990e-01
1.944205200000000133e-01
2.231936599999999882e-01
1.301823599999999970e-01
2.145832799999999874e-01
2.170417199999999935e-01
2.205396199999999918e-01
2.137810699999999897e-01
2.166461899999999885e-01
2.210016499999999939e-01
2.186102199999999940e-01
2.067273799999999884e-01
2.040141799999999894e-01
2.373981400000000075e-01
2.111161900000000091e-01
2.203632500000000105e-01
2.385510399999999920e-01
2.156017799999999929e-01
2.055638499999999924e-01
2.186822499999999947e-01
2.228136599999999967e-01
2.269075100000000067e-01
2.358711800000000136e-01
2.196867799999999982e-01
2.406973400000000096e-01
2.194719499999999990e-01
2.115289300000000039e-01
2.215409999999999879e-01
2.403972400000000120e-01
2.137079100000000009e-01
2.344985500000000000e-01
2.357680799999999910e-01
2.455399100000000001e-01
2.208317800000000053e-01
2.474019100000000027e-01
2.073766599999999904e-01
1.922340899999999964e-01
2.410611500000000018e-01
2.222683599999999982e-01
2.400825799999999899e-01
2.514338899999999932e-01
2.073742299999999927e-01
2.327242900000000003e-01
1.995641099999999890e-01
2.186620099999999900e-01
1.932836800000000133e-01
2.250540000000000040e-01
1.873940799999999907e-01
1.871578399999999920e-01
1.915678500000000117e-01
1.865542199999999928e-01
2.252500400000000125e-01
2.143491600000000108e-01
1.832935400000000048e-01
2.666844600000000121e-01
1.889102500000000018e-01
1.961402899999999949e-01
2.317486199999999885e-01
2.026510900000000059e-01
2.042800399999999961e-01
2.011093100000000133e-01
2.120563400000000098e-01
2.322659900000000055e-01
2.072916900000000007e-01
2.114968100000000073e-01
2.064682200000000079e-01
2.419444299999999881e-01
2.200594100000000108e-01
2.040310599999999863e-01
2.249908599999999870e-01
2.239958300000000069e-01
2.305784200000000062e-01
2.222080300000000008e-01
2.398819600000000052e-01
2.242434700000000003e-01
2.125651799999999925e-01
2.124375400000000080e-01
2.267946299999999971e-01
2.240652499999999936e-01
2.273549500000000001e-01
2.424759200000000114e-01
2.120191600000000121e-01
2.132208300000000001e-01
2.791329000000000171e-01
1.990641900000000020e-01
2.352746599999999966e-01
2.110765699999999911e-01
3.478279000000000093e-02
8.746850000000000458e-02
2.120034899999999889e-01
2.224450699999999947e-01
2.198304700000000000e-01
2.635458700000000154e-01
2.250285099999999872e-01
2.115347300000000041e-01
2.362942700000000007e-01
2.127474099999999979e-01
2.342632699999999957e-01
2.149692900000000073e-01
2.068986100000000106e-01
2.166671000000000014e-01
2.432721899999999993e-01
2.211729199999999951e-01
2.350076100000000057e-01
2.281042100000000017e-01
2.260932200000000114e-01
2.169421099999999936e-01
2.277944799999999936e-01
2.163100000000000023e-01
2.530200499999999963e-01
2.464799599999999979e-01
1.968980499999999911e-01
2.252249199999999951e-01
2.216150000000000064e-01
2.237843399999999983e-01
2.268136799999999897e-01
2.153430100000000014e-01
2.198491899999999999e-01
2.182943099999999914e-01
1.988545600000000135e-01
2.186651099999999959e-01
2.304883699999999980e-01
2.248834100000000058e-01
1.985564900000000021e-01
2.414505200000000018e-01
2.109982999999999997e-01
2.266988100000000006e-01
2.176011800000000052e-01
2.221525299999999870e-01
2.264043099999999975e-01
2.271760999999999919e-01
2.139815599999999873e-01
2.372539100000000123e-01
2.409649299999999938e-01
2.198766900000000135e-01
2.087984200000000123e-01
2.338724100000000028e-01
2.191663500000000098e-01
2.350089399999999995e-01
2.237653500000000018e-01
2.318641999999999925e-01
2.251210700000000065e-01
2.190063800000000005e-01
2.271640799999999905e-01
2.493898200000000120e-01
2.075016699999999992e-01
2.370803599999999900e-01
2.173516199999999954e-01
2.287858600000000076e-01
2.308413699999999902e-01
2.174710099999999924e-01
1.978596999999999995e-01
2.239826000000000039e-01
2.181570100000000123e-01
2.248658600000000007e-01
2.301468200000000019e-01
2.351785299999999967e-01
2.058886500000000064e-01
2.050467099999999931e-01
2.263933999999999946e-01
2.279170600000000046e-01
2.151063800000000137e-01
2.047543699999999911e-01
2.024392899999999940e-01
2.294896499999999895e-01
2.208249499999999921e-01
2.197163799999999889e-01
2.149104799999999871e-01
2.595542100000000074e-01
2.472982499999999972e-01
2.299657300000000071e-01
2.238188100000000069e-01
2.370161899999999877e-01
2.152473099999999973e-01
2.161484999999999934e-01
2.087320500000000023e-01
2.104035999999999962e-01
2.317308899999999949e-01
2.172174699999999958e-01
2.185174300000000125e-01
2.365373799999999915e-01
2.149844700000000108e-01
2.227121800000000096e-01
2.208080199999999937e-01
2.335097700000000054e-01
2.192798800000000103e-01
2.393958800000000053e-01
2.015325299999999875e-01
2.172434599999999993e-01
2.390667999999999960e-01
2.204804099999999878e-01
2.154774899999999938e-01
2.379173800000000116e-01
2.117888400000000060e-01
2.331702099999999889e-01
2.130627099999999885e-01
2.261243500000000017e-01
2.309546000000000099e-01
2.052615299999999976e-01
2.161590700000000087e-01
2.243901399999999879e-01
2.216804800000000131e-01
2.159312399999999965e-01
2.253862000000000088e-01
2.149171099999999945e-01
2.294579399999999991e-01
2.335334500000000035e-01
2.262856400000000101e-01
2.037457599999999980e-01
2.064734900000000095e-01
2.023390499999999925e-01
2.226759199999999994e-01
2.202272899999999922e-01
2.298005899999999990e-01
2.041448999999999903e-01
2.052679599999999993e-01
2.270317500000000044e-01
1.690626000000000073e-01
2.192716399999999899e-01
2.154138399999999953e-01
2.557701700000000189e-01
2.487888299999999886e-01
2.229017899999999885e-01
2.281313399999999880e-01
1.955273299999999992e-01
2.195741300000000062e-01
2.099190300000000065e-01
2.233112100000000100e-01
2.223176699999999950e-01
2.055611099999999913e-01
2.063005599999999939e-01
2.165978199999999965e-01
2.067403800000000014e-01
2.285929999999999906e-01
2.163090799999999869e-01
2.116368899999999942e-01
1.919262499999999927e-01
2.248264500000000110e-01
2.120184400000000025e-01
2.190755000000000063e-01
2.120838399999999957e-01
2.050146700000000100e-01
2.055049200000000076e-01
2.137776799999999977e-01
2.195211699999999877e-01
2.362807799999999958e-01
2.155809700000000106e-01
2.111181799999999886e-01
1.961125700000000138e-01
2.192474399999999879e-01
2.205084999999999962e-01
2.182391899999999996e-01
2.257443899999999892e-01
2.116911700000000118e-01
2.172762699999999936e-01
2.195904700000000098e-01
2.286936199999999864e-01
1.961947800000000131e-01
2.255155399999999866e-01
2.150373999999999897e-01
2.242989900000000036e-01
2.296752599999999922e-01
2.132163499999999989e-01
2.116869500000000126e-01
2.153778699999999990e-01
2.096964000000000050e-01
2.174829799999999924e-01
2.224618800000000007e-01
2.244812800000000053e-01
2.058308299999999924e-01
2.222141699999999886e-01
2.232285499999999978e-01
2.160298099999999888e-01
2.265387899999999899e-01
2.321226299999999965e-01
2.231098900000000052e-01
2.065778699999999968e-01
2.212670300000000034e-01
2.139406899999999889e-01
2.190652399999999944e-01
2.172585200000000105e-01
2.310790600000000028e-01
2.042096499999999926e-01
2.213555000000000106e-01
2.261925200000000080e-01
2.266529100000000130e-01
2.127633399999999952e-01
2.259880900000000026e-01
2.142346199999999867e-01
2.379530300000000098e-01
2.133130799999999883e-01
2.237628500000000131e-01
2.264541800000000049e-01
2.516886899999999927e-01
2.263383599999999884e-01
2.240244600000000086e-01
2.038443699999999970e-01
2.320836500000000024e-01
2.134791000000000050e-01
2.180078900000000097e-01
2.050595699999999966e-01
2.138693600000000083e-01
2.385829299999999986e-01
2.223412800000000022e-01
2.219277799999999912e-01
2.535313900000000231e-01
1.804958500000000132e-01
2.230496600000000107e-01
1.883682499999999871e-01
2.226233099999999909e-01
2.343292899999999956e-01
2.743171799999999938e-01
2.393442299999999912e-01
2.269267100000000037e-01
1.907342599999999888e-01
2.152758399999999961e-01
2.074758300000000000e-01
1.997587000000000113e-01
2.408562700000000112e-01
2.922283199999999859e-01
1.961924800000000024e-01
2.130765299999999862e-01
2.266060900000000100e-01
2.500890800000000191e-01
2.548313400000000173e-01
2.052779600000000093e-01
2.346672999999999953e-01
2.169901999999999942e-01
2.228908500000000015e-01
2.244293699999999891e-01
2.048395000000000077e-01
1.774593499999999879e-01
2.357985400000000009e-01
1.068957499999999977e-01
2.439767300000000028e-01
2.701607100000000261e-01
1.860597400000000012e-01
2.242771600000000032e-01
2.209993500000000111e-01
1.953320299999999898e-01
2.014766699999999966e-01
2.154291600000000084e-01
2.116011999999999893e-01
2.190262299999999884e-01
2.128305400000000125e-01
2.090577299999999972e-01
2.257746700000000106e-01
2.270950100000000138e-01
2.331408100000000039e-01
1.216663999999999940e-01
2.226799299999999981e-01
2.428018399999999910e-01
2.279467699999999930e-01
2.354752999999999985e-01
2.177059399999999867e-01
2.112263299999999899e-01
2.168367400000000000e-01
2.046546900000000002e-01
2.187439999999999940e-01
2.032188799999999906e-01
2.127519300000000058e-01
2.209948200000000085e-01
2.241304199999999969e-01
2.350181100000000023e-01
1.995571800000000007e-01
2.059752400000000039e-01
2.441900899999999985e-01
1.017588400000000032e-01
2.234192899999999926e-01
1.150069600000000053e-01
2.440981600000000085e-01
2.489826099999999931e-01
2.058705700000000027e-01
2.561417500000000014e-01
2.100921400000000105e-01
2.027189299999999916e-01
1.702165099999999875e-01
2.185189899999999963e-01
2.374641999999999864e-01
2.333351800000000031e-01
1.850313399999999886e-01
1.954589899999999991e-01
2.346394199999999874e-01
2.205087699999999928e-01
1.996510099999999899e-01
2.155417099999999975e-01
1.799029500000000059e-01
2.312241299999999999e-01
2.454752299999999887e-01
2.386156899999999914e-01
2.291858499999999965e-01
2.516892299999999860e-01
2.006530400000000047e-01
2.099397899999999872e-01
2.141674399999999867e-01
2.262478199999999884e-01
2.376955699999999949e-01
2.237194299999999969e-01
2.265134699999999945e-01
2.300052300000000050e-01
2.265360100000000099e-01
2.049889599999999978e-01
2.014888999999999986e-01
2.130708099999999994e-01
2.065641400000000072e-01
2.269696300000000055e-01
2.051459300000000041e-01
2.166713100000000058e-01
2.175870199999999921e-01
2.442166299999999901e-01
2.103054099999999982e-01
2.386279799999999895e-01
2.213845299999999960e-01
1.981292900000000134e-01
2.513961100000000060e-01
2.125546500000000116e-01
2.315522499999999873e-01
2.242555999999999994e-01
2.133335000000000092e-01
2.374915800000000077e-01
2.280445799999999967e-01
2.057691500000000118e-01
2.377192999999999945e-01
2.133247299999999902e-01
2.229266099999999973e-01
2.233470899999999981e-01
2.188078400000000034e-01
2.107572900000000138e-01
2.162634999999999974e-01
2.306219800000000042e-01
2.369741399999999998e-01
1.943764799999999904e-01
2.280459800000000092e-01
2.198471600000000137e-01
2.349690700000000021e-01
2.225064599999999893e-01
2.380792700000000095e-01
2.168158500000000044e-01
2.135896300000000025e-01
2.481241700000000050e-01
2.380781499999999884e-01
2.184346799999999922e-01
2.150837300000000007e-01
2.057192899999999991e-01
2.504851900000000242e-01
2.144512500000000099e-01
2.259678999999999993e-01
2.419216899999999948e-01
2.135799399999999959e-01
2.113417599999999896e-01
2.139383800000000113e-01
2.031834600000000102e-01
2.232068799999999964e-01
2.270992699999999920e-01
2.799644299999999864e-01
1.999112799999999968e-01
1.978585700000000114e-01
2.570830399999999849e-01
2.126769799999999877e-01
2.005968599999999880e-01
2.287439800000000134e-01
2.094654499999999975e-01
2.238459100000000090e-01
2.287103299999999895e-01
2.402564199999999983e-01
2.084376400000000074e-01
2.246916399999999980e-01
2.363407299999999989e-01
2.097854500000000122e-01
2.250405099999999992e-01
2.136288699999999985e-01
2.373842600000000136e-01
2.412961999999999885e-01
2.211831599999999898e-01
2.303195500000000118e-01
2.027285299999999901e-01
1.876687099999999886e-01
2.199199599999999977e-01
2.162633599999999878e-01
2.144313899999999995e-01
2.465742200000000106e-01
2.159974400000000128e-01
1.004889199999999955e-01
1.146482399999999985e-01
1.965747499999999925e-01
2.379717699999999991e-01
2.109888600000000003e-01
2.277584199999999892e-01
2.212529299999999866e-01
1.288604799999999995e-01
2.351235100000000078e-01
7.816072000000000297e-02
1.896263800000000110e-01
1.352385999999999866e-01
2.190736000000000072e-01
2.074152499999999955e-01
2.571453699999999842e-01
2.406356600000000012e-01
2.039908099999999946e-01
1.186647599999999941e-01
9.762872999999999690e-02
2.311352899999999932e-01
2.101494700000000049e-01
2.154094900000000090e-01
2.042083299999999935e-01
2.005159599999999931e-01
2.228991499999999903e-01
2.123517299999999886e-01
2.280027400000000093e-01
2.407890299999999872e-01
2.434147999999999867e-01
2.108896199999999999e-01
1.889094699999999960e-01
8.562862999999999725e-02
1.902685699999999980e-01
2.157147199999999987e-01
1.955943300000000107e-01
2.107997000000000065e-01
2.299165599999999920e-01
2.101703600000000005e-01
2.155591699999999944e-01
2.122765899999999872e-01
1.941181200000000051e-01
2.305850500000000136e-01
2.370296899999999873e-01
2.119233399999999878e-01
1.925594700000000103e-01
2.067596999999999907e-01
2.150300199999999884e-01
2.117353399999999941e-01
2.247133199999999942e-01
2.160150799999999982e-01
2.131304599999999938e-01
2.259910400000000041e-01
2.221946200000000093e-01
2.224096100000000076e-01
2.043092099999999911e-01
2.199728999999999990e-01
2.257039600000000090e-01
2.130106200000000116e-01
2.290623999999999993e-01
2.075624500000000094e-01
2.846557299999999957e-01
2.058864400000000039e-01
2.207772500000000082e-01
2.155106300000000086e-01
2.232843800000000045e-01
2.150166900000000103e-01
2.322711500000000096e-01
2.115710100000000038e-01
2.189310299999999987e-01
1.906217099999999998e-01
2.191828100000000057e-01
2.205814799999999964e-01
2.163056999999999896e-01
2.356506200000000051e-01
2.463107200000000108e-01
2.254613500000000048e-01
1.150079700000000010e-01
1.979241099999999864e-01
2.217204500000000134e-01
2.157932499999999920e-01
2.186829700000000043e-01
2.004159399999999869e-01
2.286121999999999876e-01
2.038443899999999864e-01
2.066676600000000030e-01
2.445613000000000092e-01
1.700477300000000080e-01
2.144921399999999978e-01
2.320200600000000002e-01
2.040065500000000087e-01
2.328271000000000091e-01
2.178993999999999931e-01
2.279095899999999952e-01
2.240672200000000114e-01
2.556562000000000001e-01
2.220141700000000107e-01
2.091380800000000040e-01
2.453996699999999864e-01
2.170099100000000003e-01
3.271533500000000094e-01
2.424315900000000024e-01
2.287411900000000109e-01
1.939789100000000044e-01
2.212821899999999897e-01
1.713605900000000071e-01
1.851330399999999987e-01
2.045067299999999977e-01
2.098589299999999991e-01
2.347306100000000062e-01
2.404030299999999898e-01
2.542241499999999821e-01
2.111081099999999877e-01
2.164193199999999984e-01
2.129196700000000053e-01
2.494781399999999871e-01
1.892895699999999903e-01
1.706473000000000018e-02
2.032377599999999895e-01
2.270423699999999934e-01
2.321865599999999863e-01
1.914849499999999871e-01
2.218867200000000095e-01
2.124178999999999928e-01
2.560115900000000111e-01
2.168443200000000071e-01
2.845109399999999900e-01
2.047136699999999865e-01
2.504555800000000110e-01
1.913360500000000075e-01
2.644003799999999904e-01
2.376153799999999872e-01
1.956712999999999925e-01
2.118828899999999904e-01
2.483259399999999950e-01
2.491079300000000052e-01
2.263352899999999945e-01
2.263797100000000118e-01
1.981476199999999965e-01
1.789105300000000121e-01
2.218226899999999890e-01
1.872607400000000089e-01
2.250012399999999912e-01
2.193965400000000010e-01
2.159094599999999975e-01
2.030197199999999869e-01
1.882627199999999945e-01
1.898705400000000043e-01
2.258598099999999942e-01
2.328772600000000026e-01
2.270085000000000020e-01
1.857459599999999877e-01
1.106267900000000026e-01
2.118628700000000087e-01
2.217735700000000032e-01
2.260681999999999969e-01
2.016104099999999899e-01
2.349451399999999968e-01
1.768038200000000004e-01
2.666412799999999805e-01
2.133176300000000081e-01
2.073129300000000064e-01
2.434497300000000031e-01
2.157720099999999863e-01
2.108023599999999942e-01
2.162356199999999895e-01
2.047716800000000115e-01
2.298594599999999877e-01
2.231476799999999872e-01
2.328558900000000098e-01
2.270517099999999899e-01
2.444906599999999985e-01
1.894289200000000006e-01
1.990498400000000057e-01
1.707185099999999900e-01
2.188166900000000081e-01
2.058711400000000080e-01
2.024286899999999945e-01
2.956890600000000036e-01
2.184806900000000052e-01
2.087728399999999873e-01
2.059457399999999883e-01
2.702792099999999920e-01
1.967179799999999867e-01
2.471143899999999893e-01
2.063348299999999969e-01
2.005599899999999935e-01
2.257562100000000127e-01
2.597946700000000053e-01
2.297040399999999982e-01
2.196918999999999955e-01
2.164421800000000118e-01
2.318479900000000038e-01
2.278428000000000120e-01
2.179230900000000137e-01
2.329652999999999863e-01
2.083048000000000122e-01
2.175104999999999955e-01
2.336132900000000012e-01
2.138880300000000068e-01
1.972232399999999941e-01
2.339204000000000006e-01
2.267280999999999880e-01
2.198547399999999929e-01
2.195909400000000122e-01
2.339969699999999986e-01
2.229476099999999905e-01
2.244215699999999869e-01
1.110233500000000068e-01
2.011387500000000050e-01
2.069496799999999970e-01
2.218086400000000014e-01
2.257694199999999984e-01
2.352124899999999963e-01
2.169589399999999890e-01
2.093757599999999941e-01
2.097258499999999914e-01
2.058050600000000119e-01
2.004375100000000132e-01
2.077549599999999885e-01
2.302394799999999964e-01
2.055194899999999991e-01
2.379660399999999898e-01
2.267569000000000112e-01
2.073679800000000073e-01
2.204211100000000034e-01
2.055341300000000093e-01
2.137110799999999977e-01
2.149232600000000049e-01
1.962521200000000021e-01
2.461436399999999969e-01
2.173510399999999954e-01
2.345456999999999959e-01
2.159606299999999868e-01
2.152251099999999973e-01
2.107924200000000081e-01
2.038032999999999928e-01
2.289762300000000028e-01
2.163460799999999962e-01
1.953933200000000092e-01
2.118870099999999868e-01
2.303812799999999938e-01
2.009771800000000053e-01
1.984343799999999935e-01
1.980982699999999930e-01
2.212370399999999959e-01
2.761232200000000025e-01
2.095358999999999972e-01
2.084095099999999923e-01
2.235551000000000066e-01
1.979935800000000024e-01
2.686924399999999769e-01
1.859484100000000084e-01
2.447510099999999911e-01
2.126129800000000070e-01
2.558154599999999945e-01
2.407538899999999982e-01
2.325915500000000080e-01
2.345881599999999900e-01
2.214742500000000114e-01
2.043588400000000138e-01
1.930426100000000034e-01
2.380872199999999883e-01
2.201487400000000094e-01
2.026292000000000093e-01
8.970847999999999323e-02
2.095782200000000095e-01
2.306319500000000022e-01
2.165471499999999938e-01
2.233585399999999943e-01
2.059314499999999881e-01
2.269445599999999896e-01
2.105532599999999921e-01
2.233649299999999893e-01
2.101102999999999998e-01
2.149363199999999863e-01
3.318252800000000002e-01
2.321685699999999908e-01
2.237036699999999934e-01
2.310801399999999894e-01
2.730652199999999974e-01
2.514865399999999807e-01
2.163244699999999909e-01
1.965795599999999865e-01
2.066938000000000109e-01
2.134802600000000050e-01
1.883945300000000045e-01
1.911898999999999960e-01
2.107652899999999940e-01
2.254325899999999883e-01
2.213023399999999863e-01
2.033972000000000002e-01
1.965275499999999953e-01
1.948281799999999897e-01
1.980446600000000112e-01
2.690252300000000041e-01
1.865044200000000041e-01
1.998755700000000024e-01
2.210775700000000010e-01
2.300248400000000082e-01
1.885995900000000114e-01
1.957367799999999991e-01
2.142510499999999984e-01
5.885553999999999786e-02
2.033013899999999985e-01
2.187020199999999970e-01
2.133595600000000037e-01
1.988514100000000062e-01
2.529275300000000115e-01
2.087700899999999915e-01
2.074645699999999870e-01
1.905096599999999973e-01
2.032677099999999903e-01
1.602871499999999894e-01
2.072586499999999887e-01
2.177847599999999939e-01
1.980319000000000107e-01
2.208564100000000030e-01
2.011920299999999939e-01
2.288662999999999947e-01
2.053465999999999902e-01
2.077875499999999875e-01
1.870744000000000018e-01
2.053208199999999872e-01
2.165674999999999961e-01
2.205943999999999960e-01
1.999094499999999885e-01
2.638845599999999902e-01
2.320285699999999895e-01
1.907069000000000125e-01
2.122493099999999966e-01
1.781238699999999897e-01
2.083247199999999910e-01
6.646683999999999926e-02
2.327235099999999945e-01
2.065808699999999998e-01
1.933318599999999943e-01
1.966266799999999981e-01
2.027936100000000130e-01
2.056861700000000015e-01
2.109489400000000014e-01
2.103391400000000078e-01
2.165388699999999944e-01
2.035793300000000028e-01
2.094311399999999879e-01
1.451275099999999874e-01
2.037271400000000010e-01
1.961679299999999904e-01
2.281755099999999981e-01
2.141904799999999887e-01
2.430336200000000058e-01
2.315169400000000044e-01
2.140540200000000115e-01
2.071730900000000042e-01
2.371705299999999905e-01
2.528237400000000190e-01
2.434194500000000094e-01
1.777634800000000015e-01
1.795525099999999985e-01
1.986366200000000137e-01
2.187387600000000043e-01
1.025323300000000049e-01
2.234277500000000083e-01
2.073239299999999896e-01
2.235984299999999869e-01
2.114666000000000046e-01
2.607791300000000256e-01
2.511587100000000072e-01
1.938031500000000074e-01
2.288192699999999913e-01
2.496685600000000116e-01
2.060001200000000088e-01
2.579777500000000057e-01
2.366340000000000110e-01
1.925806399999999974e-01
3.205309100000000022e-01
1.662812100000000126e-01
2.333752299999999891e-01
2.768287700000000018e-01
2.385890499999999970e-01
2.167089899999999902e-01
2.656518299999999777e-01
2.765994399999999742e-01
2.236221100000000128e-01
2.830052499999999860e-01
2.388977800000000040e-01
1.916709900000000133e-01
2.332884000000000069e-01
1.927094400000000096e-01
2.178601900000000091e-01
6.024357999999999796e-02
2.233191099999999873e-01
2.128838700000000028e-01
2.200154300000000118e-01
2.732656399999999763e-01
2.190458700000000036e-01
1.933407900000000124e-01
2.182159800000000038e-01
2.199349499999999902e-01
2.077844000000000080e-01
1.914383299999999899e-01
3.006702399999999775e-01
1.636986699999999906e-01
1.998518800000000095e-01
2.835710499999999912e-01
1.862842700000000018e-01
2.217743100000000023e-01
2.083655700000000000e-01
2.239634100000000017e-01
2.419141399999999997e-01
2.444168899999999978e-01
2.367545500000000080e-01
2.241424899999999998e-01
2.588716099999999742e-01
2.082203999999999999e-01
2.192164100000000004e-01
2.601099199999999945e-01
2.625116200000000011e-01
1.911522900000000025e-01
2.072643299999999966e-01
3.080994899999999759e-01
2.780395099999999897e-01
2.372851800000000122e-01
2.323138999999999899e-01
2.881123199999999773e-01
2.369857300000000055e-01
2.052768399999999882e-01
2.069053700000000051e-01
2.178280599999999900e-01
2.036030000000000062e-01
2.526299799999999762e-01
1.532738999999999907e-01
2.947136300000000042e-01
2.734316900000000050e-01
2.011759200000000081e-01
2.259528000000000092e-01
2.731778000000000262e-01
1.930310699999999990e-01
2.032045600000000063e-01
1.921467199999999931e-01
2.347905799999999987e-01
2.290551799999999971e-01
2.036000199999999927e-01
2.396754200000000001e-01
1.753385799999999939e-01
2.445292199999999916e-01
2.463334199999999974e-01
1.999294799999999928e-01
2.054508700000000077e-01
2.167674199999999884e-01
1.871201100000000062e-01
2.518017000000000172e-01
2.126126100000000074e-01
2.644510899999999998e-01
2.337556899999999882e-01
2.049096099999999920e-01
2.067882500000000068e-01
2.349993700000000130e-01
2.490280599999999955e-01
2.668108399999999936e-01
2.524777599999999955e-01
3.091999300000000117e-01
2.131292499999999923e-01
2.074570900000000107e-01
3.178363100000000108e-01
2.473083000000000087e-01
2.114410100000000126e-01
2.094926400000000077e-01
2.478009200000000078e-01
2.441343199999999880e-01
1.920292500000000124e-01
2.129929899999999932e-01
2.190074100000000135e-01
1.904586299999999899e-01
2.884049599999999880e-01
2.501954499999999859e-01
2.090931400000000107e-01
2.034989000000000103e-01
1.894748400000000055e-01
2.053283899999999995e-01
3.178472600000000203e-01
2.023094000000000003e-01
2.574019599999999852e-01
2.223277800000000026e-01
2.196610499999999966e-01
2.570416300000000209e-01
2.452490599999999910e-01
2.461287500000000072e-01
2.245953499999999992e-01
2.727929800000000182e-01
2.033638100000000060e-01
2.218221400000000010e-01
1.992299499999999890e-01
2.488429299999999900e-01
2.158150100000000016e-01
2.298631999999999898e-01
2.648764599999999803e-01
2.134563999999999906e-01
2.182482599999999995e-01
2.586004599999999765e-01
1.943595899999999987e-01
1.868516199999999960e-01
1.798115000000000130e-01
1.878522900000000051e-01
2.003925400000000079e-01
2.066314700000000115e-01
2.021812299999999896e-01
2.288141200000000097e-01
2.089206399999999908e-01
3.181691300000000222e-01
2.066681900000000016e-01
1.972450500000000051e-01
2.048415100000000044e-01
2.138540200000000058e-01
2.253900600000000032e-01
2.708207899999999779e-01
2.243055599999999872e-01
2.116805599999999898e-01
2.311904899999999985e-01
2.216542900000000038e-01
2.302704999999999891e-01
1.980028600000000027e-01
2.382941399999999876e-01
1.885218100000000119e-01
2.386618500000000087e-01
3.375360000000000027e-01
2.547897900000000160e-01
2.477095599999999953e-01
3.013478900000000071e-01
1.831882900000000036e-01
1.779098799999999925e-01
2.200370799999999960e-01
1.846293099999999909e-01
2.185117400000000099e-01
2.132824200000000003e-01
1.813067100000000098e-01
2.101796300000000062e-01
2.226775199999999899e-01
2.169635400000000103e-01
3.404542600000000085e-01
2.106393699999999924e-01
1.875899699999999948e-01
2.109306900000000040e-01
2.247773799999999988e-01
2.115020599999999917e-01
2.023019799999999924e-01
2.248700600000000105e-01
2.836603899999999845e-01
2.091214100000000076e-01
2.358356199999999958e-01
1.968027599999999933e-01
2.271517600000000081e-01
2.531389000000000000e-01
2.107631799999999944e-01
2.013316500000000009e-01
2.453034799999999904e-01
2.017782399999999976e-01
2.796767000000000003e-01
3.223749799999999777e-01
3.458066000000000195e-01
2.567880900000000244e-01
3.621832700000000016e-01
2.805480100000000143e-01
2.160784400000000105e-01
3.165182200000000168e-01
1.997233099999999872e-01
2.362538299999999980e-01
1.997778299999999896e-01
1.837476399999999899e-01
2.118278000000000105e-01
2.253658799999999907e-01
1.880465699999999962e-01
2.214922300000000122e-01
1.937466999999999939e-01
2.348378799999999988e-01
1.967702500000000077e-01
2.004552400000000068e-01
1.984594299999999922e-01
2.018417899999999932e-01
2.056937799999999927e-01
1.930175899999999889e-01
1.784890699999999997e-01
2.771517000000000008e-01
2.009334100000000067e-01
2.841471899999999939e-01
3.036280100000000037e-01
6.385293000000000219e-02
1.528855100000000022e-01
2.287551100000000115e-01
2.247894800000000137e-01
2.162044200000000083e-01
1.782833900000000138e-01
2.512710799999999800e-01
2.115903899999999893e-01
1.877615800000000112e-01
2.341396400000000100e-01
2.283145099999999983e-01
2.097455699999999923e-01
1.896131400000000133e-01
2.197658500000000126e-01
1.794156100000000031e-01
1.788831999999999922e-01
2.099143300000000101e-01
1.721409299999999976e-01
1.993830500000000061e-01
2.035749500000000045e-01
1.983293999999999890e-01
2.370993499999999865e-01
2.370044900000000121e-01
2.164615699999999920e-01
2.512727200000000050e-01
2.531854800000000183e-01
2.248576899999999990e-01
2.312737400000000054e-01
2.397326100000000126e-01
2.457799999999999985e-01
2.199183399999999899e-01
2.185728100000000063e-01
2.792086100000000237e-01
2.785394800000000060e-01
2.319133999999999918e-01
2.036391800000000030e-01
2.424228800000000073e-01
1.924631900000000062e-01
1.826014300000000090e-01
2.076060899999999931e-01


==> expres/gold/subgroup3.txt <==
1.556779789999999997e+00
2.003892669999999931e+00
2.090350879999999911e+00
2.080028870000000030e+00
1.998864210000000030e+00
2.036866999999999983e+00
2.132046490000000016e+00
2.040196850000000062e+00
2.107775719999999797e+00
2.079301300000000019e+00
2.063135879999999922e+00
2.016215310000000205e+00
2.036259100000000100e+00
2.093792600000000004e+00
2.081463380000000196e+00
2.004960189999999809e+00
2.044028560000000105e+00
2.094841740000000119e+00
2.017615709999999840e+00
2.046476639999999847e+00
2.058197999999999972e+00
2.028976039999999870e+00
2.058788999999999980e+00
2.075534760000000034e+00
1.992224020000000095e+00
2.080676640000000077e+00
2.053109829999999913e+00
2.031214579999999881e+00
2.031693170000000048e+00
2.070013560000000030e+00
2.072632109999999805e+00
2.072592569999999856e+00
2.075146170000000012e+00
2.070750379999999780e+00
2.017896209999999968e+00
2.096969290000000097e+00
2.054455410000000093e+00
2.034653000000000045e+00
2.125919679999999978e+00
2.003081869999999931e+00
2.116042610000000046e+00
2.088210600000000028e+00
2.052108249999999856e+00
2.078221119999999811e+00
2.026328669999999832e+00
2.122915279999999960e+00
2.070798669999999841e+00
2.043513869999999955e+00
2.060182939999999796e+00
2.083877049999999898e+00
2.091024809999999956e+00
2.048178029999999872e+00
2.072728619999999911e+00
2.075839080000000170e+00
2.080841239999999814e+00
2.043406950000000055e+00
2.076999620000000046e+00
2.079550639999999895e+00
2.093188229999999983e+00
2.057846930000000185e+00
2.071542729999999999e+00
2.044440170000000112e+00
2.042954410000000109e+00
2.046624140000000036e+00
2.120372769999999907e+00
2.092893070000000133e+00
2.003602030000000145e+00
2.072424149999999798e+00
2.067309579999999869e+00
2.044394109999999820e+00
2.029923960000000083e+00
2.065078699999999934e+00
2.005278740000000059e+00
2.038796919999999790e+00
2.150441419999999937e+00
2.051384249999999909e+00
2.022263580000000172e+00
2.042721100000000067e+00
1.989675239999999956e+00
2.065042769999999805e+00
2.041789070000000095e+00
2.054015849999999865e+00
2.054424239999999902e+00
2.109963749999999916e+00
2.004027620000000010e+00
2.060598370000000124e+00
2.022277970000000202e+00
2.013769120000000079e+00
2.113415149999999798e+00
2.045580779999999876e+00
2.062843289999999996e+00
2.031022039999999862e+00
1.993824610000000108e+00
2.096836750000000027e+00
2.113831659999999779e+00
2.074672370000000043e+00
2.092422379999999915e+00
2.019935869999999856e+00
2.096830489999999880e+00
2.004742620000000031e+00
2.134900149999999996e+00
2.076886290000000024e+00
2.033318500000000029e+00
2.089534519999999951e+00
2.038419619999999988e+00
2.006811700000000087e+00
2.043516630000000056e+00
2.047194429999999787e+00
2.064188020000000012e+00
2.098946789999999840e+00
2.040844869999999922e+00
2.064066289999999970e+00
2.064574550000000119e+00
2.100849619999999973e+00
2.020324130000000107e+00
2.024001170000000016e+00
2.087703009999999804e+00
2.061896040000000152e+00
2.026070289999999829e+00
2.123295610000000000e+00
2.037345119999999898e+00
2.009403750000000155e+00
2.068764119999999984e+00
1.994601779999999991e+00
2.031462959999999818e+00
2.090134649999999983e+00
2.051762860000000188e+00
2.051694550000000117e+00
2.129894730000000180e+00
2.062771839999999912e+00
2.141807130000000114e+00
2.049429459999999814e+00
2.088664679999999940e+00
2.054048750000000201e+00
2.076274629999999899e+00
2.014395509999999945e+00
2.090005370000000084e+00
2.052626300000000015e+00
1.995004140000000037e+00
2.058496700000000068e+00
2.072161139999999957e+00
2.028707470000000068e+00
2.046200359999999829e+00
2.015167910000000173e+00
2.018007330000000099e+00
2.022031839999999914e+00
2.060720330000000100e+00
2.112191080000000110e+00
2.033031170000000110e+00
2.062964500000000090e+00
2.026353380000000204e+00
2.102684990000000198e+00
2.082250409999999885e+00
2.069034409999999991e+00
2.070081150000000036e+00
2.070317670000000110e+00
2.125532220000000194e+00
2.067543099999999967e+00
2.060874450000000024e+00
2.009554720000000128e+00
2.051023279999999893e+00
2.138655099999999809e+00
2.016125339999999877e+00
2.061817459999999880e+00
2.001970660000000013e+00
2.026901969999999942e+00
2.045587310000000159e+00
2.040785650000000118e+00
2.044173620000000025e+00
2.052987240000000213e+00
2.058584869999999789e+00
2.052639660000000088e+00
2.080296080000000103e+00
2.045948140000000137e+00
2.012616809999999923e+00
2.104472359999999931e+00
1.973538269999999928e+00
2.020928370000000029e+00
2.090614580000000000e+00
2.046871540000000156e+00
1.991972529999999963e+00
2.122599129999999779e+00
2.008183680000000138e+00
2.052920700000000043e+00
2.070553579999999894e+00
2.061608000000000107e+00
2.077419869999999946e+00
2.038769600000000182e+00
2.054843840000000199e+00
1.987589969999999928e+00
2.019025599999999976e+00
2.048843030000000009e+00
2.018949660000000090e+00
2.042745730000000037e+00
1.994493510000000080e+00
2.091507950000000005e+00
2.079974809999999952e+00
2.064944350000000206e+00
2.059479940000000120e+00
2.104006360000000075e+00
2.037116329999999920e+00
2.136834610000000190e+00
2.064879939999999969e+00
2.015370719999999949e+00
2.112204409999999921e+00
2.019515730000000175e+00
2.069448550000000164e+00
2.092683319999999902e+00
2.028492829999999802e+00
2.049311199999999999e+00
2.036369319999999927e+00
2.051606060000000120e+00
2.093124990000000185e+00
2.146576519999999988e+00
1.999222540000000103e+00
2.044828120000000027e+00
2.070871420000000018e+00
2.069944669999999931e+00
2.048319840000000003e+00
2.071221330000000194e+00
2.085338280000000211e+00
2.077386540000000004e+00
2.118530639999999909e+00
2.056173629999999974e+00
2.089839829999999843e+00
2.049641279999999899e+00
2.102872210000000130e+00
2.034645779999999959e+00
2.100921829999999879e+00
2.090004949999999972e+00
2.097014479999999903e+00
2.026058110000000134e+00
2.046380890000000008e+00
2.034731920000000027e+00
2.126361510000000177e+00
2.063994070000000125e+00
1.994872680000000065e+00
2.060711299999999913e+00
2.088150199999999845e+00
2.046390160000000069e+00
2.016963549999999827e+00
2.045916490000000199e+00
2.091593370000000007e+00
2.035567299999999857e+00
2.071125460000000196e+00
2.107436560000000014e+00
2.063425899999999924e+00
2.038162649999999854e+00
2.055193039999999804e+00
2.120581060000000129e+00
2.006482140000000136e+00
1.989129979999999964e+00
2.116809400000000174e+00
2.079367780000000110e+00
2.018516650000000023e+00
2.081767109999999921e+00
2.017442490000000088e+00
2.025694420000000218e+00
2.051127680000000009e+00
2.009247820000000129e+00
2.035129570000000054e+00
2.063260880000000075e+00
2.126128730000000022e+00
2.063081340000000097e+00
2.036732900000000068e+00
2.059133559999999807e+00
2.078438569999999874e+00
2.110104349999999851e+00
2.044881859999999829e+00
1.982904180000000016e+00
2.084066679999999838e+00
2.047297019999999801e+00
2.094159900000000185e+00
2.091294780000000131e+00
2.082755790000000218e+00
2.095198869999999935e+00
2.085905089999999795e+00
2.122852159999999877e+00
2.050718849999999982e+00
2.053850020000000054e+00
1.997852399999999973e+00
2.050516870000000047e+00
2.064008709999999969e+00
2.001986630000000211e+00
2.064497990000000005e+00
2.046014669999999924e+00
2.073861840000000178e+00
1.992939189999999972e+00
2.103098150000000111e+00
2.042118809999999840e+00
2.087033359999999949e+00
1.986759579999999970e+00
2.058200879999999788e+00
2.075586799999999954e+00
2.045451320000000184e+00
2.039043260000000135e+00
2.070483049999999992e+00
2.125793709999999948e+00
2.004720809999999798e+00
2.005348109999999906e+00
2.004074479999999880e+00
2.004389649999999801e+00
1.994318349999999906e+00
2.036640440000000218e+00
1.985258820000000091e+00
2.107714089999999985e+00
2.020060620000000196e+00
2.053852990000000212e+00
2.078187660000000214e+00
2.073883060000000000e+00
2.025720559999999892e+00
2.032006800000000002e+00
2.007004520000000181e+00
2.044635379999999891e+00
2.092692949999999996e+00
2.058679680000000012e+00
2.149225640000000048e+00
2.022745290000000029e+00
2.021837380000000017e+00
2.074780669999999994e+00
2.089210440000000002e+00
2.066443140000000067e+00
2.085551779999999855e+00
2.001819970000000115e+00
1.981740159999999973e+00
2.099974879999999988e+00
2.024766029999999883e+00
2.024384829999999802e+00
2.032938339999999844e+00
2.110213830000000179e+00
2.041739399999999982e+00
2.146150839999999782e+00
2.064569140000000136e+00
2.116971500000000006e+00
2.075154060000000023e+00
1.976570909999999959e+00
2.027165600000000012e+00
1.968828980000000062e+00
2.008729000000000209e+00
2.020633660000000109e+00
2.047159059999999808e+00
1.965442319999999965e+00
2.069747420000000115e+00
1.949985939999999918e+00
2.068204769999999915e+00
2.059487209999999902e+00
2.009162009999999832e+00
2.028501059999999967e+00
2.146702359999999921e+00
2.135834529999999898e+00
2.040087399999999995e+00
2.076753000000000071e+00
2.076967160000000145e+00
1.998540699999999948e+00
2.029430010000000006e+00
2.080827919999999942e+00
2.043124460000000031e+00
2.042314929999999862e+00
2.022728630000000027e+00
2.015965340000000161e+00
1.970268490000000039e+00
2.080913960000000174e+00
1.997365920000000017e+00
2.044823669999999982e+00
2.085942160000000101e+00
2.088484100000000065e+00
2.088194459999999975e+00
2.053450520000000168e+00
2.016445590000000010e+00
2.016739250000000094e+00
2.093606419999999968e+00
2.057215230000000172e+00
2.072452109999999958e+00
2.010022849999999917e+00
2.124943589999999993e+00
1.974353210000000081e+00
2.011050249999999817e+00
2.004087629999999898e+00
2.041551399999999905e+00
2.034919850000000086e+00
2.002759429999999785e+00
2.090575079999999808e+00
2.064373110000000011e+00
2.041672629999999877e+00
2.097313209999999817e+00
2.074309019999999837e+00
1.997300360000000108e+00
2.048243110000000033e+00
1.968797010000000069e+00
2.043127450000000067e+00
2.073398989999999831e+00
2.099544049999999995e+00
2.066562769999999993e+00
2.031270489999999818e+00
1.990881799999999924e+00
2.102077430000000025e+00
2.021776759999999840e+00
2.051841899999999885e+00
1.961021329999999896e+00
2.098293739999999907e+00
2.107086030000000054e+00
1.967824500000000087e+00
2.076231040000000139e+00
2.047681889999999783e+00
2.082608800000000038e+00
1.929781959999999907e+00
2.017569729999999950e+00
1.955046000000000062e+00
2.040628509999999896e+00
2.102821730000000056e+00
2.052751789999999854e+00
2.045749129999999916e+00
2.050760159999999832e+00
2.025839309999999838e+00
2.051206710000000211e+00
2.046616649999999815e+00
2.060907659999999808e+00
2.082222460000000108e+00
2.045168059999999954e+00
2.022288769999999847e+00
1.960414520000000049e+00
2.063170340000000103e+00
2.021745389999999976e+00
2.039590790000000098e+00
2.015894079999999811e+00
2.039144779999999990e+00
2.035014299999999832e+00
2.089883659999999921e+00
2.033261570000000074e+00
2.035903590000000207e+00
2.013189829999999958e+00
2.045037119999999931e+00
2.086050890000000102e+00
1.943045549999999899e+00
2.040003550000000221e+00
2.052787120000000076e+00
1.993149510000000069e+00
2.085429759999999799e+00
2.011190640000000140e+00
2.045139010000000201e+00
2.055614820000000176e+00
2.128978780000000182e+00
2.033453740000000121e+00
2.061760560000000186e+00
2.055469870000000032e+00
2.059587689999999860e+00
2.035653149999999911e+00
2.063239419999999935e+00
2.136986849999999993e+00
2.120647560000000098e+00
2.080533930000000087e+00
2.023291920000000133e+00
2.003140900000000002e+00
2.109669180000000033e+00
1.979945510000000075e+00
2.086770469999999822e+00
1.991631750000000034e+00
1.950767539999999967e+00
1.938930700000000007e+00
2.001778550000000045e+00
2.057725829999999867e+00
2.047670290000000115e+00
1.986702779999999890e+00
2.056360129999999842e+00
2.088388740000000077e+00
2.067397049999999847e+00
2.028829169999999849e+00
2.041013609999999812e+00
2.102762219999999793e+00
2.018993459999999907e+00
2.065993259999999943e+00
2.032479529999999812e+00
2.092211460000000134e+00
2.056673790000000057e+00
1.978945640000000061e+00
2.006434389999999901e+00
1.965882829999999970e+00
2.037509270000000150e+00
2.009679310000000108e+00
2.057691740000000102e+00
1.994295490000000060e+00
2.043243400000000154e+00
2.108957090000000090e+00
2.086758629999999837e+00
2.086137299999999861e+00
2.053675150000000116e+00
2.032393980000000155e+00
2.046224860000000145e+00
2.040856049999999922e+00
2.010212280000000185e+00
2.022691539999999844e+00
2.031422089999999958e+00
2.033187700000000042e+00
2.113829679999999822e+00
2.038040039999999831e+00
2.030733759999999943e+00
2.040481380000000122e+00
1.892848560000000013e+00
2.063687480000000019e+00
2.011082329999999807e+00
2.081002279999999871e+00
2.145004779999999833e+00
2.038955399999999862e+00
2.019656050000000036e+00
1.989978430000000076e+00
1.991878959999999976e+00
2.107680950000000220e+00
2.082915129999999948e+00
2.010956059999999823e+00
2.025967500000000143e+00
2.039182040000000029e+00
2.063247860000000156e+00
2.054620739999999834e+00
2.094319000000000042e+00
2.089738549999999861e+00
2.044702309999999912e+00
2.086041419999999924e+00
2.050370739999999969e+00
2.076819669999999896e+00
2.031526659999999929e+00
2.040499940000000123e+00
1.948616920000000086e+00
1.999884830000000058e+00
2.060198470000000004e+00
2.126083910000000188e+00
2.120841069999999995e+00
1.993160800000000066e+00
1.919887349999999993e+00
2.045300150000000095e+00
2.035071240000000170e+00
2.002099540000000122e+00
1.978477070000000060e+00
2.021409150000000210e+00
2.058429559999999992e+00
2.125880389999999842e+00
2.127914819999999985e+00
2.066014260000000213e+00
2.065182549999999839e+00
2.042128209999999999e+00
2.060512699999999864e+00
2.009441199999999927e+00
1.991391850000000074e+00
1.974633829999999923e+00
2.044645360000000078e+00
1.937661850000000019e+00
2.034812520000000013e+00
2.000294139999999832e+00
2.067176869999999944e+00
2.011463950000000001e+00
1.976376270000000046e+00
1.963876479999999924e+00
2.068443369999999781e+00
2.057506510000000066e+00
2.074309949999999958e+00
2.034328330000000129e+00
2.033324799999999932e+00
2.019875910000000108e+00
2.023096929999999904e+00
1.991604350000000023e+00
2.129567059999999845e+00
2.125298860000000012e+00
2.066335309999999925e+00
1.936474959999999967e+00
2.115355930000000217e+00
1.994006289999999959e+00
2.044996620000000043e+00
2.103286970000000089e+00
2.044645580000000074e+00
2.023718350000000221e+00
1.997386129999999982e+00
1.989524450000000000e+00
2.026055120000000098e+00
2.054968249999999941e+00
2.039109830000000123e+00
2.073285260000000019e+00
2.034514510000000165e+00
2.006316019999999867e+00
2.011046100000000170e+00
2.064463429999999988e+00
1.983811140000000028e+00
2.000312130000000188e+00
1.985071360000000062e+00
2.030697299999999927e+00
2.016851030000000211e+00
2.035638520000000007e+00
1.950028950000000094e+00
2.008357209999999782e+00
2.091591300000000153e+00
2.075566349999999893e+00
2.052774129999999975e+00
2.001323360000000218e+00
1.979378019999999960e+00
1.965296699999999896e+00
2.044328929999999822e+00
2.009662259999999812e+00
2.072237509999999894e+00
2.094730799999999782e+00
2.043526770000000159e+00
2.085136079999999836e+00
2.040394839999999821e+00
1.994241909999999951e+00
2.100617839999999958e+00
2.014957710000000013e+00
1.999052190000000007e+00
2.066250539999999969e+00
2.015023699999999973e+00
1.995573089999999938e+00
2.046906240000000210e+00
1.971139320000000028e+00
1.999175570000000013e+00
2.025662459999999943e+00
2.006051859999999909e+00
2.059345130000000079e+00
2.035513560000000055e+00
1.902851470000000100e+00
1.980940170000000000e+00
1.977769370000000082e+00
2.059033509999999900e+00
1.995814030000000017e+00
2.048607070000000085e+00
2.049957229999999964e+00
2.027791130000000219e+00
2.058362620000000032e+00
2.113121860000000130e+00
1.992266270000000006e+00
2.090180380000000060e+00
2.060737669999999966e+00
2.007518399999999925e+00
2.009572449999999844e+00
2.015318890000000085e+00
2.052287639999999858e+00
2.038128280000000014e+00
2.068646730000000211e+00
1.940870279999999948e+00
2.089043960000000144e+00
1.947908589999999940e+00
2.074418039999999852e+00
2.093588860000000107e+00
1.971992860000000070e+00
2.073358040000000013e+00
2.157613920000000185e+00
2.062078329999999848e+00
2.067706250000000079e+00
2.078013190000000066e+00
2.011554830000000127e+00
2.101928220000000014e+00
1.920864240000000001e+00
2.040134969999999992e+00
1.996944499999999900e+00
1.998779660000000069e+00
2.047266270000000166e+00
2.031429279999999782e+00
2.063304580000000055e+00
2.036615719999999907e+00
2.049056170000000066e+00
2.012228850000000069e+00
1.977622079999999949e+00
2.046494249999999848e+00
2.056585150000000084e+00
2.076450680000000215e+00
2.033736629999999934e+00
2.031467029999999951e+00
2.081807669999999888e+00
1.993559670000000006e+00
1.980142470000000099e+00
2.050285140000000172e+00
2.111451939999999805e+00
1.985786360000000084e+00
1.963427390000000106e+00
1.958284219999999909e+00
1.915095640000000099e+00
2.040142420000000012e+00
1.977499509999999905e+00
2.066074430000000017e+00
2.051151550000000157e+00
1.946783039999999909e+00
1.997686169999999928e+00
2.057530289999999873e+00
2.132768689999999800e+00
2.062344089999999852e+00
1.996497559999999893e+00
2.017480500000000010e+00
1.912465800000000105e+00
1.991421480000000077e+00
2.039153680000000080e+00
1.983801439999999916e+00
2.131298370000000109e+00
2.033861170000000218e+00
2.096181720000000137e+00
2.066912990000000061e+00
2.016844910000000102e+00
2.018863759999999896e+00
2.017190090000000158e+00
2.041574530000000109e+00
1.923840760000000039e+00
1.976731769999999999e+00
2.024922029999999928e+00
2.058150379999999835e+00
2.107732949999999938e+00
2.089278629999999914e+00
1.932421780000000089e+00
1.987834279999999954e+00
2.122007659999999962e+00
2.058955699999999833e+00
1.940977139999999990e+00
1.992340580000000028e+00
2.022963770000000050e+00
2.051010199999999895e+00
2.053729179999999932e+00
2.059644640000000138e+00
1.982679359999999891e+00
2.072130920000000209e+00
2.025695289999999815e+00
1.988985290000000017e+00
2.068558410000000070e+00
1.965732540000000084e+00
1.997514790000000096e+00
2.028324839999999796e+00
1.906830660000000011e+00
2.071953179999999950e+00
1.886179540000000099e+00
2.051299719999999827e+00
1.985878419999999922e+00
2.058017580000000013e+00
2.036581500000000045e+00
2.042329420000000173e+00
2.031929840000000098e+00
1.894353699999999918e+00
2.049008080000000120e+00
2.014048990000000039e+00
2.094890030000000181e+00
2.073105149999999952e+00
2.052172000000000107e+00
1.982539220000000046e+00
2.051222559999999806e+00
2.048439800000000144e+00
2.083262930000000068e+00
2.054440329999999815e+00
2.054244890000000101e+00
1.945055750000000083e+00
2.036715309999999945e+00
2.027863099999999807e+00
2.033823710000000062e+00
2.004971330000000052e+00
2.003268610000000116e+00
2.020776119999999842e+00
1.911789210000000017e+00
2.041427609999999948e+00
1.995121589999999889e+00
2.068636999999999837e+00
2.006383369999999999e+00
2.031203339999999802e+00
2.063883929999999811e+00
2.087329589999999957e+00
2.055071090000000211e+00
2.031024019999999819e+00
2.018685520000000011e+00
2.050526379999999982e+00
1.957218780000000047e+00
2.077616460000000220e+00
1.984100739999999918e+00
2.003929700000000036e+00
2.002849900000000183e+00
2.128624639999999957e+00
2.021461609999999798e+00
2.064105529999999966e+00
2.035295919999999814e+00
2.077710730000000172e+00
2.020630269999999840e+00
2.050421029999999867e+00
2.044820099999999918e+00
2.011643600000000198e+00
2.113096960000000024e+00
1.966166679999999944e+00
1.963683789999999929e+00
1.972252590000000083e+00
2.042582410000000070e+00
2.065420839999999814e+00
2.102058009999999921e+00
1.998437009999999958e+00
1.991008590000000078e+00
2.010733399999999893e+00
1.946996409999999900e+00
2.016890580000000099e+00
2.009741439999999990e+00
2.098432209999999909e+00
2.075235210000000219e+00
2.039162339999999851e+00
1.916367759999999976e+00
2.014935860000000023e+00
1.995574849999999900e+00
1.988728489999999960e+00
2.004216469999999806e+00
2.029336139999999844e+00
2.029313730000000149e+00
2.079851339999999826e+00
2.087977659999999958e+00
2.008879939999999920e+00
1.959545990000000071e+00
1.943782359999999931e+00
2.076108029999999882e+00
1.953408980000000073e+00
1.978568770000000088e+00
1.989496890000000073e+00
2.076834739999999790e+00
2.013140579999999957e+00
2.070686390000000099e+00
1.984078030000000048e+00
2.002653220000000012e+00
2.047330189999999828e+00
2.045052070000000111e+00
1.893067349999999927e+00
2.079497369999999901e+00
2.073039899999999935e+00
1.933530710000000097e+00
2.075409740000000003e+00
2.080728909999999932e+00
2.101584630000000065e+00
2.055971909999999792e+00
2.048124420000000168e+00
1.992040779999999955e+00
1.966791570000000045e+00
1.911544729999999914e+00
2.078729689999999852e+00
2.109192820000000079e+00
2.057781460000000173e+00
1.997522349999999891e+00
1.991671310000000084e+00
1.975076819999999955e+00
1.974438429999999967e+00
1.948101560000000010e+00
2.046735360000000004e+00
2.025933789999999846e+00
1.990117659999999900e+00
1.914494539999999967e+00
2.060919660000000153e+00
2.091668949999999860e+00
2.075298529999999975e+00
1.941792729999999967e+00
2.017223379999999899e+00
2.041169739999999955e+00
1.985480850000000075e+00
2.043311109999999875e+00
2.059384339999999813e+00
1.881940320000000000e+00
2.026543370000000177e+00
2.010037599999999980e+00
1.986365520000000107e+00
1.976216729999999977e+00
1.994892890000000030e+00
2.048708899999999833e+00
2.015654510000000066e+00
2.028400340000000135e+00
2.023778599999999983e+00
2.034172129999999967e+00
1.924019689999999949e+00
1.958528110000000044e+00
2.073764329999999934e+00
1.994062629999999947e+00
2.044413839999999816e+00
1.962161330000000037e+00
1.942177620000000049e+00
1.971984109999999957e+00
2.023338579999999887e+00
1.936833999999999945e+00
2.034691319999999859e+00
1.975772180000000100e+00
2.051708529999999975e+00
2.012263990000000113e+00
2.077063830000000166e+00
1.965807349999999953e+00
1.940827869999999900e+00
2.078356159999999786e+00
1.982640570000000046e+00
2.105041700000000127e+00
2.028670350000000067e+00
2.062790500000000193e+00
2.022808009999999879e+00
2.048816969999999849e+00
1.848458479999999904e+00
2.013893719999999998e+00
1.992118789999999917e+00
2.046521999999999952e+00
1.941740570000000110e+00
1.929111589999999987e+00
2.001273939999999918e+00
2.104403839999999803e+00
2.019691229999999837e+00
1.991743159999999957e+00
1.965986470000000041e+00
1.941616089999999906e+00
2.054988409999999988e+00
2.097376290000000143e+00
2.005868780000000129e+00
2.026683869999999832e+00
2.045310259999999936e+00
2.016111319999999818e+00
2.012602569999999869e+00
2.051908810000000027e+00
2.040266789999999997e+00
2.016688480000000006e+00
1.949556230000000001e+00
2.011450690000000208e+00
1.960544209999999898e+00
1.921639440000000087e+00
1.697735659999999980e+00
1.995405380000000006e+00
2.008531449999999996e+00
2.071291770000000199e+00
2.006056179999999856e+00
1.950758870000000034e+00
1.964794249999999964e+00
1.902541100000000096e+00
2.082749090000000081e+00
2.007139889999999927e+00
2.068128789999999828e+00
1.931034169999999994e+00
2.087878420000000013e+00
1.926828329999999978e+00
2.016724389999999811e+00
1.964255180000000101e+00
2.081043199999999871e+00
1.946518870000000012e+00
2.111788989999999977e+00
2.026239209999999957e+00
2.073179670000000030e+00
2.078542849999999831e+00
2.009921910000000089e+00
1.983356239999999993e+00
2.045813630000000050e+00
1.942303330000000106e+00
1.959433640000000088e+00
1.932312150000000006e+00
1.975400320000000098e+00
1.957297950000000064e+00
2.003145060000000033e+00
1.989682240000000046e+00
2.111063689999999937e+00
2.016176970000000068e+00
2.005709759999999786e+00
1.983227010000000012e+00
2.009623560000000086e+00
2.014465690000000198e+00
1.973626520000000051e+00
1.992357410000000106e+00
2.061233119999999808e+00
2.063462680000000216e+00
2.039218449999999905e+00
1.971617409999999904e+00
2.045228250000000081e+00
1.953924109999999992e+00
2.043680049999999859e+00
2.076107990000000125e+00
1.980478189999999916e+00
2.051553839999999962e+00
2.021242330000000198e+00
1.967297159999999989e+00
1.923905189999999932e+00
2.037649309999999936e+00
1.952891509999999942e+00
1.991013080000000102e+00
1.990188250000000103e+00
2.090449839999999782e+00
1.974599489999999902e+00
1.975324639999999965e+00
1.981708629999999971e+00
1.960629710000000081e+00
2.066075790000000190e+00
2.086372240000000211e+00
1.954078500000000052e+00
1.997721019999999958e+00
2.104500910000000058e+00
1.840047570000000077e+00
2.063214569999999970e+00
1.978744009999999998e+00
1.973510539999999924e+00
1.994015700000000058e+00
2.014796179999999826e+00
1.866330000000000044e+00
2.088064430000000193e+00
1.990052490000000063e+00
2.000483640000000118e+00
2.039252550000000053e+00
1.974570120000000095e+00
1.895996819999999916e+00
2.088161009999999873e+00
2.064626309999999965e+00
1.911125299999999916e+00
2.006845610000000057e+00
1.942855959999999937e+00
1.997597990000000046e+00
1.983813669999999973e+00
1.976865829999999935e+00
2.017908450000000187e+00
1.979681259999999998e+00
1.901272990000000052e+00
2.049036559999999785e+00
1.953176709999999927e+00
2.104171650000000060e+00
2.050828019999999974e+00
2.062438789999999855e+00
1.952310809999999952e+00
1.933034829999999982e+00
1.898271709999999945e+00
2.014908189999999877e+00
2.026676310000000036e+00
2.116079510000000052e+00
2.075910560000000071e+00
1.990864930000000088e+00
1.924867169999999961e+00
1.931024910000000094e+00
2.024757489999999827e+00
1.928794880000000100e+00
2.126216589999999851e+00
2.046353439999999857e+00
2.083655059999999892e+00
2.045386430000000200e+00
2.043504379999999898e+00
2.040589359999999797e+00
1.996439059999999932e+00
2.009610200000000013e+00
2.063297760000000203e+00
1.981362059999999925e+00
2.008663630000000033e+00
2.095889019999999991e+00
1.959687139999999994e+00
2.088976409999999895e+00
2.064308930000000153e+00
2.011382540000000052e+00
2.036299819999999983e+00
2.029579389999999872e+00
2.054243379999999952e+00
2.035656789999999994e+00
1.967287460000000099e+00
1.945889280000000054e+00
2.063907200000000053e+00
2.072028239999999855e+00
2.019435919999999829e+00
1.970968320000000107e+00
2.033000190000000096e+00
1.999845649999999919e+00
2.002715699999999988e+00
2.006148919999999780e+00
2.073162219999999945e+00
1.835963629999999958e+00
2.039974149999999931e+00
2.087403479999999867e+00
2.006165779999999899e+00
2.079450669999999946e+00
2.013395130000000144e+00
1.885142129999999971e+00
2.018595969999999795e+00
1.986908719999999962e+00
2.041701919999999948e+00
1.995514100000000068e+00
1.949259410000000026e+00
2.027601320000000040e+00
2.094286340000000024e+00
1.981959150000000003e+00
2.016089099999999856e+00
2.097203200000000045e+00
2.073184420000000028e+00
1.974127710000000091e+00
2.028932160000000096e+00
2.014584600000000059e+00
1.913999039999999985e+00
1.940398709999999971e+00
2.068431739999999852e+00
2.014486509999999786e+00
2.049651780000000034e+00
1.789856310000000006e+00
2.010840500000000031e+00
1.942927319999999902e+00
1.973746049999999919e+00
1.988757169999999963e+00
2.021573300000000017e+00
2.004159549999999790e+00
1.963933699999999893e+00
1.982433389999999962e+00
2.000484150000000128e+00
2.035952990000000185e+00
2.022982610000000125e+00
1.882332429999999945e+00
2.047035789999999800e+00
1.994189200000000106e+00
2.021745929999999802e+00
1.829529130000000059e+00
1.967113839999999891e+00
1.985791590000000051e+00
1.941014060000000097e+00
1.909383950000000052e+00
1.997718880000000086e+00
2.026510220000000029e+00
1.986007510000000087e+00
1.972674760000000083e+00
1.978229779999999938e+00
2.073255270000000205e+00
2.013967839999999843e+00
1.951387989999999961e+00
2.017678189999999816e+00
1.834324800000000089e+00
2.025286620000000148e+00
1.945347970000000037e+00
1.874055159999999942e+00
1.965163620000000000e+00
1.956691870000000000e+00
1.940624799999999928e+00
1.933792409999999906e+00
2.017696939999999994e+00
1.967930149999999934e+00
1.997813609999999906e+00
1.957780370000000048e+00
2.052638720000000028e+00
1.967563469999999981e+00
1.926254169999999988e+00
2.032977499999999882e+00
1.923277069999999922e+00
1.930453329999999967e+00
2.000086340000000185e+00
1.899762790000000034e+00
1.986131309999999983e+00
2.052586250000000057e+00
1.963090079999999960e+00
2.027097640000000034e+00
1.996725950000000083e+00
1.929473610000000061e+00
1.904876760000000058e+00
2.155954270000000061e+00
2.091649219999999865e+00
1.962199730000000031e+00
2.043330749999999973e+00
2.022145660000000067e+00
2.017304429999999815e+00
1.947536060000000013e+00
1.920798199999999900e+00
2.006709690000000101e+00
1.888506180000000034e+00
1.975256850000000064e+00
1.985524859999999947e+00
1.984669950000000016e+00
1.963334539999999961e+00
2.000499270000000163e+00
1.981912399999999908e+00
2.007700799999999841e+00
1.981243489999999996e+00
2.004402520000000187e+00
2.033143719999999988e+00
1.911892909999999945e+00
2.087838220000000078e+00
1.964954679999999954e+00
2.108152650000000072e+00
2.022669130000000148e+00
1.858580139999999936e+00
2.012007420000000213e+00
1.920903100000000086e+00
2.037234240000000085e+00
1.930634780000000106e+00
2.010605720000000041e+00
1.974574489999999960e+00
2.001923419999999787e+00
2.057675769999999904e+00
1.905553269999999966e+00
2.065431310000000131e+00
2.105404039999999810e+00
1.916677170000000041e+00
2.033726689999999948e+00
1.989720340000000087e+00
1.910858799999999968e+00
1.957311559999999950e+00
2.018174080000000092e+00
1.824274430000000002e+00
1.970710210000000018e+00
1.999529780000000034e+00
1.927090360000000002e+00
1.976736080000000007e+00
2.023447330000000211e+00
1.762494449999999935e+00
2.017377160000000114e+00
1.965999599999999958e+00
1.960587950000000079e+00
2.029640629999999835e+00
2.034310189999999796e+00
2.024488090000000184e+00
2.058521520000000216e+00
2.007465269999999968e+00
1.920441099999999901e+00
1.935563310000000037e+00
2.076197479999999818e+00
1.946252120000000030e+00
2.003628449999999894e+00
1.955980239999999926e+00
1.956498220000000066e+00
2.073917670000000157e+00
2.031359689999999940e+00
1.929733479999999890e+00
2.048518459999999930e+00
2.021355030000000053e+00
2.001078210000000190e+00
1.983891019999999950e+00
1.947267349999999952e+00
1.956433029999999906e+00
1.987325950000000008e+00
1.848828490000000047e+00
2.039998499999999826e+00
1.816209240000000058e+00
2.054433910000000196e+00
1.917859659999999966e+00
1.985772730000000097e+00
2.071482919999999783e+00
2.035179310000000186e+00
2.042202440000000063e+00
1.958576850000000036e+00
1.932546689999999900e+00
1.951705599999999929e+00
2.026039219999999919e+00
1.926264460000000067e+00
1.923685319999999921e+00
2.008099360000000111e+00
2.036273089999999897e+00
2.013276170000000143e+00
2.110290050000000139e+00
1.999303140000000090e+00
1.922086299999999914e+00
1.994602149999999963e+00
1.935657959999999900e+00
1.860972220000000066e+00
1.991478719999999925e+00
1.995669949999999915e+00
2.099619189999999858e+00
1.978311069999999949e+00
1.989359969999999977e+00
2.029494179999999925e+00
1.945952209999999960e+00
1.945737980000000089e+00
2.020074800000000170e+00
2.025307789999999830e+00
1.934232369999999923e+00
1.995446119999999990e+00
1.942829710000000043e+00
2.068226619999999905e+00
2.045352550000000047e+00
1.878234289999999973e+00
2.015334600000000087e+00
1.975896609999999942e+00
2.051381520000000069e+00
1.885802729999999983e+00
2.020971519999999799e+00
1.971007729999999958e+00
1.896031079999999980e+00
2.000701600000000191e+00
1.949550050000000034e+00
1.883309679999999986e+00
1.937789760000000028e+00
2.023620370000000168e+00
1.921648379999999934e+00
1.962264540000000057e+00
1.975527980000000072e+00
2.056116999999999972e+00
1.992336600000000013e+00
1.991146059999999940e+00
1.914428559999999946e+00
1.930260450000000017e+00
2.048195540000000037e+00
1.952337530000000099e+00
1.961119679999999921e+00
2.023376920000000023e+00
1.972728030000000077e+00
2.014481350000000059e+00
1.954385950000000038e+00
1.983398819999999896e+00
2.049302180000000195e+00
1.912083200000000094e+00
2.015115849999999931e+00
1.845899600000000085e+00
2.023336650000000070e+00
1.964459549999999943e+00
2.014115519999999826e+00
2.039661479999999916e+00
2.048486399999999819e+00
1.979183850000000078e+00
1.967811800000000000e+00
2.000969040000000199e+00
1.976038100000000020e+00
2.016240439999999801e+00
2.018593759999999904e+00
2.011766300000000118e+00
2.053390540000000097e+00
2.041178369999999909e+00
1.986140229999999951e+00
2.020142690000000130e+00
1.986096899999999943e+00
2.011852639999999859e+00
1.971509869999999998e+00
1.862993969999999999e+00
2.000444089999999786e+00
1.960803810000000036e+00
2.109072359999999868e+00
1.770755829999999920e+00
1.910642399999999963e+00
2.013696589999999897e+00
2.090179480000000201e+00
1.944618270000000093e+00
2.058866860000000187e+00
1.943086679999999955e+00
1.976095579999999963e+00
2.005682580000000215e+00
1.964167210000000052e+00
1.990001520000000079e+00
1.984670350000000028e+00
2.044200350000000110e+00
2.060747319999999938e+00
1.988684850000000059e+00
1.941827779999999892e+00
2.037056460000000069e+00
1.961865930000000091e+00
1.874813840000000065e+00
2.023714350000000106e+00
2.003688289999999927e+00
2.028838679999999783e+00
1.990002980000000088e+00
2.033542129999999837e+00
1.955744410000000100e+00
1.960499870000000033e+00
1.983269649999999995e+00
1.943477219999999894e+00
1.983965750000000083e+00
2.104401510000000197e+00
2.033837140000000154e+00
2.048324539999999860e+00
1.949139170000000032e+00
2.066573790000000077e+00
1.945116679999999931e+00
2.051519379999999781e+00
2.008001469999999955e+00
2.013872839999999886e+00
2.016101879999999902e+00
1.889576549999999910e+00
2.036102399999999868e+00
1.871889659999999900e+00
2.018002650000000120e+00
1.913384020000000074e+00
1.923016980000000098e+00
1.866685499999999998e+00
2.034628080000000061e+00
1.942092099999999988e+00
2.019054679999999991e+00
2.047861629999999877e+00
2.064100799999999847e+00
2.058682619999999908e+00
1.946981560000000000e+00
2.004439609999999927e+00
2.002516060000000042e+00
2.002758220000000033e+00
2.040219870000000046e+00
1.993790949999999951e+00
1.937834840000000058e+00
1.836807159999999994e+00
1.920916599999999974e+00
1.721971890000000061e+00
1.962714019999999948e+00
1.782945830000000065e+00
1.931540019999999913e+00
1.959897709999999904e+00
2.010717280000000162e+00
1.837073739999999900e+00
1.982222769999999912e+00
1.910406899999999908e+00
2.060843070000000221e+00
2.031822009999999956e+00
2.008900629999999854e+00
2.074181489999999961e+00
1.894677860000000047e+00
1.912820210000000021e+00
1.940605939999999974e+00
1.877130600000000094e+00
1.951758209999999938e+00
1.995073380000000007e+00
2.057831719999999809e+00
1.982115920000000031e+00
1.991794010000000004e+00
1.978962649999999934e+00
1.973870959999999952e+00
2.008105190000000206e+00
1.938225609999999932e+00
1.940886410000000062e+00
1.992023400000000111e+00
2.008374170000000181e+00
1.944661130000000071e+00
1.878337090000000043e+00
1.919630390000000020e+00
1.997616000000000058e+00
1.917192559999999935e+00
1.935315539999999945e+00
1.959917160000000047e+00
1.929537800000000081e+00
1.867370739999999918e+00
2.031362600000000018e+00
1.866776280000000066e+00
1.871718610000000060e+00
1.895221100000000103e+00
2.124559370000000058e+00
1.865510439999999992e+00
2.080468569999999850e+00
2.032760769999999884e+00
1.908301709999999929e+00
2.063170910000000191e+00
1.986928990000000006e+00
1.945236020000000066e+00
1.952597530000000026e+00
1.926685310000000095e+00
1.755318809999999896e+00
1.979456239999999978e+00
1.972962820000000006e+00
2.086541780000000124e+00
1.992813539999999994e+00
1.757660910000000021e+00
1.793527579999999899e+00
2.111288800000000077e+00
1.902620640000000085e+00
1.837663789999999908e+00
1.996800979999999948e+00
2.109843839999999915e+00
1.789944760000000024e+00
1.975476849999999951e+00
1.796690019999999999e+00
2.117805170000000015e+00
1.928418280000000040e+00
1.912444299999999986e+00
1.981582380000000088e+00
1.839518659999999972e+00
1.685671329999999912e+00
2.012968069999999887e+00
2.026674470000000117e+00
1.714129769999999997e+00
2.080121230000000043e+00
2.114180530000000058e+00
2.047808600000000201e+00
2.009009380000000178e+00
1.910457319999999903e+00
2.115085119999999819e+00
1.733807899999999957e+00
1.857212400000000097e+00
2.009660010000000163e+00
1.943551400000000040e+00
2.018752019999999980e+00
1.946987610000000091e+00
1.987968229999999892e+00
1.904771479999999961e+00
1.967812539999999943e+00
1.932328620000000052e+00
1.921448030000000085e+00
1.930860800000000044e+00
1.837245989999999995e+00
1.994806489999999988e+00
1.968330899999999994e+00
1.965924419999999895e+00
1.952376979999999929e+00
1.986254769999999947e+00
1.901197809999999988e+00
1.905734129999999915e+00
2.080791710000000183e+00
2.004634939999999865e+00
1.983032270000000041e+00
1.843307629999999975e+00
1.923943979999999998e+00
2.020662199999999853e+00
1.974133270000000051e+00
1.819805340000000049e+00
1.906314650000000110e+00
2.045498949999999816e+00
1.951678760000000068e+00
1.991562379999999965e+00
1.974735279999999982e+00
1.843899769999999938e+00
1.864681789999999895e+00
2.078696900000000181e+00
1.955719860000000088e+00
2.050362880000000221e+00
1.931427489999999914e+00
2.037094030000000000e+00
2.022417719999999974e+00
2.002531939999999899e+00
1.939821119999999954e+00
2.055522709999999975e+00
1.935133049999999910e+00
1.963604469999999935e+00
1.977015720000000032e+00
1.973412090000000063e+00
1.913298809999999905e+00
1.968398679999999956e+00
1.921048400000000100e+00
2.005139160000000143e+00
1.968692179999999903e+00
2.009610749999999779e+00
1.855366850000000012e+00
1.959927629999999921e+00
1.777366419999999891e+00
1.855173509999999970e+00
2.036867459999999852e+00
1.843477110000000030e+00
2.050162509999999827e+00
1.842181419999999958e+00
1.969512869999999971e+00
1.929442890000000022e+00
1.815102489999999902e+00
1.973901899999999987e+00
1.922118039999999972e+00
2.046896690000000074e+00
2.078172059999999988e+00
1.936809409999999954e+00
1.939587230000000107e+00
1.912599170000000015e+00
1.981144110000000014e+00
1.879031799999999919e+00
2.105692379999999808e+00
1.960518259999999957e+00
1.942961109999999936e+00
2.027129969999999837e+00
2.078129950000000115e+00
2.124499080000000095e+00
2.023240260000000124e+00
1.894529590000000097e+00
1.882880209999999943e+00
1.888590339999999923e+00
2.008508149999999937e+00
2.057499400000000200e+00
2.022889319999999991e+00
1.819535490000000033e+00
2.088403800000000032e+00
1.904229020000000050e+00
1.985656469999999896e+00
1.934983019999999998e+00
2.024592970000000047e+00
1.908932569999999940e+00
1.955514189999999930e+00
1.999776659999999984e+00
1.889843179999999956e+00
1.963486910000000085e+00
1.982503619999999911e+00
2.088487429999999812e+00
1.870214019999999921e+00
1.975252039999999987e+00
1.907078510000000060e+00
1.978398040000000080e+00
1.983739949999999919e+00
1.937277149999999892e+00
1.932340420000000059e+00
2.032976510000000125e+00
1.950933280000000103e+00
2.008681290000000175e+00
1.958130010000000087e+00
1.869865719999999953e+00
1.881166960000000055e+00
1.993097499999999966e+00
1.990727059999999993e+00
2.039707710000000063e+00
2.057796979999999998e+00
1.955858019999999975e+00
2.092445049999999807e+00
2.068678799999999818e+00
1.999211230000000006e+00
2.072213779999999783e+00
1.950682679999999891e+00
1.913300950000000000e+00
1.873377230000000004e+00
1.973209329999999984e+00
1.947685600000000017e+00
2.024011649999999829e+00
1.997314559999999961e+00
2.073447040000000019e+00
1.865254830000000030e+00
1.893393560000000031e+00
1.954992510000000072e+00
1.950168759999999946e+00
1.920060319999999932e+00
1.880509290000000000e+00
2.095733490000000199e+00
1.909155300000000111e+00
1.966052350000000004e+00
1.991722580000000020e+00
1.920313729999999941e+00
2.000236759999999947e+00
2.007600710000000177e+00
2.003136959999999966e+00
1.964342669999999957e+00
1.836105939999999936e+00
2.011102989999999924e+00
1.924285229999999958e+00
2.032641340000000074e+00
1.888460950000000027e+00
1.935422470000000006e+00
2.008652810000000066e+00
1.892593439999999960e+00
2.083423890000000167e+00
1.984406359999999925e+00
1.955820969999999992e+00
2.033846599999999949e+00
2.071572170000000046e+00
1.962887540000000097e+00
1.974603429999999937e+00
2.020248449999999973e+00
2.024144730000000170e+00
2.032428270000000037e+00
2.011124109999999909e+00
2.065357989999999866e+00
1.895918170000000069e+00
2.024997429999999987e+00
1.943899119999999980e+00
2.085327930000000052e+00
2.011544470000000029e+00
1.894962959999999974e+00
1.950597939999999975e+00
1.947403949999999995e+00
1.972789209999999960e+00
1.931594859999999914e+00
2.004287779999999852e+00
2.043647389999999842e+00
1.949207949999999911e+00
1.988051500000000082e+00
1.877675509999999992e+00
1.987467359999999905e+00
2.104533870000000029e+00
2.012448449999999944e+00
1.937578309999999915e+00
1.858452929999999892e+00
1.701437029999999906e+00
1.818787780000000076e+00
1.994079640000000042e+00
1.849510830000000050e+00
1.787980059999999982e+00
1.703556400000000082e+00
1.994189479999999959e+00
1.859482110000000077e+00
2.082676660000000179e+00
1.876374879999999967e+00
1.996868990000000066e+00
1.882302609999999987e+00
1.724588629999999956e+00
1.869649689999999920e+00
1.932372399999999990e+00
1.652398999999999951e+00
2.026635370000000158e+00
2.021852110000000202e+00
1.900704320000000003e+00
1.897539120000000024e+00
2.012715660000000018e+00
1.844497770000000036e+00
1.918751279999999948e+00
1.936042389999999891e+00
1.839968540000000097e+00
1.884901820000000061e+00
1.814380169999999959e+00
1.959999800000000070e+00
1.993502639999999992e+00
1.873759839999999954e+00
2.047340300000000113e+00
2.054819409999999902e+00
2.009708359999999860e+00
1.957426759999999932e+00
2.021518980000000187e+00
1.874533339999999937e+00
2.104607629999999840e+00
1.672729729999999915e+00
2.006093569999999993e+00
2.018458260000000060e+00
1.968416539999999992e+00
1.959832419999999908e+00
2.018975779999999887e+00
2.012733959999999822e+00
1.792813870000000032e+00
1.663547019999999987e+00
1.828489269999999944e+00
1.937179020000000085e+00
1.903547810000000062e+00
1.917191730000000094e+00
1.970688140000000033e+00
1.639291669999999979e+00
1.786282759999999969e+00
1.865187499999999998e+00
2.007404080000000146e+00
1.934602579999999961e+00
2.029046500000000197e+00
1.754111739999999919e+00
1.756981179999999920e+00
1.717277209999999998e+00
1.930535359999999923e+00
2.048353000000000090e+00
1.800222269999999902e+00
1.893929610000000041e+00
1.972476550000000106e+00
1.956007520000000000e+00
1.625211750000000066e+00
1.914765749999999933e+00
1.880382720000000063e+00
1.915925829999999941e+00
1.949437819999999988e+00
1.894373340000000017e+00
1.972555309999999951e+00
1.945705159999999934e+00
2.084619640000000107e+00
1.908509390000000083e+00
1.783206230000000003e+00
1.932346899999999978e+00
1.980009640000000015e+00
1.876458009999999899e+00
1.724373450000000085e+00
2.051203600000000016e+00
1.992647849999999998e+00
2.124121960000000087e+00
1.974267800000000017e+00
1.978144429999999954e+00
2.069365990000000100e+00
1.727738510000000005e+00
1.991427360000000091e+00
1.825196700000000005e+00
2.009055950000000035e+00
1.994831500000000091e+00
1.987167569999999994e+00
1.861362119999999898e+00
1.957650469999999920e+00
2.005139020000000105e+00
1.946366639999999926e+00
1.924415290000000001e+00
1.828010429999999964e+00
1.972260499999999972e+00
1.917459969999999903e+00
1.922154939999999979e+00
2.027020690000000069e+00
1.911480290000000082e+00
1.967328820000000089e+00
1.994173659999999959e+00
1.950404650000000073e+00
2.035013960000000122e+00
1.911547590000000074e+00
1.815680760000000005e+00
1.830766179999999910e+00
1.997139400000000009e+00
2.062035920000000022e+00
1.814951509999999990e+00
1.910310739999999896e+00
1.982933559999999984e+00
1.261119670000000026e+00
1.995797110000000041e+00
1.935352060000000041e+00
1.878412680000000057e+00
1.990043240000000102e+00
1.797349939999999924e+00
1.929716659999999973e+00
1.788792649999999984e+00
1.819596360000000024e+00
2.086247510000000194e+00
1.795031610000000111e+00
1.644632069999999890e+00
2.006297330000000212e+00
2.005150949999999987e+00
1.923488309999999979e+00
1.872886070000000069e+00
1.877117869999999966e+00
2.023680510000000154e+00
1.795819320000000108e+00
1.662346679999999965e+00
2.098277920000000130e+00
1.694856579999999946e+00
1.963793600000000028e+00
2.015575549999999883e+00
1.931778430000000046e+00
1.964879550000000030e+00
2.032192269999999912e+00
2.061684000000000072e+00
2.037982529999999848e+00
1.770020340000000081e+00
1.944270219999999938e+00
1.933477960000000051e+00
1.701447479999999901e+00
2.041026040000000208e+00
1.881137559999999986e+00
1.945047170000000047e+00
1.938628400000000029e+00
1.871410060000000097e+00
1.936689300000000058e+00
1.905905179999999977e+00
2.059469009999999933e+00
1.945779879999999906e+00
1.873022100000000023e+00
1.872178389999999970e+00
1.818180040000000108e+00
1.936489340000000059e+00
2.016902799999999996e+00
1.905905610000000028e+00
1.988985680000000089e+00
1.971388530000000028e+00
1.999365580000000087e+00
1.871406380000000036e+00
1.802325249999999990e+00
2.071911430000000109e+00
2.101470959999999888e+00
1.747291600000000056e+00
1.902692990000000028e+00
1.924901090000000092e+00
2.022372559999999986e+00
1.971787090000000076e+00
1.913854940000000004e+00
1.757926190000000055e+00
2.000776899999999969e+00
1.902483670000000071e+00
2.001541379999999926e+00
1.890825280000000053e+00
1.964653289999999997e+00
1.917843659999999950e+00
1.973367400000000105e+00
2.056293839999999928e+00
2.007644400000000218e+00
1.977751599999999943e+00
1.732067119999999960e+00
1.916030850000000063e+00
2.111152810000000102e+00
2.013688539999999971e+00
1.964223470000000082e+00
1.969311229999999968e+00
1.906378249999999941e+00
2.004508389999999807e+00
1.783097369999999904e+00
1.768194129999999920e+00
1.929899950000000031e+00
1.953029069999999923e+00
1.990271219999999897e+00
2.048340029999999867e+00
1.805190829999999913e+00
1.690606129999999929e+00
1.948859249999999932e+00
1.994714799999999899e+00
1.763790650000000015e+00
1.998826090000000111e+00
1.700385700000000000e+00
1.857403879999999896e+00
1.827255679999999938e+00
1.986894780000000083e+00
1.928915979999999974e+00
1.948076099999999977e+00
1.899865160000000053e+00
1.797555910000000035e+00
1.922321090000000066e+00
1.891319090000000092e+00
1.876556780000000035e+00
1.982473429999999981e+00
1.878167949999999919e+00
2.007833349999999850e+00
2.007232029999999945e+00
1.904990830000000024e+00
1.648805360000000109e+00
1.570346259999999994e+00
1.932858460000000056e+00
1.850202359999999935e+00
2.007523200000000063e+00
1.730354790000000031e+00
1.940235249999999967e+00
1.924801140000000022e+00
1.883088700000000060e+00
1.882721120000000026e+00
1.872112739999999942e+00
1.916708889999999998e+00
1.966101260000000073e+00
1.919432299999999980e+00
1.888299139999999987e+00
1.940582280000000104e+00
1.928467460000000022e+00
2.023403699999999805e+00
1.855192759999999996e+00
2.034998269999999998e+00
1.897116730000000029e+00
1.883519420000000055e+00
1.913120420000000044e+00
1.930009359999999896e+00
1.874988239999999973e+00
2.028562449999999906e+00
1.931804510000000086e+00
1.919096399999999925e+00
1.760470559999999907e+00
1.902774119999999902e+00
2.017359729999999907e+00
1.870846330000000002e+00
1.922125459999999952e+00
2.005628520000000137e+00
1.812183249999999912e+00
1.921225659999999946e+00
1.899317780000000067e+00
1.841015759999999890e+00
1.963879300000000105e+00
1.768700570000000027e+00
1.999788059999999978e+00
1.868945040000000057e+00
1.704026760000000085e+00
1.889652300000000062e+00
1.840521159999999989e+00
1.844972410000000007e+00
1.902192309999999997e+00
1.814765650000000008e+00
1.771891399999999894e+00
1.757992989999999978e+00
1.821821270000000048e+00
1.956048250000000044e+00
1.971633600000000097e+00
1.690719550000000071e+00
1.781309000000000031e+00
1.894286710000000040e+00
1.708845680000000034e+00
1.890635760000000110e+00
2.002903400000000111e+00
1.918936409999999926e+00
1.929286030000000096e+00
1.786619210000000013e+00
1.866535059999999913e+00
1.824109240000000076e+00
1.927225039999999945e+00
2.013722299999999965e+00
1.992177950000000086e+00
1.766464059999999892e+00
1.843649939999999932e+00
1.964634170000000069e+00
1.979113260000000096e+00
1.867225979999999952e+00
1.762257860000000065e+00
1.619318049999999953e+00
1.866137839999999937e+00
1.951397489999999957e+00
1.686759520000000068e+00
1.937359279999999906e+00
1.894937569999999960e+00
1.782913849999999911e+00
1.968141399999999930e+00
2.010821009999999909e+00
1.936714779999999969e+00
1.962737369999999926e+00
2.040121010000000012e+00
1.912015529999999908e+00
1.937754830000000039e+00
1.993235190000000046e+00
1.907796920000000007e+00
1.851523779999999952e+00
1.995079749999999930e+00
1.954479059999999935e+00
1.930695940000000110e+00
2.042861480000000007e+00
1.959395879999999979e+00
2.101654780000000056e+00
1.793781819999999971e+00
2.002258159999999787e+00
1.959766939999999957e+00
1.942335289999999937e+00
1.965754269999999915e+00
1.877184680000000050e+00
1.863427060000000024e+00
1.884998170000000028e+00
1.923095870000000041e+00
2.056608789999999853e+00
1.863778649999999981e+00
2.027309699999999992e+00
1.949425600000000092e+00
1.913095669999999915e+00
1.977282189999999940e+00
1.850477680000000014e+00
1.878235529999999986e+00
1.713668500000000039e+00
1.841703880000000071e+00
1.957311009999999962e+00
1.960082190000000057e+00
1.967406219999999983e+00
1.825818230000000097e+00
1.557528709999999927e+00
1.835966879999999968e+00
1.954879290000000047e+00
1.972928189999999971e+00
1.882773269999999943e+00
1.911428569999999993e+00
1.365561910000000045e+00
1.998182300000000078e+00
2.026694480000000187e+00
1.852189539999999912e+00
1.766596739999999999e+00
1.990982849999999971e+00
1.867928409999999984e+00
1.842141100000000087e+00
1.918002980000000024e+00
1.869827059999999985e+00
1.910822049999999939e+00
1.679662280000000063e+00
1.831964630000000094e+00
1.637749380000000032e+00
1.938112360000000089e+00
1.894232560000000065e+00
1.916070439999999930e+00
1.846785169999999976e+00
1.919230500000000061e+00
1.742939470000000046e+00
1.823182499999999928e+00
1.873971499999999901e+00
1.957117130000000094e+00
1.762096190000000062e+00
1.747566720000000018e+00
1.764877119999999966e+00
1.773230700000000049e+00
1.954943089999999994e+00
1.936218170000000072e+00
1.945421429999999896e+00
2.004269589999999823e+00
1.781067270000000091e+00
1.999004259999999977e+00
1.808391279999999934e+00
1.824915829999999906e+00
1.781842219999999921e+00
1.632586880000000074e+00
1.887310409999999994e+00
1.891863850000000014e+00
1.850045539999999988e+00
1.883597320000000019e+00
1.949918009999999979e+00
1.808226300000000064e+00
1.828835049999999907e+00
1.663969830000000094e+00
1.806794079999999969e+00
1.768401899999999971e+00
1.489271140000000049e+00
2.025093959999999971e+00
1.870801139999999974e+00
1.990085139999999919e+00
1.861570230000000103e+00
1.667960410000000060e+00
1.820255350000000050e+00
1.782103479999999962e+00
2.031376530000000180e+00
1.910437570000000029e+00
1.997327880000000055e+00
1.979049660000000044e+00
1.875702800000000003e+00
1.794092800000000043e+00
1.606461279999999991e+00
2.024188709999999780e+00
1.963573669999999938e+00
1.938274089999999950e+00
1.950929689999999939e+00
2.046987720000000177e+00
1.732026089999999963e+00
1.910791260000000102e+00
1.830628530000000032e+00
1.799194289999999974e+00
2.082894340000000177e+00
1.920106939999999929e+00
1.896413979999999944e+00
1.828570440000000019e+00
1.990237440000000024e+00
1.916616799999999898e+00
2.009198619999999824e+00
1.664207379999999903e+00
1.933499370000000050e+00
1.836290449999999908e+00
1.832605959999999978e+00
1.921778479999999956e+00
1.943244839999999973e+00
1.795938809999999997e+00
2.050464840000000066e+00
1.761342619999999970e+00
1.805362319999999965e+00
1.940867029999999938e+00
1.932811580000000085e+00
1.765330389999999916e+00
1.979773840000000007e+00
1.949397089999999944e+00
1.851651240000000032e+00
1.942739219999999989e+00
1.548237560000000013e+00
1.888154000000000110e+00
1.919152629999999915e+00
1.992722829999999945e+00
1.625904959999999955e+00
1.848692110000000000e+00
1.853433139999999923e+00
1.707712190000000074e+00
1.933392940000000060e+00
2.050118369999999857e+00
1.932823380000000091e+00
1.832488340000000049e+00
1.725638549999999993e+00
1.939592750000000088e+00
1.815145049999999927e+00
1.993903130000000079e+00
1.918028520000000015e+00
2.013463760000000047e+00
1.906131760000000064e+00
1.845618179999999997e+00
1.877608579999999971e+00
1.841892950000000084e+00
2.005405609999999950e+00
1.756226489999999973e+00
1.793338710000000003e+00
2.001776009999999939e+00
1.661320410000000081e+00
1.792000199999999932e+00
1.781086409999999898e+00
1.747280439999999935e+00
1.995775220000000072e+00
1.972514920000000060e+00
1.727745939999999925e+00
1.885569990000000029e+00
1.888225150000000019e+00
1.709416870000000088e+00
1.608242869999999991e+00
1.749339250000000012e+00
2.010686890000000115e+00
1.664622920000000006e+00
1.905751200000000090e+00
1.965154400000000079e+00
1.981929489999999960e+00
1.921429320000000107e+00
1.654344189999999992e+00
1.627205900000000094e+00
1.652453940000000010e+00
1.974062240000000079e+00
1.911194319999999891e+00
1.841827230000000037e+00
1.805296030000000052e+00
1.908191160000000108e+00
1.834323069999999944e+00
1.981680899999999967e+00
1.596040770000000109e+00
1.604497250000000097e+00
1.703382689999999977e+00
1.938881960000000015e+00
1.823939130000000075e+00
2.000549499999999981e+00
1.782683440000000008e+00
1.852292899999999909e+00
1.768284750000000072e+00
1.679037179999999907e+00
1.977186679999999974e+00
2.059258300000000208e+00
1.749417060000000079e+00
1.616196039999999945e+00
1.886825820000000098e+00
1.236470729999999962e+00
1.956865770000000060e+00
1.462322920000000082e+00
1.841589769999999904e+00
1.921986270000000108e+00
1.575054219999999949e+00
1.761819540000000073e+00
1.616929239999999934e+00
1.853641920000000054e+00
2.075806389999999890e+00
1.951009219999999988e+00
1.718270729999999968e+00
1.783704650000000003e+00
1.864435599999999971e+00
1.930470729999999913e+00
1.478458300000000003e+00
9.540525300000000097e-01
1.868362099999999915e+00
1.634154909999999905e+00
1.697207420000000022e+00
1.841114609999999985e+00
1.906346249999999909e+00
1.917124980000000090e+00
1.645891009999999932e+00
1.432461989999999963e+00
1.696331940000000094e+00
1.964896449999999906e+00
1.916007119999999952e+00
1.846340840000000094e+00
1.849416869999999991e+00
1.743659669999999995e+00
1.860981170000000073e+00
1.753328290000000012e+00
1.433072160000000039e+00
1.918914449999999938e+00
1.861216959999999920e+00
1.790798509999999899e+00
1.871431410000000017e+00
1.890406339999999963e+00
1.712393880000000035e+00
1.791329329999999942e+00
1.921921269999999904e+00
1.548284669999999918e+00
1.895376029999999989e+00
1.886594960000000043e+00
1.867905570000000015e+00
1.838850169999999951e+00
1.831144059999999962e+00
1.674790020000000101e+00
1.800100379999999944e+00
1.963718590000000042e+00
1.625166869999999930e+00
1.650576559999999970e+00
1.887345089999999947e+00
1.854836900000000011e+00
2.011563100000000048e+00
1.909182720000000000e+00
1.796978699999999929e+00
1.786392130000000078e+00
1.837788079999999935e+00
1.747235939999999932e+00
1.768740320000000033e+00
1.945812529999999985e+00
1.746205309999999900e+00
1.618827800000000039e+00
1.653413280000000096e+00
1.882649570000000105e+00
1.793548319999999974e+00
1.877703880000000103e+00
1.747099769999999941e+00
1.786428010000000066e+00
1.539230560000000025e+00
1.790135990000000010e+00
1.724197470000000010e+00
1.830644549999999926e+00
1.749535389999999913e+00
1.912651490000000010e+00
1.811013430000000035e+00
2.038419139999999796e+00
1.932623379999999891e+00
1.784420920000000077e+00
1.604678320000000102e+00
1.995621469999999897e+00
1.830565219999999993e+00
1.844767229999999980e+00
2.127471589999999857e+00
1.854177449999999894e+00
1.924165600000000031e+00
1.756380540000000101e+00
1.740086369999999993e+00
1.579630969999999968e+00
1.999047900000000100e+00
1.800875049999999922e+00
1.847734819999999889e+00
1.584678980000000070e+00
1.738268930000000045e+00
1.809075980000000028e+00
1.809048240000000085e+00
1.808181059999999896e+00
1.768337110000000045e+00
1.947908830000000036e+00
1.631292170000000041e+00
1.929907899999999898e+00
1.625402849999999955e+00
1.815222099999999950e+00
1.809406459999999939e+00
1.834984200000000065e+00
1.950636390000000109e+00
1.686403770000000080e+00
1.731266069999999990e+00
1.504432039999999970e+00
1.889141860000000062e+00
1.986035100000000053e+00
1.791566970000000092e+00
1.917376329999999962e+00
1.895126429999999917e+00
1.915710299999999977e+00
2.070302170000000164e+00
1.878217790000000109e+00
1.904664279999999987e+00
1.498199870000000100e+00
1.803465230000000030e+00
1.904692880000000033e+00
1.821497249999999957e+00
1.898462359999999904e+00
1.496564250000000040e+00
2.060060759999999824e+00
1.570610650000000108e+00
1.528866070000000077e+00
1.868581229999999982e+00
1.836739579999999927e+00
1.639625859999999991e+00
1.973934899999999937e+00
1.919840910000000012e+00
1.624318680000000015e+00
1.384232179999999923e+00
1.842357610000000090e+00
1.746624759999999998e+00
1.982515650000000074e+00
1.752613650000000023e+00


==> expres/gold/vdw-overall.csv <==
domain,density
0.01280473,0.9632588618978003
0.015471551105527639,1.2674408467825826
0.018138372211055277,1.6178163782094883
0.020805193316582912,2.005331972645835
0.023472014422110554,2.4171148826953197
0.02613883552763819,2.8382366392410416
0.028805656633165828,3.2541243154986152
0.031472477738693466,3.653046577038659
0.03413929884422111,4.027962102340779
0.03680611994974874,4.377100027783836
0.03947294105527638,4.702962289019321
0.04213976216080402,5.009919781743865
0.044806583266331655,5.301063268047644
0.0474734043718593,5.575284787572562
0.05014022547738693,5.8255706654098525
0.052807046582914574,6.0391545372436415
0.05547386768844221,6.199607302857175
0.058140688793969844,6.290325211670438
0.060807509899497486,6.298433477871747
0.06347433100502511,6.218003845622591
0.06614115211055277,6.051721650862666
0.0688079732160804,5.810633235766717
0.07147479432160804,5.512175581829387
0.07414161542713568,5.17714444372099
0.07680843653266331,4.826464185624872
0.07947525763819095,4.478551285045268
0.0821420787437186,4.147778867555416
0.08480889984924622,3.844172498079636
0.08747572095477386,3.574122719795354
0.0901425420603015,3.3416750851440544
0.09280936316582915,3.1498863385552474
0.09547618427135678,3.001800225655475
0.09814300537688442,2.900754442713352
0.10080982648241206,2.8499315173003144
0.10347664758793969,2.8512681037362264
0.10614346869346733,2.9040067604750113
0.10881028979899497,3.0032863000976047
0.11147711090452261,3.13919985017059
0.11414393201005024,3.2966885336524143
0.11681075311557788,3.456481674502016
0.11947757422110553,3.597063003893926
0.12214439532663315,3.697384287740445
0.1248112164321608,3.7398301155049563
0.12747803753768844,3.7128278051423207
0.13014485864321607,3.612538228307534
0.1328116797487437,3.4432570357691197
0.13547850085427135,3.216452569056653
0.138145321959799,2.948682543157131
0.14081214306532663,2.658875003323516
0.14347896417085426,2.3655633359069945
0.1461457852763819,2.0846104574023525
0.14881260638190952,1.8277748499593283
0.1514794274874372,1.6022278538039747
0.15414624859296483,1.4109039030801995
0.15681306969849246,1.2534124785645542
0.15947989080402009,1.1271884581172862
0.1621467119095477,1.0285973314648789
0.16481353301507534,0.9538100846392613
0.16748035412060303,0.8993779499069193
0.17014717522613065,0.8625346049445015
0.17281399633165828,0.8413125215802895
0.1754808174371859,0.8345766346395648
0.17814763854271354,0.842059792690241
0.18081445964824122,0.8644439417952912
0.18348128075376885,0.903482893938292
0.18614810185929648,0.9621189602902565
0.1888149229648241,1.0445157686267208
0.19148174407035173,1.1559193998332586
0.19414856517587936,1.3022729909991408
0.19681538628140705,1.4895464947469428
0.19948220738693467,1.7227997658507608
0.2021490284924623,2.005065240360443
0.20481584959798993,2.3362030990223963
0.20748267070351756,2.71193062496891
0.21014949180904524,3.1232421718300576
0.21281631291457287,3.5564051397447245
0.2154831340201005,3.9936384176131265
0.21814995512562813,4.414463099501244
0.22081677623115575,4.7975831446724255
0.22348359733668338,5.123035854095558
0.22615041844221107,5.374278463814792
0.2288172395477387,5.539869264591501
0.23148406065326632,5.614465832292398
0.23415088175879395,5.598987883582733
0.23681770286432158,5.499951187269381
0.23948452396984926,5.328136048088992
0.2421513450753769,5.096873088204636
0.24481816618090452,4.820283095630111
0.24748498728643215,4.511785104170153
0.2501518083919598,4.183095255867203
0.2528186294974874,3.84380361192556
0.2554854506030151,3.5014732821405166
0.2581522717085427,3.1620934282937356
0.26081909281407034,2.8306623872097583
0.26348591391959797,2.5116888912128617
0.2661527350251256,2.209467380489725
0.2688195561306532,1.928081185721767
0.27148637723618085,1.6711823526451681
0.27415319834170854,1.4416616138833667
0.27682001944723617,1.241342377341347
0.2794868405527638,1.0708104010554802
0.2821536616582914,0.9294403660047532
0.28482048276381905,0.8156214587876479
0.28748730386934673,0.7271337372546679
0.29015412497487436,0.6615957492118633
0.292820946080402,0.6168937556435062
0.2954877671859296,0.5915102900146391
0.29815458829145725,0.5846888613346208
0.3008214093969849,0.5963975667020079
0.30348823050251256,0.627084607751351
0.3061550516080402,0.6772519900334313
0.3088218727135678,0.7469082423653042
0.31148869381909544,0.8349926837873521
0.31415551492462307,0.9388856575415668
0.3168223360301507,1.0541229895043318
0.3194891571356784,1.1744121585989284
0.322155978241206,1.2920008751881298
0.32482279934673364,1.3983819987888086
0.32748962045226127,1.4852454032315243
0.3301564415577889,1.545525332967013
0.3328232626633166,1.5743581025869304
0.3354900837688442,1.569770559232642
0.33815690487437183,1.5329653408199895
0.34082372597989946,1.4681446302130168
0.3434905470854271,1.3819019065274076
0.3461573681909547,1.282290623016138
0.3488241892964824,1.1777325795940041
0.35149101040201003,1.0759474476372248
0.35415783150753766,0.9830681046896439
0.3568246526130653,0.9030616729411712
0.3594914737185929,0.8375155293275827
0.3621582948241206,0.7857840114691661
0.3648251159296482,0.7454360031455011
0.36749193703517585,0.7129035478234212
0.3701587581407035,0.6842110822084818
0.3728255792462311,0.6556647513483712
0.37549240035175874,0.6243999503287581
0.3781592214572864,0.5887187547238921
0.38082604256281405,0.5481910649672521
0.3834928636683417,0.5035362972852053
0.3861596847738693,0.456338196553078
0.38882650587939693,0.4086672433109697
0.3914933269849246,0.3626898750232892
0.39416014809045224,0.320332239477083
0.3968269691959799,0.28304318721512084
0.3994937903015075,0.2516737061180803
0.40216061140703513,0.22646510316538118
0.40482743251256276,0.20712111822902107
0.40749425361809044,0.1929319055436951
0.41016107472361807,0.18291943462847493
0.4128278958291457,0.17598118437656282
0.4154947169346733,0.17101814911736213
0.41816153804020095,0.16704089620976684
0.4208283591457286,0.16325195625366987
0.42349518025125626,0.15910410574276057
0.4261620013567839,0.15433329063220363
0.4288288224623115,0.14896372797978139
0.43149564356783915,0.14328258392333648
0.4341624646733668,0.13778333820255254
0.43682928577889446,0.13308047331651937
0.4394961068844221,0.12980279186064042
0.4421629279899497,0.1284774406483298
0.44482974909547734,0.1294204889484628
0.447496570201005,0.13265163355170748
0.4501633913065326,0.137849445618876
0.4528302124120603,0.14435905174953145
0.4554970335175879,0.1512563731119752
0.45816385462311554,0.15746299433695998
0.46083067572864317,0.161895272101374
0.4634974968341708,0.16362292795593672
0.4661643179396985,0.16200858066348808
0.4688311390452261,0.15680205362265642
0.47149796015075374,0.14817183191798394
0.47416478125628136,0.13666890119414796
0.476831602361809,0.12313215116615994
0.4794984234673366,0.10855595323320022
0.4821652445728643,0.09394658790265682
0.48483206567839193,0.08019373292053049
0.48749888678391956,0.06797698525100572
0.4901657078894472,0.05771764662470909
0.4928325289949748,0.04957565126860348
0.4954993501005025,0.043483127138908506
0.49816617120603013,0.03920122033538437
0.5008329923115578,0.036385802019368425
0.5034998134170854,0.034649810006830734
0.506166634522613,0.033613965924256764
0.5088334556281406,0.03294207697434259
0.5115002767336684,0.032360979353164496
0.514167097839196,0.03166776475530568
0.5168339189447236,0.030728078424636596
0.5195007400502513,0.029469189762009552
0.5221675611557789,0.027870651820038055
0.5248343822613065,0.025954201071917572
0.5275012033668341,0.02377355615977589
0.5301680244723618,0.02140422992634086
0.5328348455778895,0.018933418205252076
0.5355016666834171,0.016450309166025877
0.5381684877889448,0.014037494243507368
0.5408353088944724,0.011764302068409728
0.54350213,0.009682698588756028


==> expres/gold/vdw-subgroup2.txt <==
4.222581699999999882e-01
2.251243500000000008e-01
2.555793299999999935e-01
6.597058000000000089e-02
6.750006999999999535e-02
7.336987000000000370e-02
5.315600999999999660e-02
6.979512000000000216e-02
6.915309000000000039e-02
6.595146999999999815e-02
5.208311000000000190e-02
6.997069999999999679e-02
5.898773000000000211e-02
5.439141000000000115e-02
7.084316000000000224e-02
6.754000000000000281e-02
5.728551999999999950e-02
7.461650999999999700e-02
6.902115000000000333e-02
5.709909999999999985e-02
6.984390999999999516e-02
6.636989000000000083e-02
7.629278999999999922e-02
6.634668000000000510e-02
7.061601000000000683e-02
5.056694999999999940e-02
6.423030000000000406e-02
7.922864999999999769e-02
6.359724999999999406e-02
6.149301000000000073e-02
5.367497000000000240e-02
6.355365999999999793e-02
5.745332000000000217e-02
6.286906999999999912e-02
6.890509999999999691e-02
6.066665999999999725e-02
6.172107000000000288e-02
6.937192000000000358e-02
7.038495000000000168e-02
6.872003999999999613e-02
6.972739999999999494e-02
8.030484000000000233e-02
7.167308999999999486e-02
6.303040999999999505e-02
6.028523000000000215e-02
6.842330000000000634e-02
6.916799999999999338e-02
6.895516000000000145e-02
7.077012000000000580e-02
5.858689000000000258e-02
7.078834999999999988e-02
7.477338000000000040e-02
6.389100000000000334e-02
5.650291999999999815e-02
5.863704000000000138e-02
6.865382000000000429e-02
7.666103000000000500e-02
7.864633000000000040e-02
6.505953999999999904e-02
7.476086999999999316e-02
6.614335000000000353e-02
5.131709999999999744e-02
7.088935000000000375e-02
5.294171999999999767e-02
7.111744999999999872e-02
6.166898999999999992e-02
7.382416999999999452e-02
5.334049999999999903e-02
5.890555000000000097e-02
4.927963999999999956e-02
8.534065999999999874e-02
7.344188999999999579e-02
6.302671999999999441e-02
7.676579999999999515e-02
5.966748999999999664e-02
7.219032000000000227e-02
6.271891000000000271e-02
7.617330999999999408e-02
5.767529999999999879e-02
6.509687999999999586e-02
7.706425999999999554e-02
6.773121000000000003e-02
7.833150999999999309e-02
7.535925999999999736e-02
6.240551999999999905e-02
7.277010000000000423e-02
5.904680000000000345e-02
7.694439000000000140e-02
7.184066000000000063e-02
8.356164000000000647e-02
5.177641000000000188e-02
7.229315999999999520e-02
7.984586000000000461e-02
6.556810999999999889e-02
6.413415000000000088e-02
8.053852999999999707e-02
6.853502999999999679e-02
6.379654999999999354e-02
7.307289999999999619e-02
4.930111999999999689e-02
8.371270999999999574e-02
5.706934999999999786e-02
6.840478999999999310e-02
5.556298999999999960e-02
6.438531000000000115e-02
4.542697999999999875e-02
6.267965000000000342e-02
7.030459000000000014e-02
6.130630000000000107e-02
8.409537999999999736e-02
6.526666000000000412e-02
7.069459999999999633e-02
7.361671000000000187e-02
6.575253000000000347e-02
7.056555000000000466e-02
6.502489999999999659e-02
5.167251999999999956e-02
6.851221000000000394e-02
6.123424000000000228e-02
5.938360000000000166e-02
6.642288000000000359e-02
5.729614999999999708e-02
6.504097999999999824e-02
6.430552000000000490e-02
7.483349000000000251e-02
6.820608999999999700e-02
6.458590000000000164e-02
7.547639000000000431e-02
5.204340999999999828e-02
8.414001999999999593e-02
6.887587000000000570e-02
6.510660000000000058e-02
6.822794000000000081e-02
7.265947999999999851e-02
6.710027000000000352e-02
6.517045000000000476e-02
6.375791000000000097e-02
5.301046000000000230e-02
7.314716000000000273e-02
7.064136000000000026e-02
6.952618000000000686e-02
6.667995999999999646e-02
6.989969999999999517e-02
6.950720999999999983e-02
6.904617999999999867e-02
6.085549999999999987e-02
6.293403999999999665e-02
6.637426999999999910e-02
5.329483000000000137e-02
7.292149000000000547e-02
6.068288000000000154e-02
7.442956000000000572e-02
6.500530000000000197e-02
7.909306000000000669e-02
7.518711999999999618e-02
7.488812999999999720e-02
5.913971999999999979e-02
7.768113000000000101e-02
5.537853000000000220e-02
6.541457000000000521e-02
5.701849999999999974e-02
7.130082000000000086e-02
7.751415999999999862e-02
7.657809999999999617e-02
6.724581999999999782e-02
7.056250000000000022e-02
5.743299000000000321e-02
7.435361999999999527e-02
7.846358000000000499e-02
7.119097000000000619e-02
6.485665000000000180e-02
7.235247000000000206e-02
4.574382000000000170e-01
2.362083199999999994e-01
2.595929799999999732e-01
6.667388999999999954e-02
8.111442000000000652e-02
5.636515999999999749e-02
7.184989999999999433e-02
6.906133999999999884e-02
8.019460999999999951e-02
5.562148000000000092e-02
6.948561000000000321e-02
7.552142000000000577e-02
6.323294000000000137e-02
6.388966000000000089e-02
5.532005999999999729e-02
5.631334000000000339e-02
7.695915999999999868e-02
4.997975999999999808e-02
6.677563000000000248e-02
7.057800000000000185e-02
6.642330000000000456e-02
6.813856999999999553e-02
6.641850000000000531e-02
6.321461999999999914e-02
7.098909999999999942e-02
9.019655999999999507e-02
6.900660000000000127e-02
5.173443999999999959e-02
5.668109000000000341e-02
8.365678999999999477e-02
6.196398000000000184e-02
5.676222999999999685e-02
8.218902999999999626e-02
8.571855000000000446e-02
5.561673999999999785e-02
7.941199999999999648e-02
8.438977999999999757e-02
6.674700999999999551e-02
7.116356999999999544e-02
6.856926000000000687e-02
7.605802999999999869e-02
7.150499000000000438e-02
7.067139999999999533e-02
6.635716999999999310e-02
6.272877999999999787e-02
6.590927000000000591e-02
6.359803999999999458e-02
5.779186000000000045e-02
6.782269999999999965e-02
6.356760999999999662e-02
6.496093000000000006e-02
5.459158000000000066e-02
7.096183000000000352e-02
8.125765000000000071e-02
6.818343999999999794e-02
8.360143999999999909e-02
4.929933000000000232e-02
7.954767999999999561e-02
6.387537999999999550e-02
7.405736999999999737e-02
8.866237000000000423e-02
8.737573999999999341e-02
8.041777999999999427e-02
6.270196000000000103e-02
7.484955999999999554e-02
7.141213000000000422e-02
5.678864000000000134e-02
8.536180000000000156e-02
7.880666999999999534e-02
7.990933999999999537e-02
7.932047000000000403e-02
7.801929999999999976e-02
6.930553999999999881e-02
4.824198999999999848e-02
8.273176999999999615e-02
4.816650000000000098e-02
6.935987999999999876e-02
6.570107000000000030e-02
5.649719000000000269e-02
6.497661999999999882e-02
8.493584999999999330e-02
7.912099999999999689e-02
5.867903000000000008e-02
8.433456999999999759e-02
7.248034000000000421e-02
7.344156000000000295e-02
7.784557999999999756e-02
5.628264999999999657e-02
3.752226000000000172e-02
6.017945000000000239e-02
6.798042999999999447e-02
5.359252999999999934e-02
6.921642999999999546e-02
7.073031999999999930e-02
5.483557000000000015e-02
7.398077999999999599e-02
7.614693999999999630e-02
6.479901999999999884e-02
5.894133000000000011e-02
7.914108999999999727e-02
8.207926000000000111e-02
6.218465000000000104e-02
7.360498000000000041e-02
7.103210000000000079e-02
7.096418999999999644e-02
8.073716999999999699e-02
5.902019000000000015e-02
6.215965999999999853e-02
6.742914999999999326e-02
7.347294999999999521e-02
7.206766000000000560e-02
7.156078999999999912e-02
8.754159999999999719e-02
6.906835000000000058e-02
6.961551000000000544e-02
7.915371999999999686e-02
8.531458000000000097e-02
6.100741999999999970e-02
6.394842000000000581e-02
6.877318000000000320e-02
6.235740000000000033e-02
8.400230999999999670e-02
7.139107999999999565e-02
7.267878999999999312e-02
7.695715999999999668e-02
6.455143000000000686e-02
7.259794999999999443e-02
8.044593999999999356e-02
7.448539999999999328e-02
6.779868000000000006e-02
6.203122999999999970e-02
6.547664999999999735e-02
6.938326000000000215e-02
7.553303999999999574e-02
6.890984999999999472e-02
6.191155999999999743e-02
6.431293000000000426e-02
6.083318000000000059e-02
6.878778000000000670e-02
7.567049000000000691e-02
5.824359999999999954e-02
7.010215999999999670e-02
6.225009000000000098e-02
7.735640000000000571e-02
6.457970000000000377e-02
6.267462000000000033e-02
6.899888999999999328e-02
6.522516999999999898e-02
7.006221999999999450e-02
7.600332999999999395e-02
6.527339000000000058e-02
7.308897999999999784e-02
6.426529999999999743e-02
7.632366999999999624e-02
6.650127000000000121e-02
6.075341000000000075e-02
6.216210999999999959e-02
6.048272999999999844e-02
6.826334000000000568e-02
6.274617000000000389e-02
7.298775000000000401e-02
7.686068999999999540e-02
5.815469000000000194e-02
5.934978999999999949e-02
5.051255999999999802e-02
6.552154000000000311e-02
8.331254999999999911e-02
7.161526000000000003e-02
6.255218999999999363e-02
5.257988000000000245e-02
7.216870999999999703e-02
6.083004000000000189e-02
4.193932200000000110e-01
2.347470000000000112e-01
3.398328700000000091e-01
5.250068000000000096e-02
2.739953600000000211e-01
6.807264000000000370e-02
7.268333000000000432e-02
6.652394000000000363e-02
6.409262000000000292e-02
7.076287000000000549e-02
7.538393999999999651e-02
5.894017000000000006e-02
6.719387999999999750e-02
8.463713999999999960e-02
7.179657000000000400e-02
8.211487000000000647e-02
7.541164999999999674e-02
6.812535000000000118e-02
6.934065999999999841e-02
7.714683999999999431e-02
6.264237999999999751e-02
8.134405999999999581e-02
7.473103000000000384e-02
7.342158999999999491e-02
9.035943999999999920e-02
6.397696999999999412e-02
6.223705999999999683e-02
7.740173999999999666e-02
7.551708999999999505e-02
6.770391000000000603e-02
7.690002999999999422e-02
7.763465999999999423e-02
6.398985000000000090e-02
6.718032000000000170e-02
7.691180000000000239e-02
7.647117999999999971e-02
5.164760999999999658e-02
8.314739000000000158e-02
6.584326999999999541e-02
6.250956000000000568e-02
7.697969000000000339e-02
5.449268000000000167e-02
7.531066999999999623e-02
8.360441999999999874e-02
6.366233999999999782e-02
6.700129999999999975e-02
8.271032999999999857e-02
7.807327999999999490e-02
7.540697999999999845e-02
7.524092000000000280e-02
7.666204999999999548e-02
7.332355000000000123e-02
8.779133999999999549e-02
6.581810000000000438e-02
5.236429000000000084e-02
6.580490999999999424e-02
8.127077000000000606e-02
7.825551000000000035e-02
5.359200000000000075e-02
6.910465999999999831e-02
5.277750999999999970e-02
6.826377000000000139e-02
6.214287000000000283e-02
7.051691999999999683e-02
7.233362999999999599e-02
6.816046000000000604e-02
8.013043000000000249e-02
8.350299999999999390e-02
9.036391000000000562e-02
6.782526999999999306e-02
6.005581000000000114e-02
5.626065999999999706e-02
5.364330999999999960e-02
6.412993000000000166e-02
6.190123000000000153e-02
7.078697000000000461e-02
7.118604000000000598e-02
6.856115999999999600e-02
5.787857999999999892e-02
6.811965000000000381e-02
7.161963999999999830e-02
6.490964999999999929e-02
6.343865999999999394e-02
7.329897000000000495e-02
5.072112000000000148e-02
6.807267999999999653e-02
7.014120999999999551e-02
8.168467000000000089e-02
8.038966999999999641e-02
6.191727999999999815e-02
5.994922999999999919e-02
6.688033000000000172e-02
7.325102000000000002e-02
6.550630000000000341e-02
6.848392000000000368e-02
6.797857999999999679e-02
7.394161000000000483e-02
6.148582999999999826e-02
7.927451000000000636e-02
5.858820000000000000e-02
6.499763999999999542e-02
6.751593000000000178e-02
7.592185999999999380e-02
6.737005000000000077e-02
7.232038999999999829e-02
6.288462999999999692e-02
7.717725000000000279e-02
5.334189000000000291e-02
3.901721999999999829e-02
5.927421000000000079e-02
4.962851000000000068e-02
6.755714000000000163e-02
6.337945999999999858e-02
8.087872999999999590e-02
6.615606999999999738e-02
5.691845000000000238e-02
7.585429000000000477e-02
5.733975999999999656e-02
8.133870999999999463e-02
7.532798999999999745e-02
6.543941000000000341e-02
5.972029000000000226e-02
5.910743000000000247e-02
5.937027999999999750e-02
5.620085999999999832e-02
7.728706999999999938e-02
7.428397999999999946e-02
6.872863999999999363e-02
8.059821000000000346e-02
5.950306999999999819e-02
7.738214000000000203e-02
7.684135999999999744e-02
6.511685000000000390e-02
6.422811999999999966e-02
7.051480000000000248e-02
6.083858000000000321e-02
6.552945000000000297e-02
5.555432999999999899e-02
6.738964000000000065e-02
7.050985999999999365e-02
5.809783999999999782e-02
7.009732000000000463e-02
6.063447999999999755e-02
6.907093999999999734e-02
5.191323999999999939e-02
6.935441999999999996e-02
4.959964000000000039e-02
6.907546999999999993e-02
5.941401999999999795e-02
5.607923000000000074e-02
6.637105999999999562e-02
7.312219000000000357e-02
5.234735000000000082e-02
5.804009999999999725e-02
6.116720999999999964e-02
6.207552999999999682e-02
7.549387000000000458e-02
7.793100000000000027e-02
4.731756000000000156e-02
5.082724000000000270e-02
7.213585000000000136e-02
6.016594000000000109e-02
6.300198999999999383e-02
7.561249000000000442e-02
5.893881000000000120e-02
8.339663999999999411e-02
6.259994000000000669e-02
8.453731999999999913e-02
5.997753000000000112e-02
8.188771000000000244e-02
7.754426000000000374e-02
6.241058000000000022e-02
3.603250199999999959e-01
2.544857400000000158e-01
3.637349500000000013e-01
3.386232699999999762e-01
2.474426999999999877e-01
3.250147999999999926e-01
7.253278000000000503e-02
5.845978999999999759e-02
7.444286999999999432e-02
6.497050000000000047e-02
8.786386000000000196e-02
6.266046999999999589e-02
6.180515000000000314e-02
7.576494000000000284e-02
6.463420999999999750e-02
5.509466999999999837e-02
6.971233999999999764e-02
7.863158000000000647e-02
4.794110000000000038e-02
8.220505000000000173e-02
7.449540999999999802e-02
7.912492999999999610e-02
5.082040000000000168e-02
7.653448999999999669e-02
7.797128000000000392e-02
6.885958000000000356e-02
6.975244999999999362e-02
6.953853000000000117e-02
5.973931999999999853e-02
7.584847000000000117e-02
7.547492999999999563e-02
5.397301999999999655e-02
6.409984999999999988e-02
6.917436999999999891e-02
6.536640999999999979e-02
6.298227000000000686e-02
4.892967000000000150e-02
5.671724000000000210e-02
7.767356999999999734e-02
5.919608999999999982e-02
6.576919000000000515e-02
8.566482000000000263e-02
8.184247999999999523e-02
6.938452000000000508e-02
6.338850000000000040e-02
6.482176000000000604e-02
7.895805999999999658e-02
6.331717000000000595e-02
5.514675000000000132e-02
7.358336999999999517e-02
5.441080000000000222e-02
6.728098999999999885e-02
6.457372999999999585e-02
7.219435999999999909e-02
6.745320999999999956e-02
7.527100999999999931e-02
6.089338999999999863e-02
7.509826999999999475e-02
7.462262999999999535e-02
5.191544000000000020e-02
7.353880999999999613e-02
6.688421999999999423e-02
6.433015999999999734e-02
6.954828000000000399e-02
5.559091000000000032e-02
8.046135999999999566e-02
8.076368999999999909e-02
6.747467000000000048e-02
5.869995000000000074e-02
8.558379000000000680e-02
6.940744999999999554e-02
4.726001999999999981e-02
7.219237000000000570e-02
6.074128000000000166e-02
4.637577999999999839e-02
7.615806999999999438e-02
6.413098999999999883e-02
6.574396999999999880e-02
6.725625000000000353e-02
6.153916000000000247e-02
7.480439999999999312e-02
5.683773000000000297e-02
7.040797000000000028e-02
6.595602999999999883e-02
7.256192999999999671e-02
7.990276000000000323e-02
7.016635000000000233e-02
7.067131999999999581e-02
5.905930999999999681e-02
6.271796000000000315e-02
6.743338000000000110e-02
6.035809000000000313e-02
6.103796000000000221e-02
6.304917000000000160e-02
9.147255999999999443e-02
6.291581000000000257e-02
7.868690000000000406e-02
7.098488999999999494e-02
7.985096999999999334e-02
6.017357000000000261e-02
6.002516000000000101e-02
4.215002999999999805e-02
7.062757000000000063e-02
7.839485000000000203e-02
6.525345000000000451e-02
6.128775999999999669e-02
6.434341000000000366e-02
7.141809999999999825e-02
7.571403999999999634e-02
8.202339999999999631e-02
6.470288000000000428e-02
6.380222000000000671e-02
6.258036999999999628e-02
7.106142000000000014e-02
6.173411000000000176e-02
5.884807999999999706e-02
5.471832000000000085e-02
9.169217999999999813e-02
6.810631999999999797e-02
6.940201000000000009e-02
8.337851000000000290e-02
8.447319000000000355e-02
6.059695999999999833e-02
6.926947999999999439e-02
6.877922000000000202e-02
7.262285000000000268e-02
7.755533000000000565e-02
7.331735999999999809e-02
6.363280000000000325e-02
8.978279000000000121e-02
7.119573999999999347e-02
7.153924999999999867e-02
7.294204999999999439e-02
5.750075000000000325e-02
7.533146999999999760e-02
7.078189999999999482e-02
8.369443999999999495e-02
6.476017000000000579e-02
6.876514000000000237e-02
8.069606000000000001e-02
7.036952999999999958e-02
5.163355000000000028e-02
6.048818999999999724e-02
7.029897999999999703e-02
8.402848999999999735e-02
5.619008999999999809e-02
7.204080000000000206e-02
7.451302999999999399e-02
7.131505999999999956e-02
8.353478000000000292e-02
7.074002999999999541e-02
5.121503000000000166e-02
6.873269999999999380e-02
5.638081999999999816e-02
5.515802999999999678e-02
6.870848000000000233e-02
6.988039999999999530e-02
6.061833999999999972e-02
7.911258000000000179e-02
6.088911999999999797e-02
9.588963000000000347e-02
7.638465999999999312e-02
6.875151000000000179e-02
8.563353999999999411e-02
8.108257000000000658e-02
5.079063000000000327e-02
6.146034000000000219e-02
7.573035000000000183e-02
5.189955000000000263e-02
6.347413000000000360e-02
8.805504999999999582e-02
7.804004000000000496e-02
5.683408000000000210e-02
7.363032999999999384e-02
3.136671400000000109e-01
9.619139999999999635e-02
2.607411399999999824e-01
2.420785299999999862e-01
5.558641000000000276e-02
7.706056999999999491e-02
6.568348999999999716e-02
8.668620000000000492e-02
7.891064000000000411e-02
6.513950999999999769e-02
5.003008999999999928e-02
7.171189999999999509e-02
6.020265999999999812e-02
7.235291000000000639e-02
8.653210999999999542e-02
2.756673000000000109e-02
7.034443999999999420e-02
5.862329000000000151e-02
7.994073999999999625e-02
8.773103000000000151e-02
6.053795000000000009e-02
6.721277999999999975e-02
6.769645000000000523e-02
8.091167999999999971e-02
7.852415999999999563e-02
5.819925000000000098e-02
6.024125000000000313e-02
6.179504999999999720e-02
7.562802999999999887e-02
7.089958999999999845e-02
3.677409999999999707e-02
7.592421000000000586e-02
7.475895999999999930e-02
4.402193000000000078e-02
8.676240000000000341e-02
6.515809999999999658e-02
7.857762000000000080e-02
7.028544000000000458e-02
5.703566999999999665e-02
8.130294999999999883e-02
7.660461000000000353e-02
6.570644000000000484e-02
6.889726000000000183e-02
7.501169000000000586e-02
5.601189000000000168e-02
8.866936000000000262e-02
8.455097000000000307e-02
5.597077999999999776e-02
6.877299000000000606e-02
8.735988999999999560e-02
4.537536000000000347e-02
4.549108000000000318e-02
7.132940999999999587e-02
7.151390999999999998e-02
7.205422999999999689e-02
6.784709999999999352e-02
6.842726000000000364e-02
8.257019999999999638e-02
7.418942000000000592e-02
7.812562000000000673e-02
7.733210999999999558e-02
7.281042000000000070e-02
7.476984999999999881e-02
6.224049000000000248e-02
7.072254999999999514e-02
6.770581000000000516e-02
6.444273000000000362e-02
6.878624999999999323e-02
8.525166000000000688e-02
7.554178999999999755e-02
8.569928999999999741e-02
7.638549000000000033e-02
6.205556000000000266e-02
8.122967000000000382e-02
6.473914999999999531e-02
7.349110999999999838e-02
5.681722000000000161e-02
8.180830000000000046e-02
8.951299999999999535e-02
8.515406999999999837e-02
6.359006999999999854e-02
5.392253000000000324e-02
7.940819000000000349e-02
6.052487000000000145e-02
7.079765000000000363e-02
6.743188999999999433e-02
4.620554000000000328e-02
6.027082000000000273e-02
9.245101000000000013e-02
6.032193999999999751e-02
4.807031999999999972e-02
5.859340999999999855e-02
8.826855000000000118e-02
8.092222999999999777e-02
7.164038000000000350e-02
7.038618000000000652e-02
6.388122000000000245e-02
6.115473999999999910e-02
5.946545000000000303e-02
8.027873000000000647e-02
6.972204999999999375e-02
6.629111000000000031e-02
5.441735999999999795e-02
6.493045999999999540e-02
7.202153000000000027e-02
6.127453000000000066e-02
6.775214999999999710e-02
7.811814999999999731e-02
7.065214999999999690e-02
7.908486000000000682e-02
6.479145999999999517e-02
8.437616000000000560e-02
8.756498999999999533e-02
5.589484000000000119e-02
6.534128999999999632e-02
6.786706000000000683e-02
8.059168999999999361e-02
5.896549000000000235e-02
7.431927000000000672e-02
6.821739999999999748e-02
6.480449000000000626e-02
6.268801000000000234e-02
6.954085999999999601e-02
7.788193000000000199e-02
5.909075999999999912e-02
6.213119000000000280e-02
7.152645000000000530e-02
6.983072999999999364e-02
7.125104000000000160e-02
6.913421000000000149e-02
7.306126000000000287e-02
6.812036999999999953e-02
7.319912000000000640e-02
6.015488000000000085e-02
5.874945000000000167e-02
8.057190000000000185e-02
5.896679999999999977e-02
6.750441000000000080e-02
7.262267000000000028e-02
8.372804000000000357e-02
4.914682000000000078e-02
8.659276000000000473e-02
5.064888000000000029e-02
5.623101999999999961e-02
7.610016999999999476e-02
7.331703000000000525e-02
5.966624000000000233e-02
5.343495000000000189e-02
6.152794000000000318e-02
6.688086999999999505e-02
6.881653000000000076e-02
7.315507999999999733e-02
7.588459000000000176e-02
6.424599000000000282e-02
7.523997999999999797e-02
7.480826000000000142e-02
7.307882999999999740e-02
7.769252999999999576e-02
7.635089999999999932e-02
6.367715000000000181e-02
6.421986999999999834e-02
6.940863999999999367e-02
5.976980999999999961e-02
8.456524999999999459e-02
8.312566999999999873e-02
9.272304000000000657e-02
6.829432000000000558e-02
6.216076000000000240e-02
6.662890999999999952e-02
4.654181199999999907e-01
2.202515800000000024e-01
2.497019299999999886e-01
9.941191000000000610e-02
7.657184000000000212e-02
7.106561999999999601e-02
6.980213000000000390e-02
7.039945999999999704e-02
7.329280000000000517e-02
6.325622999999999663e-02
6.562964000000000298e-02
8.786942000000000363e-02
6.464243999999999546e-02
7.988670999999999967e-02
1.029016600000000059e-01
7.559222000000000163e-02
7.320139000000000506e-02
5.245777000000000079e-02
7.084448000000000134e-02
6.105229999999999685e-02
7.823090000000000599e-02
6.808192000000000410e-02
7.585031000000000412e-02
7.328268999999999755e-02
8.323421999999999765e-02
8.601474000000000619e-02
6.816613000000000533e-02
6.284064000000000316e-02
5.279840000000000227e-02
5.966538999999999870e-02
6.962667000000000161e-02
8.327439000000000369e-02
8.976428999999999658e-02
5.891874999999999890e-02
7.746052999999999966e-02
7.354486999999999830e-02
5.596637000000000139e-02
7.275513000000000119e-02
7.488118000000000551e-02
8.084639999999999882e-02
5.116777000000000131e-02
7.331284999999999885e-02
9.411840999999999957e-02
7.970032999999999979e-02
8.993619999999999393e-02
6.654377999999999682e-02
7.191008000000000122e-02
6.056784999999999947e-02
5.436118999999999674e-02
6.783585000000000309e-02
7.808284000000000058e-02
5.670378999999999697e-02
8.841393999999999642e-02
6.190644000000000008e-02
5.465989999999999738e-02
9.050988000000000089e-02
5.897982999999999698e-02
6.323850000000000304e-02
8.260093000000000296e-02
6.343205999999999845e-02
6.215107999999999744e-02
7.040810000000000124e-02
6.430727999999999445e-02
6.026896999999999810e-02
7.901368000000000280e-02
7.019013999999999809e-02
9.465429000000000204e-02
5.315212999999999882e-02
7.323813999999999325e-02
8.481758999999999826e-02
8.189726999999999424e-02
5.717283000000000087e-02
5.818142999999999926e-02
6.244982000000000311e-02
7.341604999999999659e-02
5.490952000000000333e-02
4.678387999999999991e-02
8.920775999999999706e-02
6.561308999999999891e-02
6.201414999999999705e-02
4.861772000000000316e-02
1.000106099999999998e-01
6.963933999999999402e-02
7.409696999999999811e-02
9.492812999999999946e-02
5.183523999999999771e-02
6.812434000000000545e-02
5.332843000000000305e-02
7.116087999999999580e-02
8.151809999999999612e-02
7.654170000000000418e-02
7.807305999999999968e-02
3.744748999999999994e-02
8.189712000000000380e-02
6.735243999999999953e-02
6.362389000000000239e-02
7.721967999999999888e-02
9.080317000000000249e-02
8.201463000000000503e-02
5.095964000000000049e-02
6.220362000000000113e-02
7.013108999999999316e-02
8.503528999999999949e-02
8.006467000000000445e-02
6.842953999999999704e-02
6.655576000000000547e-02
6.069428000000000323e-02
7.449840000000000628e-02
6.726806000000000452e-02
8.848783000000000343e-02
5.558033999999999891e-02
6.057297999999999849e-02
7.392387999999999737e-02
7.442400000000000404e-02
5.511959999999999776e-02
8.181773000000000517e-02
5.230299000000000059e-02
8.359310999999999825e-02
7.863306999999999936e-02
5.806953000000000115e-02
8.779405999999999322e-02
7.312448000000000559e-02
7.206078999999999957e-02
8.966813999999999341e-02
5.874034000000000200e-02
8.152009000000000338e-02
6.338697000000000081e-02
5.987002999999999769e-02
6.345132000000000549e-02
7.300178000000000222e-02
7.629513999999999740e-02
7.392422999999999356e-02
4.845470000000000332e-02
7.424899000000000082e-02
7.321587999999999707e-02
6.322484000000000437e-02
1.027313400000000043e-01
7.780747999999999831e-02
5.169918999999999903e-02
7.971237000000000461e-02
6.605120999999999909e-02
7.606333999999999318e-02
7.017832999999999710e-02
7.208778000000000408e-02
5.929269999999999680e-02
8.040081999999999784e-02
9.766307000000000460e-02
8.415453000000000516e-02
6.825805999999999540e-02
6.921059000000000239e-02
7.311167000000000360e-02
7.267242999999999620e-02
4.812828000000000245e-02
5.149219000000000018e-02
5.341245000000000021e-02
6.302496000000000487e-02
8.249613000000000085e-02
7.157455999999999541e-02
7.196540999999999355e-02
8.017407999999999479e-02
6.707428000000000001e-02
6.767122000000000415e-02
7.824092000000000546e-02
9.013026999999999844e-02
6.251500000000000112e-02
9.223254000000000175e-02
9.032714999999999494e-02
7.316722999999999977e-02
2.692378200000000166e-01
4.572449299999999939e-01
1.065888100000000061e-01
1.004994899999999969e-01
7.062530999999999670e-02
2.491709000000000007e-01
6.074983999999999940e-02
8.479100000000000525e-02
8.468259999999999676e-02
2.777551600000000009e-01
8.652247999999999883e-02
9.336577999999999544e-02
6.957199000000000022e-02
4.919592999999999883e-02
7.282130000000000547e-02
7.444512999999999825e-02
4.976189000000000306e-02
7.100734999999999686e-02
9.684381000000000239e-02
6.346263000000000598e-02
8.591521000000000574e-02
7.853868999999999434e-02
5.504243000000000330e-02
6.459906999999999455e-02
7.661466999999999583e-02
7.758009999999999906e-02
7.735190999999999595e-02
5.984301000000000204e-02
9.063369999999999760e-02
8.044368999999999825e-02
5.993505999999999834e-02
7.594328000000000189e-02
6.464325999999999406e-02
7.359211000000000225e-02
6.971131999999999329e-02
7.617222999999999355e-02
7.015997000000000205e-02
7.127902999999999323e-02
8.049465000000000092e-02
1.034856200000000004e-01
7.190162999999999416e-02
7.363129999999999675e-02
6.657836000000000309e-02
6.589514000000000482e-02
7.321726000000000623e-02
5.604139999999999816e-02
8.604702000000000184e-02
6.540147999999999795e-02
4.699016999999999777e-02
1.054862099999999969e-01
8.761944000000000676e-02
6.684284000000000059e-02
7.063945000000000640e-02
4.602466999999999669e-02
9.743024999999999602e-02
5.060981999999999981e-02
7.747863000000000666e-02
8.319746000000000086e-02
8.720819999999999961e-02
7.355994000000000421e-02
7.538461000000000467e-02
6.862637000000000598e-02
8.194199000000000621e-02
7.347853999999999497e-02
7.707385999999999404e-02
8.440743000000000551e-02
8.172559999999999547e-02
9.669817999999999469e-02
6.231496999999999731e-02
8.460515000000000396e-02
8.966306000000000276e-02
7.970280000000000420e-02
7.200903999999999638e-02
5.053763000000000005e-02
7.027477000000000029e-02
9.384892999999999708e-02
8.549500999999999629e-02
7.274302000000000545e-02
6.958553000000000655e-02
6.898012000000000588e-02
6.969957000000000236e-02
8.380376999999999965e-02
7.039615000000000455e-02
8.195914999999999451e-02
7.487607000000000290e-02
7.037686999999999415e-02
6.571043999999999496e-02
9.368837000000000692e-02
8.713065000000000393e-02
6.595072000000000434e-02
6.094594999999999874e-02
5.302881999999999735e-02
8.541740999999999917e-02
6.189806999999999948e-02
8.196217999999999559e-02
7.018726999999999605e-02
8.345444999999999947e-02
9.686403999999999848e-02
8.026144999999999807e-02
3.752806000000000197e-02
7.036878000000000577e-02
6.646124999999999949e-02
7.404926000000000563e-02
6.644567999999999308e-02
6.125300000000000189e-02
6.079814000000000052e-02
6.611965000000000203e-02
8.680633999999999573e-02
6.628125999999999463e-02
5.527021000000000017e-02
9.583023999999999709e-02
5.758097999999999689e-02
6.660868000000000344e-02
7.046093999999999968e-02
5.712881999999999683e-02
4.601378999999999886e-02
6.607317000000000051e-02
7.334475999999999496e-02
7.691120999999999375e-02
6.665332999999999675e-02
6.845611000000000057e-02
9.728201999999999683e-02
6.236831000000000319e-02
7.813831999999999722e-02
7.069873999999999603e-02
6.732382000000000644e-02
8.360697999999999741e-02
5.975290999999999936e-02
7.469720000000000526e-02
8.085277999999999909e-02
7.590260999999999536e-02
7.101256999999999708e-02
6.280911000000000133e-02
8.232264999999999722e-02
5.503911999999999694e-02
5.885205000000000297e-02
6.758646999999999572e-02
6.880513000000000601e-02
5.920203999999999744e-02
7.530525000000000413e-02
9.665732999999999964e-02
9.042864999999999931e-02
7.470218000000000691e-02
6.437924999999999898e-02
9.087510000000000032e-02
6.155747999999999776e-02
7.938438999999999912e-02
9.776326000000000460e-02
8.728690999999999534e-02
1.009976600000000030e-01
6.170140000000000347e-02
6.923790999999999973e-02
7.599944000000000144e-02
6.831639000000000461e-02
7.275895999999999753e-02
6.922725999999999880e-02
6.662479000000000318e-02
6.995368999999999893e-02
7.993517999999999457e-02
7.627905000000000102e-02
6.039259000000000294e-02
6.257058999999999538e-02
6.812978000000000089e-02
7.298717000000000399e-02
5.991789000000000143e-02
8.692014000000000684e-02
8.650547999999999571e-02
4.843121000000000231e-02
7.336318000000000006e-02
9.952988000000000113e-02
2.781469200000000197e-01
1.635210400000000064e-01
1.971860800000000136e-01
3.536120500000000111e-01
2.648655699999999946e-01
1.074198700000000006e-01
6.143612999999999852e-02
6.101096000000000297e-02
8.289528000000000174e-02
6.185584000000000221e-02
4.947383999999999810e-02
6.988909999999999567e-02
7.206158000000000008e-02
8.958855999999999764e-02
7.794465999999999894e-02
7.081640999999999631e-02
5.951531999999999656e-02
1.040989400000000009e-01
7.325251000000000678e-02
8.963591999999999393e-02
4.290548999999999752e-02
6.292896000000000600e-02
4.730801999999999924e-02
8.044434000000000307e-02
5.468487999999999821e-02
6.058362999999999943e-02
7.922500000000000375e-02
6.423320999999999892e-02
6.667934999999999834e-02
6.782346000000000208e-02
9.310029999999999695e-02
6.706615000000000493e-02
8.977701000000000431e-02
8.834230999999999334e-02
7.357703999999999633e-02
4.726311999999999874e-02
8.381911999999999696e-02
7.781047000000000657e-02
8.153138000000000052e-02
8.742929000000000672e-02
7.534862000000000504e-02
5.924613000000000101e-02
6.060564000000000229e-02
7.229095000000000659e-02
7.391593999999999942e-02
6.311157000000000572e-02
7.840801999999999494e-02
5.633355000000000307e-02
7.706332000000000459e-02
7.511827999999999561e-02
6.688657000000000630e-02
6.159728999999999899e-02
6.336245999999999545e-02
5.576619000000000020e-02
6.654944000000000137e-02
4.445256000000000207e-02
8.946484000000000381e-02
8.458746999999999794e-02
7.288379999999999859e-02
8.338982999999999812e-02
7.297832999999999404e-02
9.649939999999999907e-02
6.176386999999999849e-02
6.638855000000000450e-02
6.161222000000000226e-02
7.403284999999999727e-02
4.094853999999999855e-02
6.412611000000000006e-02
1.085524800000000067e-01
7.440689999999999804e-02
7.870676000000000061e-02
7.078940000000000232e-02
9.062673000000000256e-02
6.887637000000000620e-02
7.787168999999999341e-02
6.925116000000000605e-02
7.755892000000000341e-02
8.637682000000000693e-02
7.354275999999999869e-02
5.237419000000000102e-02
6.387895999999999852e-02
6.837603000000000431e-02
6.372872000000000259e-02
7.843864000000000392e-02
7.423433000000000115e-02
7.353265000000000495e-02
8.282005000000000616e-02
5.388373999999999941e-02
7.334838000000000469e-02
7.589878999999999376e-02
5.240033999999999664e-02
7.149637000000000353e-02
9.031034000000000284e-02
6.111045999999999839e-02
6.350875999999999744e-02
1.003637700000000049e-01
7.594631999999999772e-02
6.961220999999999381e-02
7.494346000000000341e-02
7.055704000000000142e-02
7.903211999999999737e-02
5.923835999999999685e-02
7.312852999999999715e-02
4.821497999999999756e-02
9.840285999999999478e-02
7.680462999999999874e-02
6.349232999999999960e-02
8.278841000000000672e-02
4.393347000000000224e-02
9.099358000000000446e-02
8.647538000000000447e-02
5.861331000000000180e-02
7.905982000000000287e-02
6.877302999999999888e-02
6.632607999999999560e-02
5.296689999999999732e-02
6.535356000000000498e-02
8.749584000000000528e-02
6.905574000000000434e-02
7.951052000000000120e-02
7.006766000000000383e-02
7.475840999999999736e-02
6.838589999999999947e-02
9.307379000000000346e-02
6.168712999999999974e-02
7.871139000000000607e-02
8.086735999999999924e-02
7.312161999999999829e-02
9.240244000000000235e-02
8.116893000000000025e-02
6.097972000000000115e-02
8.228275000000000172e-02
8.576371000000000688e-02
7.762697000000000347e-02
8.335036999999999308e-02
9.099546000000000023e-02
6.132602999999999666e-02
7.404194999999999527e-02
9.880725999999999398e-02
6.461303999999999659e-02
5.902423999999999865e-02
5.971789000000000264e-02
5.944187000000000082e-02
6.900019000000000291e-02
6.162233999999999767e-02
7.266441999999999346e-02
6.509109000000000422e-02
9.162557000000000340e-02
7.730006999999999850e-02
9.016077000000000119e-02
9.407069999999999321e-02
8.772344999999999449e-02
6.279187999999999437e-02
8.209444000000000463e-02
5.978514000000000050e-02
9.249918999999999503e-02
6.552979000000000442e-02
6.147178999999999838e-02
5.517940999999999818e-02
9.432588999999999557e-02
4.957078000000000179e-02
4.317093000000000319e-02
4.528502999999999695e-02
9.163746000000000391e-02
4.564774899999999858e-01
1.956992600000000138e-01
2.140756600000000009e-01
2.579836999999999825e-01
3.308722000000000052e-01
9.933693999999999857e-02
4.661153999999999992e-02
7.866259999999999919e-02
5.867337999999999720e-02
8.945387999999999951e-02
9.108035000000000436e-02
8.166982000000000408e-02
6.833820999999999646e-02
9.036173000000000122e-02
8.620862999999999443e-02
7.619602999999999793e-02
8.494192000000000409e-02
1.216906400000000027e-01
5.852591000000000043e-02
1.083425600000000044e-01
6.550944999999999685e-02
7.348609999999999864e-02
8.086946999999999885e-02
1.131773600000000046e-01
6.105323000000000000e-02
8.166843000000000019e-02
9.766788999999999332e-02
5.699778999999999957e-02
7.032979000000000314e-02
8.558475999999999584e-02
8.886489000000000194e-02
8.803046000000000482e-02
8.156227000000000615e-02
7.446682999999999775e-02
9.941891999999999396e-02
1.015890700000000035e-01
8.207759000000000582e-02
4.814120000000000205e-02
6.420600999999999392e-02
4.887116999999999850e-02
6.499444000000000055e-02
8.642721000000000431e-02
6.709117000000000552e-02
1.065623900000000068e-01
5.878425000000000317e-02
7.811577000000000104e-02
8.594963999999999382e-02
7.593231999999999760e-02
8.505187999999999637e-02
7.115565000000000084e-02
3.918648000000000270e-02
7.044401999999999608e-02
8.091489000000000320e-02
5.136505999999999711e-02
5.649730000000000030e-02
6.642562999999999940e-02
8.260185999999999917e-02
8.160581999999999558e-02
7.865424000000000027e-02
6.842666999999999500e-02
9.369010999999999312e-02
4.823187000000000307e-02
6.388884999999999703e-02
1.195252200000000015e-01
1.049736899999999945e-01
7.255367999999999540e-02
8.328936000000000672e-02
7.381081000000000447e-02
7.738166999999999962e-02
6.682660999999999463e-02
4.479869000000000212e-02
8.333822999999999925e-02
4.244541000000000286e-02
7.138223000000000484e-02
7.173061000000000020e-02
5.525357000000000185e-02
8.344695000000000584e-02
7.340787000000000007e-02
7.645366000000000661e-02
9.111953999999999887e-02
9.342590000000000616e-02
7.612233000000000194e-02
5.480029000000000150e-02
6.505632999999999555e-02
7.252994000000000108e-02
6.486052000000000484e-02
7.547984000000000637e-02
5.695431000000000105e-02
8.040991999999999584e-02
5.559970999999999663e-02
7.832683000000000006e-02
8.360257999999999579e-02
8.456884000000000623e-02
1.005490899999999937e-01
8.607528000000000401e-02
8.452904999999999447e-02
7.748895999999999562e-02
7.940769000000000299e-02
6.747941999999999829e-02
8.633517000000000274e-02
5.530642999999999671e-02
7.584446999999999717e-02
7.832211999999999508e-02
7.638536999999999411e-02
1.009680699999999931e-01
9.629277999999999449e-02
6.714112999999999332e-02
8.371188999999999714e-02
7.773831000000000491e-02
6.286405000000000465e-02
4.937056000000000083e-02
7.111773000000000400e-02
7.696695000000000619e-02
6.293453000000000241e-02
2.587942999999999841e-02
9.132067000000000656e-02
8.372456000000000342e-02
7.706939999999999624e-02
8.607645999999999353e-02
9.097898999999999570e-02
7.296478000000000685e-02
9.457074999999999509e-02
5.801575999999999955e-02
3.887811000000000045e-02
4.273235000000000228e-02
9.440231999999999790e-02
9.117811000000000665e-02
7.328315000000000523e-02
6.902046000000000570e-02
9.668419999999999792e-02
7.429413999999999463e-02
5.801806000000000324e-02
5.389055999999999708e-02
5.878876000000000240e-02
8.740868999999999722e-02
8.315675000000000150e-02
7.567601999999999662e-02
8.882579999999999643e-02
8.339575000000000460e-02
8.139628000000000141e-02
7.072090999999999794e-02
6.590656999999999766e-02
7.345893000000000561e-02
7.361004000000000158e-02
9.019030000000000102e-02
7.674108000000000318e-02
6.276436000000000515e-02
1.099962099999999970e-01
6.627735999999999350e-02
8.650057999999999359e-02
8.053238999999999537e-02
7.302662999999999516e-02
2.743583000000000133e-02
4.837720000000000214e-02
9.527249999999999608e-02
8.361889999999999601e-02
6.667597999999999581e-02
8.488703999999999694e-02
8.365451999999999610e-02
6.900483000000000311e-02
6.436434000000000599e-02
6.770186999999999733e-02
5.746524000000000076e-02
5.665847000000000244e-02
1.453508099999999970e-01
9.722484000000000681e-02
2.604309100000000154e-01
3.767053599999999891e-01
1.949347899999999967e-01
8.903639000000000692e-02
8.980699000000000320e-02
3.245416999999999885e-01
6.558598999999999679e-02
2.818983099999999853e-01
8.103483000000000214e-02
6.247420000000000057e-02
7.458721999999999575e-02
5.291363000000000316e-02
7.307624999999999538e-02
1.000827100000000053e-01
8.937762000000000484e-02
7.978087999999999846e-02
1.162189899999999942e-01
8.387606000000000228e-02
9.873751999999999529e-02
1.052908300000000019e-01
9.297800999999999982e-02
7.076483999999999552e-02
5.573991999999999836e-02
5.748497999999999802e-02
7.461882000000000237e-02
9.502473999999999643e-02
9.460778000000000243e-02
6.992969000000000268e-02
8.804668999999999690e-02
8.989964000000000288e-02
7.002885000000000359e-02
1.128525400000000012e-01
9.783954000000000262e-02
9.814583999999999808e-02
6.823825000000000029e-02
8.775144999999999473e-02
8.764607000000000647e-02
8.049923000000000495e-02
6.796982000000000024e-02
9.063670000000000060e-02
7.081577000000000011e-02
5.907604999999999801e-02
8.037658000000000302e-02
4.530030000000000168e-02
6.998186000000000684e-02
7.425969999999999793e-02
7.101277999999999757e-02
5.680023000000000016e-02
9.182658000000000487e-02
7.945151999999999770e-02
7.101267999999999470e-02
5.878155999999999659e-02
6.965863999999999390e-02
1.096720800000000051e-01
7.747682000000000180e-02
7.250595999999999430e-02
8.048436000000000479e-02
6.352418999999999427e-02
8.537640000000000506e-02
8.579362999999999573e-02
8.076410000000000533e-02
8.548023999999999900e-02
8.626644999999999452e-02
8.896938999999999542e-02
1.020628100000000038e-01
8.177876000000000589e-02
8.747417999999999860e-02
9.521944999999999715e-02
9.087842999999999616e-02
6.160349999999999854e-02
7.332677999999999419e-02
1.991480700000000104e-01
1.344307999999999892e-01
1.077190600000000054e-01
9.736701999999999857e-02
7.255660999999999361e-02
9.254642000000000424e-02
8.234924000000000410e-02
7.423983000000000665e-02
9.680734000000000561e-02
7.758476000000000261e-02
5.563967999999999692e-02
6.093926000000000204e-02
8.529689999999999495e-02
6.089793000000000289e-02
4.372361000000000303e-02
9.680486000000000646e-02
7.603670999999999347e-02
7.665734999999999910e-02
9.599654000000000520e-02
8.233965000000000034e-02
1.011432399999999954e-01
5.709663000000000238e-02
9.374198999999999726e-02
7.303737000000000423e-02
4.590074000000000237e-02
8.742993000000000292e-02
8.071021000000000445e-02
9.011051000000000477e-02
5.676206000000000307e-02
7.322886000000000672e-02
8.448057999999999956e-02
8.706904000000000032e-02
4.321919999999999928e-02
6.383131000000000221e-02
6.496981999999999757e-02
8.870366999999999835e-02
4.124164999999999776e-02
1.154803400000000008e-01
7.263408000000000364e-02
1.125706100000000015e-01
8.761441000000000368e-02
7.368927999999999590e-02
6.986952999999999914e-02
8.806972000000000411e-02
7.682284999999999808e-02
7.011188000000000142e-02
9.367870999999999837e-02
7.566470999999999614e-02
1.064738699999999982e-01
8.861792999999999754e-02
8.203915000000000513e-02
4.399489000000000177e-02
7.335299000000000680e-02
2.855962000000000084e-02
6.733095000000000052e-02
8.962072000000000094e-02
5.242220999999999687e-02
9.405766999999999600e-02
5.767811999999999939e-02
9.113148999999999555e-02
8.464180000000000315e-02
9.943027999999999589e-02
3.672000999999999737e-02
5.982351000000000335e-02
6.029444999999999943e-02
6.744662999999999353e-02
9.937988000000000377e-02
1.008861900000000006e-01
1.166309400000000024e-01
7.327741000000000116e-02
9.318577999999999584e-02
8.338436000000000459e-02
5.214446999999999832e-02
7.148503999999999969e-02
6.342899000000000453e-02
6.976327000000000222e-02
2.095464599999999900e-01
3.454400499999999985e-01
6.565930000000000377e-02
6.902004000000000472e-02
6.920363999999999682e-02
9.309156000000000375e-02
8.407810999999999757e-02
9.694009000000000653e-02
7.985253999999999963e-02
5.604875000000000135e-02
9.637349000000000609e-02
8.584938000000000291e-02
8.427471999999999741e-02
7.613915000000000266e-02
7.329998999999999543e-02
8.636597000000000024e-02
1.056665199999999999e-01
8.014944000000000235e-02
4.225245999999999863e-02
8.841960000000000097e-02
8.182229000000000585e-02
8.147698999999999914e-02
7.559145999999999921e-02
9.254274999999999307e-02
6.865881000000000067e-02
9.529189999999999883e-02
4.804125000000000062e-02
9.065206000000000652e-02
8.307280999999999693e-02
4.788847999999999716e-02
7.048685000000000367e-02
1.263391000000000097e-01
8.174510999999999583e-02
9.299971999999999406e-02
7.085916000000000436e-02
9.919313999999999909e-02
8.015526000000000595e-02
7.740313000000000054e-02
9.574116000000000570e-02
1.007517599999999958e-01
1.102857899999999947e-01
7.648069000000000395e-02
6.023723000000000272e-02
1.306992600000000115e-01
9.863006000000000550e-02
7.879996000000000222e-02
1.291281599999999918e-01
6.050148000000000331e-02
7.073490999999999806e-02
8.969895999999999425e-02
1.081348800000000027e-01
6.276679000000000286e-02
1.314563599999999943e-01
8.262513999999999970e-02
7.701479999999999437e-02
8.111983000000000388e-02
5.395660000000000039e-02
1.230664000000000063e-01
9.259145000000000569e-02
1.063655500000000032e-01
4.662141000000000202e-02
8.846795999999999827e-02
9.054144999999999555e-02
7.047209999999999586e-02
7.681694000000000022e-02
9.887722000000000178e-02
9.803364999999999996e-02
7.685527000000000331e-02
7.548262999999999501e-02
9.650551999999999742e-02
7.787710000000000465e-02
2.036605000000000013e-02
6.285071999999999881e-02
9.929408000000000678e-02
6.540725000000000011e-02
7.244765000000000232e-02
8.524898000000000198e-02
8.756874000000000602e-02
8.042945999999999429e-02
6.103642000000000095e-02
1.080758500000000011e-01
7.998075000000000323e-02
7.818039000000000238e-02
6.171991000000000283e-02
1.010437799999999997e-01
8.822573000000000221e-02
1.146567399999999931e-01
6.482501999999999709e-02
9.008325999999999834e-02
1.061982100000000012e-01
1.104151200000000055e-01
8.111516000000000559e-02
1.258352500000000096e-01
1.372202399999999933e-01
5.661519999999999747e-02
1.185351999999999933e-01
9.649032999999999916e-02
6.816194999999999893e-02
5.242908999999999764e-02
6.285499999999999421e-02
6.202807999999999933e-02
8.052376999999999452e-02
9.175049999999999872e-02
9.056741000000000097e-02
8.946854999999999392e-02
8.488223999999999769e-02
1.040582300000000016e-01
9.099888000000000421e-02
8.266790000000000249e-02
6.175910999999999901e-02
7.844444000000000417e-02
6.416460000000000219e-02
6.938361999999999308e-02
9.751443999999999390e-02
5.521096000000000337e-02
7.249150000000000038e-02
7.929379000000000288e-02
9.384995000000000143e-02
1.196984299999999946e-01
5.650481000000000253e-02
7.038452000000000597e-02
2.285947500000000132e-01
2.823399400000000115e-01
9.723922000000000121e-02
8.433960000000000068e-02
1.123070399999999969e-01
5.407490999999999687e-02
7.214531000000000416e-02
9.258125000000000382e-02
9.932343000000000421e-02
7.904063999999999535e-02
1.030249300000000007e-01
8.091781000000000668e-02
7.501902000000000570e-02
7.494064000000000281e-02
8.765575000000000450e-02
9.566603999999999386e-02
1.014976600000000034e-01
9.358693999999999347e-02
7.424364999999999437e-02
8.208121000000000167e-02
9.979525999999999675e-02
6.182373000000000035e-02
7.599367999999999401e-02
8.282699000000000311e-02
9.155157999999999352e-02
1.157594700000000032e-01
7.963874999999999427e-02
1.090875600000000001e-01
1.213969800000000016e-01
8.052333000000000407e-02
1.391073899999999974e-01
8.449262000000000439e-02
7.545941999999999927e-02
1.259066199999999969e-01
7.722742999999999969e-02
9.779580999999999691e-02
1.064787799999999951e-01
7.445108000000000281e-02
8.673348000000000169e-02
1.196413800000000055e-01
9.449486999999999470e-02
6.385697999999999375e-02
7.447663000000000200e-02
9.828046999999999478e-02
1.801467399999999996e-01
8.931295999999999680e-02
8.190208999999999684e-02
9.014437000000000144e-02
9.090349999999999819e-02
9.415780999999999457e-02
6.889510999999999552e-02
1.036012000000000044e-01
1.111572200000000010e-01
7.948378999999999861e-02
5.563200000000000089e-02
9.512384000000000117e-02
5.237108000000000041e-02
1.255344599999999866e-01
5.974424999999999875e-02
1.093348900000000040e-01
9.308636000000000688e-02
8.643802999999999903e-02
7.055298000000000125e-02
9.443978000000000095e-02
1.348831100000000005e-01
8.045180999999999860e-02
8.890570999999999890e-02
1.128068900000000069e-01
1.026249800000000045e-01
7.862571000000000143e-02
9.817552000000000223e-02
4.651224000000000330e-02
1.062276899999999996e-01
2.334115300000000059e-01
1.465601300000000107e-01
1.383731599999999951e-01
1.529801799999999934e-01
7.219804999999999973e-02
4.786478999999999734e-02
1.424529599999999896e-01
7.306392999999999915e-02
6.279895000000000616e-02
7.100138000000000282e-02
6.815804000000000307e-02
5.706531000000000103e-02
5.219233000000000205e-02
4.137732000000000215e-02
5.416945000000000093e-02
5.550610999999999740e-02
6.203597000000000278e-02
6.255260999999999461e-02
5.967168999999999945e-02
5.322411999999999976e-02
7.086182000000000591e-02
7.944558999999999649e-02
5.300426999999999916e-02
7.806327000000000405e-02
8.011930999999999914e-02
4.781081999999999693e-02
8.579784999999999495e-02
6.078246999999999817e-02
5.832866999999999913e-02
4.544816000000000134e-02
6.712692000000000658e-02
5.669430000000000303e-02
6.981647000000000547e-02
6.562384000000000273e-02
6.279967999999999662e-02
5.167837000000000125e-02
5.737056000000000100e-02
5.177020999999999706e-02
6.253546999999999578e-02
4.437105000000000216e-02
5.586011999999999922e-02
5.062413000000000329e-02
6.097907000000000327e-02
4.798767999999999784e-02
5.853927999999999909e-02
6.786163000000000611e-02
6.027409000000000239e-02
6.877163000000000026e-02
4.757508599999999976e-01
4.615072199999999958e-01
4.623577500000000118e-01
5.140916999999999709e-02
4.533054899999999776e-01
5.988725000000000298e-02
5.973973999999999951e-02
5.039139000000000118e-02
4.687563200000000041e-01
4.847236600000000006e-01
4.722384099999999973e-01
5.711099000000000037e-02
4.800815500000000235e-01
4.622086499999999987e-01
6.396988000000000674e-02
7.085682000000000091e-02
4.740308599999999983e-01
4.751591399999999799e-01
4.682984099999999983e-01
4.659175400000000189e-01
4.689187400000000006e-01
5.007427999999999879e-02
4.614635100000000212e-01
4.722183400000000142e-01
4.608919899999999736e-01
4.729628100000000113e-01
4.684206000000000203e-01
5.752415999999999779e-02
5.173252999999999879e-02
5.738208000000000197e-02
5.738461000000000256e-02
4.591338999999999837e-01
6.848318000000000461e-02
5.122548999999999852e-02
6.063284000000000035e-02
5.668215000000000059e-02
5.866140000000000243e-02
6.711459000000000175e-02
4.653284300000000151e-01
5.676406999999999980e-02
4.821273000000000225e-02
4.571345399999999781e-01
5.500574999999999909e-02
4.745245499999999894e-01
4.721155999999999964e-02
6.130205999999999850e-02
4.655564999999999842e-01
5.445885999999999783e-02
4.613189699999999949e-01
6.522629000000000621e-02
4.654345100000000235e-01
6.590148999999999313e-02
4.602166200000000207e-01
6.536556999999999784e-02
5.318232999999999988e-02
3.917052000000000034e-02
4.575639200000000129e-01
4.665540400000000032e-01
4.676797899999999841e-01
4.667560999999999932e-02
4.649677700000000025e-01
4.667588799999999871e-01
2.335088100000000111e-01
6.548653999999999586e-02
1.024093699999999996e-01
5.792822999999999722e-02
1.454146400000000117e-01
1.440963000000000105e-01
6.046576000000000034e-02
8.046673000000000020e-02
7.117315999999999920e-02
4.081869999999999943e-02
6.519186000000000425e-02
3.975602000000000302e-02
3.935207999999999762e-02
7.425281000000000242e-02
3.738024999999999681e-02
5.658495999999999665e-02
7.891357000000000232e-02
6.571324000000000609e-02
4.144347000000000308e-02
5.483554000000000206e-02
4.976917000000000146e-02
5.074731999999999854e-02
4.996156999999999682e-02
5.965191000000000243e-02
7.093193999999999888e-02
6.681059999999999777e-02
5.548182000000000114e-02
5.800903999999999783e-02
5.129037000000000179e-02
4.835539999999999977e-02
4.938444000000000167e-02
6.688881000000000687e-02
6.086650999999999867e-02
6.213066999999999895e-02
5.199634999999999674e-02
6.356905000000000194e-02
5.024009000000000114e-02
6.906887000000000443e-02
6.007020999999999888e-02
6.608184999999999754e-02
6.929626999999999315e-02
5.040395999999999765e-02
5.587981999999999672e-02
6.461419999999999664e-02
3.133588999999999819e-02
5.030181000000000235e-02
5.729709999999999664e-02
5.960292999999999841e-02
6.240707000000000199e-02
5.167893999999999960e-02
5.414941999999999672e-02
4.695661099999999810e-01
4.621141799999999855e-01
4.626620399999999966e-01
5.736729000000000134e-02
4.771061200000000224e-01
6.305881000000000680e-02
5.382119999999999960e-02
6.465832000000000523e-02
4.717959899999999984e-01
7.767217999999999345e-02
4.654261199999999987e-01
4.835383000000000042e-02
5.550052999999999931e-02
5.265662000000000120e-02
4.658689400000000091e-01
4.733098700000000214e-01
4.765722700000000200e-01
3.579534000000000188e-02
5.629709000000000102e-02
6.554139999999999966e-02
4.121974999999999945e-02
5.908163999999999777e-02
4.945104000000000166e-02
4.566640999999999756e-02
5.006574999999999914e-02
6.667871000000000214e-02
7.166554999999999453e-02
5.355352000000000029e-02
4.674718700000000116e-01
4.677069999999999839e-01
5.530415999999999804e-02
5.529535000000000006e-02
3.860365000000000324e-02
6.657881999999999689e-02
8.461312999999999473e-02
3.907382999999999690e-02
4.843563000000000035e-02
4.748694900000000052e-01
6.425115000000000687e-02
5.466647000000000173e-02
5.789557000000000037e-02
5.563826999999999662e-02
4.475322999999999801e-02
4.650043500000000107e-01
4.833955000000000196e-02
6.209765999999999897e-02
4.581702000000000274e-01
3.901596000000000231e-02
4.697601299999999980e-01
4.687704000000000176e-02
7.395709000000000310e-02
4.643477500000000036e-01
3.441647999999999930e-02
6.035345000000000293e-02
4.662955100000000241e-01
4.686517800000000178e-01
5.375714000000000187e-02
5.385124000000000161e-02
4.706256799999999907e-01
6.515793000000000279e-02
6.350851999999999886e-02
4.465365999999999780e-02
5.998392000000000307e-02
7.154716999999999327e-02
5.206709999999999811e-02
3.372005000000000141e-02
5.036826999999999971e-02
3.984675000000000022e-02
7.069862000000000368e-02
4.544709900000000191e-01
6.012876000000000332e-02
4.644180800000000109e-01
4.070439000000000002e-02
7.194346000000000074e-02
5.310804999999999693e-02
4.673668500000000003e-01
4.674330999999999903e-01
6.848687999999999998e-02
6.453844000000000247e-02
8.365733000000000197e-02
7.210677000000000059e-02
4.549660999999999983e-02
6.575095000000000245e-02
1.658912600000000126e-01
1.903191800000000045e-01
1.306018200000000073e-01
8.547425999999999635e-02
1.459655099999999928e-01
1.573502699999999865e-01
6.063961999999999825e-02
7.375782999999999645e-02
4.828575999999999702e-02
7.858123999999999665e-02
4.762883999999999868e-02
6.219900999999999902e-02
7.434243000000000101e-02
6.648974000000000550e-02
5.608645999999999771e-02
6.204223999999999850e-02
4.960368999999999889e-02
7.505709000000000686e-02
6.745230000000000670e-02
8.420437999999999534e-02
6.359934999999999894e-02
6.421214999999999562e-02
6.356022000000000061e-02
5.008494000000000140e-02
5.202986999999999890e-02
7.128800000000000414e-02
5.678770999999999819e-02
7.389856000000000202e-02
4.703076999999999952e-02
6.330674999999999497e-02
4.820722000000000201e-02
5.829717000000000232e-02
5.943989999999999690e-02
5.847234999999999933e-02
7.745747000000000049e-02
7.025662000000000573e-02
5.450113999999999653e-02
6.294958000000000498e-02
3.955953000000000247e-02
6.433194999999999886e-02
4.367963999999999875e-02
8.415846999999999911e-02
6.866411999999999516e-02
7.072676999999999436e-02
7.815175000000000594e-02
7.174580999999999320e-02
5.820688000000000251e-02
5.456272000000000205e-02
4.730254999999999876e-02
4.127124000000000070e-02
6.525683000000000178e-02
4.678578700000000090e-01
4.816350999999999966e-02
7.421318999999999833e-02
4.387660000000000171e-02
4.712725000000000247e-02
6.022448999999999858e-02
6.230609000000000147e-02
5.890618000000000243e-02
4.935681000000000096e-02
5.159364000000000311e-02
5.951204999999999690e-02
5.854886000000000118e-02
7.627200000000000646e-02
4.709498000000000156e-02
6.877958000000000682e-02
4.683741200000000049e-01
6.001730000000000259e-02
5.572470000000000201e-02
7.852794999999999914e-02
6.742919999999999470e-02
6.283639000000000585e-02
4.451924000000000159e-02
4.637576999999999672e-02
4.483812999999999688e-02
4.725680500000000173e-01
5.337338999999999972e-02
6.130048999999999915e-02
5.602519000000000249e-02
6.347925000000000095e-02
6.520765000000000589e-02
4.682472000000000023e-02
4.737978299999999754e-01
6.688855000000000495e-02
5.079484000000000082e-02
6.757013000000000602e-02
6.445708999999999467e-02
6.320712000000000552e-02
6.356464000000000558e-02
6.638032000000000654e-02
4.661413500000000099e-01
5.090611999999999915e-02
4.363130999999999954e-02
7.207151000000000529e-02
5.153139999999999804e-02
4.305028999999999800e-02
6.846257999999999511e-02
5.738377000000000061e-02
4.530561000000000171e-01
5.176867999999999748e-02
6.611424000000000467e-02
5.984023000000000120e-02
7.788048000000000193e-02
6.025417999999999746e-02
4.512147799999999820e-01
4.300553000000000015e-02
6.135498000000000340e-02
6.352992000000000361e-02
4.749387000000000053e-02
4.703783000000000269e-02
7.063444000000000667e-02
6.886670999999999765e-02
4.718833499999999792e-01
7.548488999999999893e-02
7.249527999999999528e-02
5.840415999999999663e-02
6.112290000000000084e-02
7.581224000000000296e-02
7.217495000000000160e-02
6.449114999999999709e-02
5.024842000000000197e-02
4.645912799999999954e-01
6.097095999999999766e-02
6.634410000000000307e-02
4.100783999999999679e-02
5.872224999999999667e-02
5.359983000000000108e-02
7.699512999999999496e-02
6.628739999999999633e-02
4.625786999999999954e-02
5.088386000000000298e-02
4.689873600000000198e-01
7.152129000000000125e-02
4.766310999999999742e-01
4.607527900000000232e-01
4.747384800000000182e-01
3.924397000000000302e-02
3.528681000000000179e-02
4.693817900000000209e-01
5.421141000000000154e-02
4.231192999999999760e-02
5.872383999999999937e-02
4.486439999999999872e-02
6.622717000000000187e-02
6.804747999999999353e-02
6.913972000000000173e-02
5.382972999999999925e-02
6.806645000000000056e-02
6.207751999999999715e-02
6.540052000000000365e-02
5.477342000000000322e-02
5.738937000000000205e-02
4.680920199999999975e-01
6.279163999999999579e-02
4.583690000000000264e-01
6.343617999999999479e-02
1.636886999999999925e-01
9.160113999999999757e-02
8.069063999999999404e-02
1.664081299999999874e-01
6.011230000000000046e-02
1.394275500000000112e-01
1.588240300000000049e-01
1.466553200000000057e-01
5.697478000000000264e-02
3.486063999999999830e-02
6.254845000000000543e-02
5.747088999999999670e-02
7.370060999999999973e-02
7.828970999999999847e-02
5.588603000000000320e-02
7.104884999999999673e-02
7.963565000000000227e-02
3.988847999999999699e-02
5.600843999999999961e-02
7.127318000000000542e-02
6.806763999999999870e-02
7.870059999999999556e-02
5.341338000000000336e-02
6.932367000000000390e-02
5.800290000000000307e-02
4.523256999999999972e-02
6.209188000000000207e-02
5.964591999999999811e-02
6.260499999999999399e-02
6.989294999999999536e-02
7.404027000000000525e-02
5.470461000000000074e-02
8.290008000000000099e-02
5.869296999999999709e-02
6.426846999999999421e-02
5.917975999999999792e-02
5.911211000000000243e-02
7.063308999999999560e-02
5.639291999999999916e-02
5.962023000000000322e-02
5.539916000000000285e-02
4.574750999999999818e-02
6.486715999999999316e-02
6.478531999999999347e-02
6.190745000000000275e-02
4.689401200000000158e-01
6.812559999999999449e-02
7.483172999999999908e-02
5.252616999999999703e-02
4.960919999999999913e-02
7.654882000000000353e-02
5.513411000000000006e-02
4.448089999999999683e-02
6.683500000000000552e-02
5.525747000000000297e-02
7.359862999999999822e-02
5.740213000000000260e-02
7.263583999999999319e-02
6.534014000000000488e-02
6.026655000000000206e-02
6.461922000000000499e-02
2.468926999999999927e-02
4.633244000000000251e-02
6.475356000000000167e-02
4.488224999999999854e-02
4.731475999999999738e-02
4.757638000000000145e-02
6.894820000000000115e-02
4.404196999999999973e-02
6.144743999999999901e-02
3.672005999999999881e-02
5.803099999999999925e-02
6.114085999999999826e-02
6.865817000000000447e-02
5.293574000000000196e-02
7.578463000000000560e-02
7.500495000000000079e-02
7.071855999999999975e-02
6.143756999999999691e-02
5.058880000000000321e-02
7.301265999999999312e-02
4.176814000000000221e-02
7.444858000000000031e-02
6.770956000000000197e-02
5.550129000000000173e-02
7.030559999999999587e-02
5.007230000000000014e-02
4.964476000000000305e-02
5.692950000000000094e-02
5.752141999999999672e-02
5.568804000000000115e-02
4.608360999999999708e-02
6.481934999999999780e-02
6.623535999999999313e-02
7.152674000000000532e-02
5.978131999999999890e-02
4.392606999999999762e-02
6.935755000000000392e-02
7.082275999999999849e-02
5.793829000000000340e-02
5.678209000000000034e-02
7.545498000000000483e-02
6.060034000000000254e-02
8.135032000000000374e-02
5.795514000000000221e-02
6.737498000000000098e-02
6.742795000000000039e-02
9.472286000000000594e-02
7.992997000000000296e-02
5.942353000000000218e-02
5.538007999999999820e-02
5.093933999999999962e-02
5.282513999999999960e-02
6.183613000000000304e-02
5.588954000000000144e-02
6.908983000000000485e-02
4.433414000000000105e-02
6.322898000000000407e-02
7.007987000000000244e-02
6.668736000000000108e-02
7.094272000000000078e-02
4.697670700000000088e-01
4.698557999999999901e-02
3.987570000000000003e-02
3.915464999999999918e-02
6.564697999999999367e-02
6.660929999999999629e-02
5.042254000000000180e-02
4.937284000000000117e-02
4.365137999999999657e-02
6.787350000000000327e-02
6.992083999999999799e-02
5.779661999999999994e-02
4.751100999999999935e-02
6.935202999999999507e-02
5.791534999999999739e-02
6.230051999999999812e-02
6.833851000000000508e-02
8.334627000000000008e-02
6.572218000000000504e-02
6.866941999999999491e-02
5.044620999999999827e-02
4.951592999999999967e-02
4.565173000000000147e-02
6.517338999999999771e-02
5.303535999999999667e-02
6.832280000000000297e-02
5.238680999999999893e-02
4.131462999999999802e-02
6.749491999999999992e-02
6.850391999999999593e-02
4.685309300000000121e-01
6.232180999999999832e-02
9.207292000000000254e-02
6.629048999999999359e-02
5.489650000000000085e-02
6.628032000000000368e-02
5.849329999999999807e-02
6.886262999999999412e-02
7.741262999999999617e-02
7.002783999999999398e-02
5.990430000000000060e-02
6.446237999999999968e-02
5.490162999999999988e-02
5.773749999999999716e-02
6.969709999999999794e-02
5.469584000000000251e-02
6.227558999999999872e-02
3.102816299999999750e-01
1.062613200000000063e-01
1.751085199999999897e-01
1.349885600000000074e-01
1.383188499999999932e-01
4.878731000000000040e-02
6.704272000000000009e-02
1.337575900000000095e-01
1.538865600000000056e-01
5.497843000000000174e-02
6.419893999999999601e-02
1.316810499999999939e-01
5.865545999999999954e-02
7.330754000000000437e-02
7.149239000000000288e-02
8.587611000000000550e-02
7.287881000000000220e-02
7.025620999999999949e-02
6.962466999999999961e-02
7.410123999999999878e-02
5.657703000000000038e-02
1.764735100000000001e-01
7.164400999999999409e-02
7.421152000000000304e-02
8.059012999999999594e-02
6.752212000000000491e-02
6.438265999999999434e-02
6.418947999999999321e-02
6.163317000000000101e-02
8.330469999999999542e-02
4.958084000000000102e-02
3.613584000000000240e-02
8.628813999999999929e-02
6.626170000000000671e-02
5.810836999999999947e-02
5.188734999999999875e-02
5.712836999999999776e-02
5.457631000000000288e-02
3.339138999999999996e-02
5.042332000000000064e-02
7.062759999999999871e-02
4.613323400000000074e-01
5.087508999999999781e-02
6.118337000000000081e-02
5.301249000000000239e-02
7.116471000000000602e-02
8.357193999999999734e-02
4.208255999999999802e-02
6.318627999999999745e-02
4.585333999999999938e-02
7.234765999999999420e-02
6.438075999999999521e-02
8.591980000000000450e-02
7.021123999999999421e-02
7.839297000000000626e-02
4.728311000000000319e-02
6.617167999999999661e-02
8.574133999999999922e-02
5.211542999999999731e-02
4.929853000000000013e-02
6.021469000000000127e-02
4.737729999999999719e-02
7.103842999999999963e-02
6.228540999999999939e-02
6.019853000000000010e-02
7.200320999999999805e-02
7.158667000000000502e-02
4.684648000000000284e-02
7.308530000000000582e-02
5.764537000000000133e-02
6.819530999999999510e-02
4.636664500000000078e-01
7.666183000000000025e-02
6.705394000000000632e-02
7.534311000000000480e-02
6.744097000000000286e-02
7.159532000000000396e-02
6.225475999999999926e-02
5.797079000000000121e-02
5.275972999999999774e-02
3.595186000000000215e-02
5.493561999999999751e-02
6.953070999999999557e-02
7.807632000000000461e-02
6.035419000000000200e-02
6.038054000000000338e-02
5.290370999999999962e-02
6.811830000000000662e-02
6.310541000000000067e-02
4.845147999999999816e-02
5.395889000000000241e-02
6.555352999999999875e-02
6.364187000000000316e-02
6.615184999999999815e-02
7.141582000000000485e-02
5.071039000000000102e-02
5.633389999999999925e-02
7.742564999999999864e-02
6.059681000000000095e-02
8.548153000000000001e-02
6.500361000000000333e-02
5.340691000000000188e-02
6.146465999999999735e-02
4.740441000000000099e-02
6.719883999999999580e-02
4.283673999999999815e-02
6.589114000000000082e-02
6.753525999999999974e-02
5.546028000000000069e-02
8.125190000000000190e-02
4.832666299999999748e-01
7.377280999999999422e-02
5.844176999999999705e-02
8.452866000000000546e-02
2.288323000000000093e-02
4.412139999999999812e-02
6.190616000000000174e-02
4.647724599999999984e-01
5.619939999999999658e-02
6.524663999999999464e-02
4.563016400000000083e-01
5.930586999999999664e-02
4.890669000000000266e-02
6.793076000000000669e-02
7.180435000000000290e-02
4.392634000000000122e-02
4.723837000000000175e-02
5.876271999999999746e-02
4.512875900000000162e-01
6.520784999999999776e-02
6.937293999999999405e-02
6.590617999999999477e-02
4.895998000000000017e-02
5.916379000000000082e-02
5.729423000000000155e-02
6.538618999999999681e-02
4.345154999999999851e-02
5.995195999999999859e-02
5.759310000000000124e-02
5.826769999999999866e-02
6.631808000000000147e-02
5.827194000000000124e-02
1.446265899999999993e-01
6.543008000000000157e-02
8.404860999999999582e-02
5.897217999999999904e-02
5.390212999999999949e-02
8.773656999999999984e-02
4.748730999999999786e-02
4.484789000000000136e-02
5.546149999999999691e-02
5.604495999999999784e-02
6.076288999999999996e-02
6.431386999999999521e-02
6.115526999999999769e-02
5.896995000000000015e-02
6.442206000000000321e-02
4.707941000000000209e-02
5.612629999999999703e-02
4.541176999999999714e-02
3.218184499999999781e-01
1.284653299999999887e-01
1.452944999999999931e-01
1.109323400000000043e-01
6.939505999999999453e-02
1.036808300000000016e-01
1.648262000000000060e-01
1.524999900000000019e-01
1.565174500000000024e-01
1.477419500000000108e-01
1.505638800000000110e-01
4.614191000000000126e-02
5.993703999999999699e-02
8.349355999999999445e-02
7.172288000000000274e-02
1.467540499999999970e-01
1.182556599999999986e-01
8.764922999999999464e-02
6.691326000000000218e-02
6.707855000000000067e-02
8.744327000000000349e-02
8.371620000000000450e-02
6.751617999999999509e-02
5.760631000000000085e-02
7.261686000000000529e-02
6.308742000000000516e-02
6.860446000000000599e-02
6.598023999999999556e-02
8.208803000000000627e-02
4.602756000000000208e-02
7.877758999999999456e-02
8.173974999999999991e-02
6.725604000000000304e-02
7.190166000000000612e-02
6.730237000000000025e-02
7.149711999999999734e-02
5.455517000000000005e-02
4.897986000000000006e-02
5.619442999999999661e-02
6.224845999999999852e-02
4.786155899999999797e-01
6.385303999999999980e-02
6.328366000000000546e-02
6.828357999999999650e-02
4.238730000000000275e-02
6.870210999999999679e-02
5.295070999999999806e-02
6.151070000000000149e-02
8.172174999999999578e-02
1.307494499999999893e-01
6.299338999999999633e-02
6.207344000000000056e-02
7.163281000000000509e-02
4.305579999999999824e-02
1.314998699999999909e-01
6.163537999999999656e-02
7.617804999999999715e-02
5.170167999999999986e-02
4.831875000000000059e-02
5.636034000000000183e-02
7.773628000000000482e-02
9.546474000000000626e-02
6.667006999999999795e-02
8.193446000000000062e-02
5.463300000000000101e-02
6.233766999999999781e-02
7.058428999999999398e-02
6.049986999999999726e-02
7.015164000000000122e-02
7.061786999999999925e-02
5.176921000000000300e-02
5.604122999999999744e-02
8.559914999999999885e-02
1.441769099999999915e-01
5.459721000000000019e-02
8.591206999999999316e-02
6.738747000000000487e-02
6.205444999999999711e-02
5.149237999999999732e-02
5.607609000000000204e-02
1.340389499999999900e-01
1.096050699999999989e-01
6.459252999999999523e-02
6.748561000000000143e-02
4.602516000000000246e-02
1.146556199999999998e-01
6.782380999999999827e-02
8.129416000000000420e-02
5.884104999999999891e-02
3.135667000000000315e-02
8.078630000000000533e-02
7.622547999999999824e-02
8.819449999999999512e-02
7.510827999999999949e-02
6.983174999999999799e-02
7.400268999999999597e-02
5.036083999999999700e-02
8.905702000000000063e-02
5.113129999999999759e-02
6.315360000000000418e-02
4.920822999999999864e-02
4.870903000000000038e-02
8.924461999999999673e-02
5.934825999999999990e-02
5.508938000000000029e-02
4.663081000000000170e-02
5.521879999999999844e-02
5.452139999999999764e-02
7.721277000000000001e-02
7.328537999999999719e-02
4.506874999999999770e-02
7.136940999999999424e-02
1.119918800000000020e-01
8.020008000000000692e-02
7.166841999999999657e-02
4.303399000000000113e-02
6.081893000000000021e-02
7.331635000000000235e-02
9.642884999999999651e-02
5.092693000000000220e-02
5.442448999999999898e-02
9.452947999999999906e-02
7.110408000000000006e-02
5.051055000000000128e-02
7.568647000000000569e-02
7.452235000000000109e-02
7.212601000000000429e-02
9.006037999999999544e-02
6.641033999999999826e-02
5.846893999999999703e-02
4.467987999999999821e-02
6.278432000000000457e-02
5.964044999999999763e-02
9.996742999999999602e-02
1.029300100000000023e-01
7.795199999999999352e-02
6.908333999999999309e-02
4.440166000000000252e-02
5.922035999999999967e-02
5.445545999999999720e-02
7.125138000000000305e-02
7.942312999999999457e-02
4.853053999999999701e-02
7.769718999999999931e-02
1.388861700000000032e-01
7.876170000000000393e-02
7.114976000000000633e-02
6.631649000000000571e-02
8.713537999999999839e-02
6.742931000000000619e-02
4.745685999999999655e-02
6.588568000000000202e-02
5.336040000000000227e-02
5.189292000000000210e-02
5.362290000000000112e-02
5.508024999999999727e-02
1.302990599999999943e-01
4.728293000000000079e-02
4.917334000000000288e-02
8.219838999999999618e-02
7.897212000000000676e-02
7.507144000000000317e-02
6.236355999999999844e-02
2.007375799999999988e-01
1.161039600000000060e-01
7.697600000000000275e-02
7.476605000000000056e-02
3.596784000000000092e-02
1.483072699999999911e-01
1.240862600000000038e-01
1.411642499999999911e-01
1.528630300000000108e-01
5.742943999999999827e-02
1.541989599999999960e-01
1.195892800000000061e-01
6.068964000000000303e-02
1.216004400000000041e-01
8.703985000000000194e-02
6.705050999999999373e-02
6.866316999999999560e-02
4.777471999999999969e-02
9.851147999999999849e-02
6.879522999999999888e-02
8.866926999999999448e-02
3.125163999999999720e-02
6.565567999999999405e-02
2.156674000000000091e-01
1.889509600000000011e-01
7.881433999999999662e-02
1.870182300000000075e-01
8.576717999999999842e-02
6.195287000000000016e-02
1.008098199999999944e-01
6.671312999999999549e-02
1.162384699999999965e-01
7.612077999999999900e-02
1.566173899999999952e-01
8.251329000000000302e-02
9.111954999999999361e-02
5.442665000000000003e-02
6.558078000000000518e-02
6.032545000000000268e-02
5.335650000000000115e-02
7.465254000000000334e-02
8.272720999999999547e-02
4.248662000000000272e-02
5.552707999999999949e-02
5.762546000000000335e-02
5.863896999999999859e-02
6.990045000000000286e-02
9.875338000000000171e-02
7.814902999999999433e-02
9.619089999999999585e-02
4.190475999999999923e-02
9.202934000000000114e-02
5.092735999999999791e-02
5.096984000000000237e-02
5.209894000000000330e-02
7.442111999999999339e-02
6.260817999999999939e-02
6.757121000000000655e-02
7.407034999999999314e-02
8.304614000000000440e-02
4.626792999999999878e-02
3.956101000000000062e-02
4.542021999999999726e-02
7.937067999999999901e-02
6.761230999999999491e-02
5.848955000000000126e-02
6.538251000000000479e-02
7.095550999999999942e-02
6.835829999999999684e-02
5.885714999999999697e-02
7.430663999999999325e-02
9.395694999999999741e-02
4.435875000000000234e-02
7.465681000000000400e-02
5.344845000000000151e-02
8.959669000000000660e-02
7.551335000000000686e-02
5.854232000000000186e-02
5.865226999999999941e-02
7.314632999999999552e-02
7.926798999999999651e-02
8.649044000000000176e-02
2.782097999999999863e-02
8.253779999999999450e-02
5.232840999999999881e-02
6.236193000000000292e-02
1.327107899999999951e-01
4.595744000000000218e-02
7.226712000000000413e-02
5.990559000000000162e-02
6.621013000000000592e-02
8.742510000000000558e-02
6.892081999999999375e-02
6.152433000000000207e-02
5.043116000000000265e-02
9.276985999999999566e-02
8.961510999999999783e-02
4.992367000000000332e-02
4.676795000000000258e-02
8.832553999999999406e-02
7.260302999999999896e-02
6.175575999999999982e-02
6.204707000000000278e-02
4.072690000000000338e-02
6.175453999999999666e-02
5.975877000000000272e-02
8.339834000000000136e-02
7.304742999999999653e-02
5.092668999999999668e-02
6.857997999999999872e-02
6.925146000000000079e-02
5.939639000000000030e-02
4.162541000000000158e-02
8.379274999999999918e-02
6.810906999999999378e-02
9.563807000000000558e-02
9.088852999999999516e-02
5.139338999999999713e-02
7.052469999999999573e-02
5.191822000000000104e-02
6.415597000000000660e-02
7.043770000000000586e-02
1.176972500000000033e-01
5.875232999999999844e-02
6.122278999999999916e-02
7.127239000000000491e-02
9.923532000000000186e-02
2.100699799999999895e-01
7.193550999999999418e-02
7.065539999999999321e-02
7.684130000000000127e-02
4.617376000000000119e-02
7.476254999999999706e-02
5.557618999999999754e-02
6.965407999999999322e-02
7.151351000000000235e-02
6.697156999999999416e-02
5.773923999999999723e-02
9.151172000000000473e-02
4.885834000000000010e-02
1.110221299999999967e-01
6.912571000000000687e-02
6.453854000000000535e-02
5.169370000000000215e-02
1.279825900000000072e-01
4.480983999999999662e-02
5.217514000000000179e-02
6.928652000000000422e-02
1.013805799999999979e-01
5.119834999999999664e-02
8.843088999999999811e-02
1.031212900000000043e-01
9.371316000000000368e-02
4.815289999999999848e-02
5.099092400000000413e-01
5.155234999999999679e-02
1.467871400000000104e-01
4.299356000000000011e-02
1.599613300000000127e-01
1.820606800000000025e-01
1.457710999999999868e-01
1.627350700000000094e-01
1.637763100000000083e-01
1.159344100000000016e-01
1.764149799999999990e-01
1.545548999999999951e-01
1.490353700000000003e-01
7.942382000000000608e-02
8.581602000000000674e-02
8.323542000000000440e-02
8.402302000000000382e-02
6.884988999999999693e-02
1.143482999999999999e-01
1.985944699999999952e-01
7.423933000000000615e-02
7.467466999999999855e-02
6.322555000000000536e-02
1.964802200000000110e-01
8.156787999999999539e-02
4.433042999999999706e-02
7.663253999999999899e-02
5.850285999999999681e-02
9.720255999999999341e-02
6.482145999999999741e-02
8.463054999999999883e-02
6.180930999999999925e-02
8.398211999999999344e-02
3.689432000000000128e-02
7.398525000000000240e-02
3.228313000000000016e-02
1.229172399999999971e-01
5.785508000000000317e-02
8.248785000000000145e-02
5.409713000000000022e-02
6.657277000000000333e-02
7.680093000000000336e-02
7.434084999999999999e-02
5.564551000000000219e-02
6.569676000000000682e-02
7.953931000000000195e-02
8.149905999999999817e-02
4.337045999999999957e-02
6.503828999999999860e-02
1.032571099999999992e-01
5.650242999999999932e-02
8.717284000000000144e-02
7.453935999999999895e-02
4.674061999999999661e-02
1.352421099999999987e-01
8.066028999999999560e-02
5.558497999999999911e-02
7.639622999999999553e-02
8.725554000000000643e-02
7.329708999999999530e-02
5.437448999999999755e-02
8.855601000000000445e-02
4.475736000000000298e-02
7.556097000000000508e-02
3.922607000000000177e-02
6.647696999999999634e-02
7.883310000000000317e-02
7.984483000000000552e-02
6.096593000000000151e-02
1.798939300000000074e-01
8.294572999999999530e-02
6.926350000000000562e-02
9.590956000000000481e-02
8.535628000000000659e-02
1.322858500000000104e-01
1.024611700000000042e-01
5.493685000000000235e-02
1.460516400000000103e-01
1.123478299999999958e-01
1.389928699999999906e-01
8.606358000000000064e-02
1.645332599999999867e-01
4.985153999999999974e-02
7.552272000000000152e-02
6.248364000000000001e-02
6.183617999999999754e-02
7.033335000000000281e-02
8.703639999999999988e-02
6.066305000000000308e-02
6.934392000000000333e-02
1.057365400000000039e-01
8.774666000000000410e-02
3.172751100000000268e-01
8.694759000000000515e-02
1.006830699999999995e-01
4.717471000000000164e-02
8.380298999999999388e-02
4.094231000000000259e-02
7.402238999999999347e-02
7.093260999999999317e-02
9.578538000000000330e-02
1.034927999999999959e-01
1.820787399999999889e-01
1.573238600000000098e-01
1.145799200000000018e-01
4.589062000000000002e-02
9.999682999999999489e-02
8.029018000000000266e-02
7.971559999999999757e-02
5.184849999999999876e-02
9.439751999999999865e-02
7.414840999999999793e-02
4.739506999999999748e-02
1.156312399999999962e-01
5.889542999999999862e-02
4.779287000000000118e-02
6.408819000000000321e-02
6.475142999999999871e-02
1.422225699999999926e-01
9.019575000000000509e-02
7.377511000000000485e-02
2.038972000000000007e-01
6.264846999999999777e-02
7.478603000000000334e-02
7.106767999999999419e-02
4.697968000000000283e-02
7.547624999999999473e-02
6.718180999999999459e-02
1.397727699999999906e-01
7.247336999999999529e-02
9.271361999999999659e-02
1.236042599999999936e-01
6.147012000000000309e-02
1.251387700000000103e-01
7.271096000000000503e-02
5.111793000000000031e-01
8.528267999999999960e-02
7.882245999999999697e-02
4.111398000000000136e-02
8.406647999999999898e-02
7.364320000000000588e-02
7.874169000000000307e-02
5.517601999999999923e-02
8.335352999999999513e-02
5.087304499999999452e-01
9.144304000000000321e-02
4.368960000000000204e-02
6.569437000000000193e-02
2.281433099999999881e-01
8.768433000000000477e-02
1.267448599999999870e-01
1.911342799999999897e-01
2.137338500000000030e-01
3.787006999999999873e-02
1.603263299999999891e-01
1.447398799999999874e-01
1.421275899999999981e-01
1.209363700000000014e-01
1.149436999999999959e-01
5.061927000000000093e-02
7.084034000000000164e-02
8.604009999999999436e-02
7.210835999999999635e-02
7.195970999999999618e-02
9.814357999999999416e-02
5.176700000000000051e-02
1.321668000000000009e-01
8.248426999999999842e-02
1.303159700000000032e-01
5.729788999999999716e-02
1.584320100000000120e-01
1.945559199999999933e-01
2.173107099999999903e-01
1.581130400000000102e-01
1.458015099999999953e-01
1.375325900000000101e-01
1.221364300000000042e-01
1.868660900000000125e-01
9.831968000000000651e-02
1.400951500000000016e-01
4.641752000000000100e-01
1.503691400000000122e-01
1.515090099999999995e-01
4.941316999999999932e-02
7.086061000000000443e-02
7.649854999999999849e-02
1.096748500000000043e-01
1.048416999999999960e-01
8.608424000000000631e-02
8.744404999999999539e-02
6.216725000000000029e-02
1.236857199999999990e-01
6.172894999999999771e-02
6.682762999999999898e-02
5.519812999999999803e-02
8.719237999999999988e-02
9.501171999999999396e-02
1.115652699999999942e-01
1.014572499999999988e-01
8.600136999999999365e-02
5.616129000000000260e-02
7.327114999999999323e-02
7.930827000000000016e-02
6.225329999999999753e-02
1.217596499999999970e-01
9.030438999999999827e-02
8.097089000000000369e-02
6.114348000000000005e-02
3.720840000000000258e-02
6.563641000000000614e-02
5.136856000000000061e-02
1.885969700000000027e-01
1.028407800000000066e-01
1.008499000000000062e-01
1.280224299999999926e-01
1.940405600000000008e-01
6.621817000000000675e-02
5.748095000000000288e-02
7.963388000000000411e-02
1.392420900000000128e-01
1.223446799999999973e-01
7.455312000000000050e-02
6.819819000000000575e-02
1.420161799999999919e-01
7.961350999999999845e-02
2.843819799999999787e-01
8.833973000000000519e-02
8.147651000000000199e-02
6.818760999999999572e-02
8.295447999999999711e-02
7.884745999999999422e-02
5.000452999999999842e-02
1.874265200000000131e-01
5.583640000000000131e-02
1.138662800000000003e-01
1.142780300000000027e-01
1.029938700000000013e-01
1.098532700000000029e-01
5.243348999999999926e-02
7.559873999999999761e-02
6.825697999999999488e-02
6.443988000000000493e-02
6.657225999999999422e-02
1.294849000000000139e-01
1.427848499999999909e-01
1.370682300000000131e-01
1.120995000000000047e-01
1.341160999999999881e-01
1.189284300000000016e-01
1.422116099999999883e-01
9.604450000000000487e-02
6.372421000000000335e-02
7.009603999999999835e-02
1.412103899999999912e-01
1.677003499999999980e-01
3.838554000000000271e-02
1.543106800000000056e-01
8.669564999999999910e-02
1.155700600000000022e-01
6.029127000000000097e-02
5.175156999999999674e-02
3.235148000000000190e-02
1.314000700000000077e-01
1.284435800000000016e-01
1.191426899999999955e-01
7.370013000000000258e-02
1.087294699999999947e-01
5.004025199999999618e-01
1.097273200000000032e-01
7.690320000000000489e-02
1.021173300000000062e-01
5.060524400000000478e-01
9.356684999999999308e-02
8.834390000000000298e-02
3.290569000000000133e-02
1.222614600000000024e-01
2.497413000000000063e-02
1.249093500000000023e-01
1.181737800000000060e-01
7.250478000000000478e-02
1.228537799999999958e-01
1.598584500000000130e-01
7.260980999999999685e-02
3.460512000000000310e-02
1.884208800000000128e-01
6.484919999999999574e-02
1.416470300000000071e-01
8.715684999999999405e-02
3.948643999999999765e-02
1.640170800000000095e-01
1.371362499999999873e-01
1.204236000000000056e-01
7.009645999999999932e-02
5.613279000000000185e-02
1.335678700000000052e-01
6.028833000000000109e-02
8.966082000000000218e-02
7.170543000000000056e-02
1.150210599999999944e-01
1.175068699999999994e-01
1.502933800000000042e-01
8.934023000000000658e-02
5.849209999999999826e-02
1.551857299999999940e-01
3.351005499999999970e-01
1.044858699999999946e-01
6.632448000000000510e-02
5.923018000000000033e-02
9.024583999999999384e-02
8.378845999999999516e-02
7.861313999999999802e-02
1.793664700000000001e-01
9.986385999999999874e-02
8.443886000000000447e-02
1.241400200000000037e-01
4.466835999999999723e-02
1.408666500000000099e-01
8.815125999999999518e-02
4.036407999999999663e-02
9.992640999999999329e-02
1.384802900000000059e-01
1.193364900000000034e-01
1.961578700000000119e-01
4.929448000000000163e-02
8.846239000000000186e-02
8.850225999999999926e-02
1.042049200000000064e-01
1.466259299999999877e-01
1.388216999999999923e-01
1.193361700000000053e-01
1.464075999999999989e-01
9.464311000000000251e-02
6.633687000000000611e-02
6.931059000000000525e-02
9.766442000000000179e-02
8.719085000000000030e-02
1.889195899999999984e-01
1.276673999999999864e-01
5.535178000000000320e-02
1.036681299999999972e-01
1.225635199999999952e-01
1.029933199999999993e-01
7.668485999999999359e-02
4.471213000000000271e-02
1.770712500000000134e-01
1.141230500000000037e-01
1.770967499999999972e-01
8.233595000000000497e-02
9.287275999999999865e-02
8.653769000000000045e-02
1.368153300000000128e-01
7.421215000000000450e-02
5.971001000000000086e-02
6.320420000000000205e-02
9.644071999999999367e-02
6.746241999999999517e-02
9.137098000000000442e-02
1.783413600000000043e-01
8.093293000000000015e-02
2.092891900000000138e-01
1.348416799999999915e-01
6.232051000000000257e-02
6.076957000000000192e-02
1.450291099999999889e-01
9.573175000000000434e-02
5.276647100000000368e-01
9.191829999999999445e-02
1.630113199999999873e-01
6.303870000000000307e-02
1.432301500000000005e-01
5.002873899999999985e-01
8.682070999999999539e-02
1.007141899999999951e-01
1.060563900000000004e-01
5.193572400000000533e-01
1.837487299999999990e-01
1.302682400000000074e-01
5.899750000000000133e-02
1.983830099999999985e-01
2.913161799999999801e-01
2.062472099999999864e-01
6.403174999999999839e-02
2.536523199999999867e-01
9.627518000000000187e-02
1.558372399999999880e-01
1.514988800000000024e-01
8.584835000000000382e-02
1.816144000000000092e-01
2.357718900000000117e-01
1.062380200000000025e-01
9.148335999999999968e-02
6.368197000000000441e-02
1.713368500000000128e-01
1.334797699999999976e-01
1.080783399999999950e-01
1.175813299999999978e-01
1.303573600000000055e-01
1.491873800000000083e-01
1.163871999999999962e-01
7.057634000000000130e-02
6.866780000000000106e-02
1.064394200000000068e-01
5.364722000000000240e-02
1.686244600000000038e-01
4.642604000000000175e-02
9.454208999999999530e-02
1.355440499999999993e-01
8.830575000000000230e-02
9.521084999999999965e-02
1.562979999999999925e-01
5.037396699999999727e-01
1.448423600000000033e-01
2.150584299999999949e-01
3.437073399999999723e-01
1.232142299999999940e-01
2.822088600000000058e-01
1.352868499999999863e-01
1.291811499999999946e-01
1.148492099999999932e-01
3.659131400000000256e-01
2.953044000000000224e-01
3.766545099999999979e-01
3.837367300000000259e-01
3.864331400000000083e-01
2.971276800000000051e-01
8.708854000000000595e-02
9.267190000000000150e-02
8.059516999999999376e-02
8.081004999999999439e-02
9.426236000000000337e-02
8.714802000000000659e-02
9.835892999999999720e-02
7.105158999999999780e-02
3.756727400000000050e-01
9.122381000000000240e-02
7.952465999999999702e-02
9.140197999999999379e-02
7.942058000000000451e-02
3.842245799999999822e-01
7.031811999999999785e-02
8.581505000000000383e-02
9.403756000000000614e-02
9.223053999999999975e-02
8.554881000000000291e-02
9.736461000000000421e-02
9.644205999999999612e-02
7.718998999999999999e-02
8.734245000000000203e-02
1.029773900000000020e-01
8.552840000000000442e-02
9.337199999999999667e-02
9.002135999999999472e-02
6.631238999999999884e-02
1.005188899999999996e-01
8.842924000000000617e-02
1.004016499999999951e-01
8.642885000000000151e-02
9.122702000000000588e-02
7.936189000000000437e-02
8.484803000000000484e-02
9.979749000000000259e-02
8.524484999999999701e-02
1.003999599999999964e-01
8.229071999999999776e-02
7.239953999999999834e-02
8.363982999999999834e-02
8.518351999999999868e-02
8.607510000000000161e-02
6.778853999999999436e-02
8.670297000000000420e-02
9.061821000000000459e-02
3.738622099999999726e-01
3.850497199999999842e-01
3.644890800000000208e-01
3.824684799999999996e-01
3.701324400000000070e-01
3.825725700000000007e-01
3.755728300000000242e-01
3.811977699999999913e-01
3.730019099999999921e-01
3.591031499999999821e-01
2.852471599999999996e-01
7.890323000000000475e-02
7.706607000000000041e-02
1.019634600000000058e-01
8.375834000000000057e-02
9.519154000000000504e-02
1.070798399999999956e-01
9.220801000000000691e-02
8.351836999999999456e-02
9.465719000000000216e-02
7.593761999999999734e-02
8.311411000000000493e-02
8.158139000000000363e-02
9.795497000000000232e-02
8.560262999999999900e-02
8.397996000000000627e-02
8.804049999999999376e-02
6.410459999999999769e-02
8.647119999999999806e-02
8.694509999999999739e-02
8.425277999999999934e-02
9.037438000000000415e-02
7.839069999999999372e-02
1.065710299999999972e-01
8.975304000000000615e-02
9.341625000000000623e-02
8.562079999999999691e-02
9.731929999999999747e-02
7.593250000000000000e-02
7.771683000000000063e-02
7.335498999999999492e-02
8.696067000000000380e-02
9.457482000000000388e-02
8.042383999999999644e-02
9.506670999999999871e-02
9.289031000000000371e-02
8.035316000000000680e-02
9.757039000000000684e-02
8.003222000000000114e-02
7.126085999999999532e-02
1.026565400000000045e-01
9.290088999999999986e-02
7.972245999999999500e-02
9.111832000000000265e-02
1.018178700000000048e-01
7.465399000000000340e-02
8.436855000000000049e-02
8.679476999999999332e-02
9.521440000000000459e-02
9.419776000000000538e-02
3.876957500000000056e-01
9.579590999999999801e-02
9.839815999999999840e-02
3.777279700000000240e-01
8.907194999999999696e-02
9.487457000000000529e-02
8.558077999999999519e-02
8.216326000000000185e-02
7.828451999999999633e-02
8.681263999999999648e-02
9.310770000000000157e-02
8.898978999999999917e-02
9.247722999999999360e-02
9.079544999999999977e-02
9.397181000000000284e-02
8.358119999999999439e-02
3.709569600000000023e-01
9.831542999999999533e-02
7.846907999999999661e-02
8.956342000000000469e-02
7.820348000000000577e-02
3.611181199999999869e-01
9.291939000000000448e-02
8.618114999999999803e-02
8.243491999999999487e-02
9.306084000000000578e-02
8.765352999999999339e-02
9.826732999999999996e-02
9.860918999999999934e-02
8.235385000000000622e-02
8.848501999999999756e-02
1.035113700000000053e-01
7.854592999999999992e-02
8.388373000000000357e-02
7.987539999999999918e-02
8.516258999999999635e-02
8.223706000000000071e-02
8.637735000000000551e-02
1.009498800000000057e-01
8.081820000000000670e-02
7.653664000000000300e-02
1.110794499999999962e-01
1.030694300000000035e-01
9.163164999999999505e-02
8.426256000000000024e-02
8.633926000000000101e-02
9.558534000000000475e-02
8.515071000000000445e-02
8.394830999999999821e-02
6.228721999999999731e-02
7.892705999999999333e-02
9.293651999999999469e-02
4.215165300000000004e-01
4.122993200000000247e-01
4.258923099999999962e-01
1.030966100000000052e-01
9.292577000000000476e-02
9.240291000000000476e-02
8.304973000000000216e-02
3.760128799999999938e-01
3.682670100000000057e-01
8.224067000000000183e-02
7.532896000000000036e-02
9.117846000000000284e-02
4.174910299999999852e-01
1.013262699999999961e-01
7.738538000000000361e-02
9.421876999999999336e-02
3.680847099999999816e-01
9.750024000000000191e-02
9.510001999999999345e-02
4.163403399999999754e-01
9.267609999999999737e-02
8.703779000000000377e-02
6.705803999999999931e-02
9.566776999999999920e-02
9.080059000000000047e-02
8.225443999999999811e-02
8.682465000000000321e-02
8.483411999999999897e-02
7.955811000000000133e-02
8.990135000000000487e-02
8.745935999999999988e-02
9.678634999999999322e-02
3.019518299999999766e-01
3.026944799999999880e-01
3.054224799999999962e-01
2.972883900000000135e-01
2.576899500000000010e-01
2.948688400000000209e-01
8.524062999999999779e-02
4.125705100000000014e-01
1.027769300000000025e-01
8.934517999999999627e-02
8.676325000000000010e-02
7.492711999999999983e-02
9.546759000000000495e-02
8.251471000000000500e-02
9.400198999999999361e-02
1.020854399999999995e-01
8.328926999999999858e-02
7.374189000000000438e-02
8.671642999999999712e-02
8.859314999999999551e-02
1.059094599999999969e-01
8.040335999999999317e-02
9.698133999999999921e-02
9.790978000000000181e-02
8.930312999999999446e-02
7.899394999999999334e-02
8.122319000000000067e-02
7.904242000000000212e-02
1.043352800000000025e-01
7.691543000000000685e-02
7.189391000000000531e-02
9.091209000000000096e-02
9.111160000000000092e-02
9.201183000000000278e-02
8.927749999999999575e-02
1.004734899999999986e-01
8.813018999999999714e-02
8.920066000000000106e-02
8.333298999999999568e-02
3.814651800000000148e-01
8.976952000000000542e-02
8.641398000000000135e-02
8.613888999999999574e-02
7.065815999999999764e-02
1.123478900000000058e-01
8.402479000000000198e-02
9.666956999999999633e-02
7.057602999999999793e-02
8.173213999999999479e-02
6.236317000000000249e-02
9.915609000000000228e-02
9.285229999999999873e-02
4.311967199999999778e-01
9.504985999999999990e-02
7.626884999999999915e-02
7.429020999999999542e-02
8.147785000000000444e-02
1.046947200000000050e-01
8.911599000000000603e-02
9.370096999999999454e-02
6.573714999999999420e-02
9.449404999999999610e-02
9.621238999999999486e-02
8.383250000000000424e-02
8.608746000000000453e-02
3.705032100000000272e-01
8.878294999999999937e-02
9.462346000000000645e-02
8.547422000000000353e-02
7.865627999999999509e-02
8.882724999999999649e-02
1.011856200000000039e-01
9.649689000000000183e-02
9.027730000000000476e-02
9.378527000000000391e-02
9.143573000000000672e-02
8.245407000000000430e-02
9.166512999999999745e-02
9.708471999999999935e-02
7.215754000000000612e-02
8.824993000000000420e-02
9.881774000000000113e-02
8.349797000000000469e-02
8.578444000000000347e-02
9.977785999999999600e-02
9.611253000000000157e-02
8.981891000000000180e-02
6.859954999999999525e-02
9.960863999999999829e-02
8.725563999999999543e-02
1.135204999999999964e-01
7.357181000000000137e-02
6.578338000000000241e-02
4.068756399999999829e-01
4.261170200000000130e-01
9.118848000000000231e-02
8.956161999999999457e-02
8.486435999999999980e-02
9.415426999999999824e-02
8.435468000000000133e-02
8.316613000000000477e-02
8.120114999999999972e-02
8.471067999999999654e-02
8.634699999999999320e-02
4.219085799999999775e-01
4.252844900000000150e-01
8.070088000000000261e-02
9.436084000000000138e-02
1.004847600000000063e-01
7.767532000000000603e-02
7.122071000000000651e-02
7.927784999999999693e-02
8.384426000000000379e-02
9.856104000000000254e-02
6.521622000000000530e-02
9.258698999999999402e-02
9.360250000000000514e-02
8.933982000000000034e-02
9.103611000000000342e-02
9.630581000000000558e-02
7.603092999999999657e-02
8.405178000000000649e-02
7.837887000000000326e-02
1.071115599999999946e-01
7.634172000000000180e-02
8.663060999999999678e-02
8.342267999999999906e-02
9.265497999999999790e-02
3.393594099999999725e-01
2.741748500000000255e-01
2.968256400000000017e-01
2.764877000000000029e-01
9.404466999999999688e-02
8.341025000000000522e-02
8.576910999999999563e-02
8.712767999999999902e-02
8.396241000000000121e-02
9.814080999999999499e-02
8.407307999999999448e-02
9.602027000000000478e-02
9.409842999999999680e-02
8.699253999999999321e-02
8.800341999999999887e-02
3.983333499999999749e-01
7.925627000000000366e-02
4.076458900000000107e-01
7.434093999999999425e-02
9.009541000000000077e-02
8.521721000000000157e-02
1.057753800000000022e-01
6.954001999999999406e-02
9.425878999999999508e-02
8.343353000000000574e-02
9.242786999999999531e-02
9.166240999999999972e-02
9.346047999999999856e-02
9.084580999999999906e-02
1.061475800000000053e-01
8.987491000000000230e-02
8.865138000000000185e-02
8.478431000000000162e-02
1.022013199999999983e-01
7.897128000000000481e-02
8.421528000000000347e-02
1.016042499999999932e-01
7.527416000000000662e-02
8.623427000000000175e-02
8.481751999999999347e-02
7.780188999999999855e-02
1.073783600000000060e-01
8.730809999999999960e-02
8.683435000000000459e-02
9.120656000000000596e-02
9.768620999999999555e-02
8.741685999999999901e-02
1.108935999999999950e-01
9.404563000000000506e-02
8.341949999999999366e-02
9.210300000000000431e-02
9.094180999999999793e-02
6.822050000000000336e-02
8.990766000000000036e-02
9.346946999999999894e-02
9.801078000000000567e-02
4.345099700000000231e-01
9.709734999999999894e-02
4.031478000000000006e-01
8.707591000000000636e-02
1.011397599999999952e-01
9.997649000000000119e-02
7.650674999999999837e-02
4.207091700000000212e-01
8.696698999999999402e-02
7.857688999999999646e-02
9.447408000000000194e-02
1.050894400000000062e-01
8.356499000000000565e-02
9.714372000000000285e-02
9.302902999999999867e-02
7.688994999999999858e-02
7.440470000000000417e-02
8.635152999999999579e-02
8.271148000000000389e-02
1.135830399999999962e-01
8.256351000000000662e-02
8.406624999999999515e-02
8.023149999999999726e-02
1.007047100000000028e-01
9.124756000000000533e-02
9.858662999999999454e-02
7.174505000000000465e-02
7.253226999999999591e-02
8.596046000000000242e-02
9.107005999999999435e-02
7.430377000000000509e-02
9.741505000000000303e-02
1.011052000000000062e-01
1.044500599999999974e-01
4.295991599999999799e-01
9.944698999999999900e-02
8.934219000000000188e-02
1.031004100000000034e-01
8.632067000000000212e-02
4.174271700000000140e-01
1.023623200000000066e-01
1.019408499999999995e-01
8.256012999999999546e-02
9.456883000000000650e-02
8.945883000000000307e-02
4.141251699999999869e-01
1.029540800000000034e-01
8.561886000000000496e-02
9.516573999999999867e-02
9.479993999999999921e-02
9.405286000000000202e-02
9.125468000000000468e-02
9.767349999999999643e-02
8.559564999999999535e-02
8.430360000000000631e-02
8.173144000000000242e-02
7.370857999999999577e-02
8.948074999999999779e-02
8.960714999999999653e-02
8.482412000000000285e-02
8.664771999999999752e-02
4.282370699999999974e-01
7.779988999999999655e-02
9.331583999999999712e-02
9.667787999999999382e-02
8.010805000000000009e-02
9.462244000000000210e-02
7.297463999999999340e-02
9.083544999999999814e-02
8.898598000000000618e-02
8.055160000000000098e-02
9.535338000000000147e-02
8.252328999999999914e-02
9.384335000000000593e-02
2.987423300000000004e-01
3.050453300000000034e-01
2.756353000000000275e-01
2.768493000000000204e-01
7.463762000000000174e-02
4.007525800000000249e-01
8.907470000000000665e-02
4.062870299999999935e-01
1.143088800000000016e-01
1.111426900000000023e-01
3.015329099999999873e-01
8.895753000000000688e-02
1.015056800000000009e-01
9.080193000000000292e-02
8.886081999999999315e-02
9.465071999999999375e-02
8.959614999999999940e-02
9.536711999999999967e-02
9.635707999999999773e-02
1.020364299999999974e-01
9.948165999999999953e-02
8.894889999999999741e-02
9.646204999999999363e-02
7.762407000000000334e-02
2.981741399999999764e-01
8.707615000000000494e-02
8.354899999999999827e-02
1.054659099999999960e-01
1.102175499999999975e-01
8.361306000000000294e-02
9.352222000000000313e-02
7.664785000000000348e-02
8.567489000000000354e-02
9.203511999999999804e-02
8.517663000000000317e-02
7.112673999999999386e-02
4.300886600000000115e-01
8.309932000000000429e-02
5.852820999999999718e-02
1.252001199999999981e-01
1.006974399999999992e-01
8.185948999999999309e-02
4.266130499999999937e-01
7.937199999999999811e-02
9.686575999999999520e-02
9.057564999999999367e-02
4.254978099999999763e-01
7.929427999999999477e-02
1.061383600000000010e-01
9.300268999999999897e-02
9.954902999999999669e-02
7.032413999999999332e-02
9.564000999999999753e-02
8.167818000000000300e-02
4.216904300000000050e-01
8.177750000000000297e-02
1.176622400000000013e-01
8.744309999999999583e-02
1.029040900000000036e-01
9.297133999999999954e-02
9.624314000000000480e-02
7.611474000000000018e-02
7.616193000000000268e-02
9.230496000000000534e-02
9.945661999999999558e-02
4.055386300000000110e-01
8.658889000000000169e-02
8.538996000000000086e-02
9.424688000000000510e-02
9.115834999999999910e-02
9.447872000000000214e-02
8.978099999999999969e-02
9.119330000000000491e-02
4.226251599999999997e-01
8.533941999999999917e-02
9.029011000000000675e-02
9.595373000000000097e-02
1.069465299999999980e-01
9.638323999999999503e-02
1.089655600000000030e-01
4.169590599999999925e-01
6.627611999999999393e-02
4.292937399999999792e-01
8.304686999999999486e-02
8.287505000000000566e-02
9.977774000000000365e-02
9.561028000000000582e-02
8.167378000000000138e-02
9.470377000000000656e-02
1.160844000000000042e-01
8.899764999999999759e-02
1.010854000000000058e-01
6.128105999999999831e-02
4.219477600000000050e-01
9.192337999999999898e-02
7.416586999999999485e-02
1.105423499999999976e-01
9.634234999999999327e-02
1.043386800000000031e-01
8.450465999999999533e-02
9.121940000000000603e-02
9.517644000000000104e-02
2.837300500000000114e-01
2.965640700000000129e-01
2.743604499999999780e-01
2.924299200000000098e-01
8.109352000000000227e-02
2.292856299999999903e-01
9.938159000000000576e-02
9.950697000000000014e-02
3.340390100000000251e-01
8.347693999999999948e-02
4.044199499999999725e-01
3.760062699999999758e-01
9.932248000000000465e-02
8.797410999999999426e-02
1.102154699999999959e-01
9.445454999999999823e-02
3.043056399999999884e-01
9.737447999999999937e-02
1.022002899999999992e-01
8.805219999999999714e-02
9.259320000000000050e-02
7.787930999999999326e-02
8.816913999999999307e-02
7.754257999999999984e-02
1.050662799999999980e-01
2.548327200000000126e-01
8.915608999999999340e-02
8.768148000000000608e-02
6.694445000000000257e-02
9.073810999999999682e-02
7.803704999999999670e-02
9.686656000000000433e-02
9.717116000000000642e-02
9.996557999999999833e-02
9.445270999999999528e-02
7.930307000000000328e-02
9.347049000000000329e-02
9.371815999999999480e-02
9.503907000000000327e-02
1.024795700000000059e-01
9.906133000000000299e-02
8.759269999999999556e-02
7.908882999999999885e-02
8.677303999999999573e-02
8.977594999999999326e-02
6.887018000000000306e-02
1.087622699999999942e-01
1.018291499999999933e-01
9.497255000000000280e-02
1.038554500000000019e-01
6.922264999999999668e-02
9.854852000000000056e-02
7.679283000000000636e-02
8.193111000000000144e-02
1.067899800000000066e-01
9.827204999999999968e-02
4.223410499999999956e-01
1.034786899999999982e-01
1.302477900000000022e-01
8.385724999999999429e-02
4.281127800000000261e-01
9.263230999999999549e-02
8.910735000000000183e-02
1.144874699999999940e-01
8.417088000000000347e-02
1.022951299999999980e-01
9.344072000000000489e-02
3.969545500000000171e-01
8.368451000000000362e-02
8.529480999999999868e-02
4.243469300000000111e-01
9.520510999999999557e-02
3.934519899999999737e-01
8.938593000000000233e-02
8.946553000000000144e-02
8.777951999999999977e-02
9.224282999999999788e-02
1.078905500000000017e-01
6.669023000000000312e-02
8.984886999999999735e-02
7.610007000000000577e-02
7.353988000000000191e-02
7.511684999999999890e-02
9.985516999999999310e-02
9.374975000000000669e-02
8.163048000000000526e-02
8.500447999999999338e-02
7.378796999999999440e-02
8.518085999999999713e-02
1.123282300000000011e-01
8.844844000000000317e-02
9.910009999999999653e-02
9.036842999999999959e-02
1.022389199999999970e-01
1.014130699999999941e-01
8.206953999999999638e-02
1.098600400000000060e-01
9.619513000000000369e-02
8.570645000000000346e-02
9.418005999999999600e-02
9.339888000000000357e-02
1.183107999999999937e-01
1.155386899999999994e-01
8.669155000000000610e-02
9.469284999999999508e-02
1.051521400000000050e-01
9.163643000000000483e-02
7.732297999999999949e-02
3.463374900000000256e-01
3.113329599999999919e-01
2.584259400000000206e-01
1.137796199999999980e-01
8.486394999999999356e-02
1.031534800000000057e-01
1.196780800000000061e-01
4.120229200000000147e-01
2.898702000000000223e-01
2.995886999999999856e-01
8.590796000000000543e-02
1.137753999999999988e-01
1.171950999999999965e-01
7.421347000000000360e-02
9.495306000000000579e-02
9.924542000000000086e-02
9.493205999999999867e-02
9.876500000000000556e-02
2.889526499999999776e-01
1.162892799999999949e-01
9.326499000000000594e-02
1.140945000000000015e-01
1.035833399999999960e-01
8.685916000000000470e-02
6.521000999999999881e-02
6.362402000000000335e-02
8.002584999999999560e-02
9.864639999999999520e-02
9.119115999999999334e-02
9.392712999999999757e-02
9.893509000000000331e-02
1.018229199999999973e-01
4.413827900000000248e-01
9.817138999999999727e-02
1.116955300000000012e-01
4.400994500000000031e-01
4.135554799999999753e-01
8.175237000000000476e-02
8.177225999999999939e-02
9.066166999999999976e-02
5.642592999999999914e-02
8.554522000000000514e-02
1.013009400000000060e-01
9.214303000000000077e-02
1.178580000000000044e-01
8.637056999999999374e-02
8.963506000000000251e-02
1.306489500000000137e-01
4.239300799999999869e-01
7.417517999999999334e-02
1.021703800000000051e-01
1.015348300000000065e-01
7.602509000000000350e-02
4.282722099999999865e-01
9.160838000000000314e-02
1.001377799999999957e-01
9.512457000000000551e-02
4.288646899999999929e-01
6.103403999999999774e-02
9.082107999999999848e-02
4.397002700000000042e-01
8.508203999999999767e-02
4.190562299999999740e-01
4.133919500000000080e-01
8.725169000000000674e-02
4.040301399999999821e-01
1.045010100000000053e-01
1.067479100000000014e-01
1.085795499999999969e-01
6.964035000000000364e-02
1.098354899999999940e-01
4.243904299999999852e-01
4.040404799999999796e-01
9.834661999999999571e-02
9.973471999999999893e-02
9.983630999999999756e-02
1.220122099999999959e-01
9.464285000000000059e-02
7.438907000000000158e-02
6.796729999999999439e-02
4.374256100000000202e-01
9.368848999999999927e-02
9.736799000000000148e-02
4.347114899999999782e-01
9.098069000000000295e-02
8.943772999999999307e-02
1.091239100000000045e-01
8.780855999999999384e-02
8.810311999999999311e-02
4.083497899999999903e-01
8.698762999999999634e-02
1.058878899999999984e-01
9.826205000000000356e-02
8.547873000000000276e-02
4.153226099999999810e-01
1.514787499999999953e-01
2.987769299999999961e-01
1.098708800000000041e-01
2.561455200000000154e-01
9.479542000000000523e-02
1.068677100000000046e-01
9.062000000000000610e-02
1.137805499999999942e-01
1.009570500000000065e-01
9.242914000000000685e-02
3.054693399999999781e-01
1.337876199999999960e-01
8.738086000000000464e-02
9.458605999999999958e-02
9.859706999999999499e-02
3.523894699999999824e-01
8.147772000000000348e-02
1.186009799999999947e-01
2.824530699999999728e-01
7.960206999999999700e-02
2.036116500000000051e-01
1.011721700000000057e-01
6.619416999999999662e-02
4.306673899999999833e-01
1.152810900000000027e-01
1.383125799999999905e-01
9.948535000000000017e-02
3.369498200000000110e-01
4.225729500000000027e-01
9.369929000000000452e-02
9.473637999999999504e-02
1.835470399999999946e-01
9.949341000000000435e-02
9.405581000000000358e-02
1.310979300000000014e-01
1.291256299999999912e-01
4.305241699999999838e-01
1.063167799999999996e-01
9.742808999999999497e-02
7.108818999999999555e-02
1.348466500000000123e-01
1.185750099999999946e-01
3.968296399999999835e-01
4.031697599999999881e-01
4.346065299999999909e-01
9.764821999999999391e-02
7.768759999999999555e-02
1.067943900000000029e-01
9.369581000000000437e-02
9.404276999999999775e-02
7.928121999999999947e-02
7.978934999999999500e-02
4.331601600000000163e-01
3.025982500000000130e-01
1.074106300000000069e-01
8.579013000000000611e-02
1.127522499999999983e-01
9.135906000000000582e-02
3.834891300000000114e-01
2.731379899999999972e-01
7.243787000000000142e-02
1.111573000000000006e-01
1.683371700000000082e-01
2.353013899999999992e-01
1.038051100000000060e-01
8.956214999999999316e-02
1.145756799999999992e-01
1.613592199999999977e-01
1.154015399999999969e-01
7.704988999999999588e-02
3.076027299999999909e-01
3.332193099999999908e-01
9.197721999999999842e-02
4.109326200000000262e-01
2.610326800000000169e-01
1.227564000000000016e-01
1.111855399999999994e-01
1.573303199999999957e-01
2.403575799999999874e-01
3.137819199999999920e-01
1.036894099999999957e-01
4.511624900000000271e-01
1.050013999999999947e-01
1.193792999999999938e-01
2.758446600000000193e-01
9.959352999999999956e-02
1.068409000000000025e-01
1.082608099999999990e-01
5.515127999999999697e-02
2.201265400000000094e-01
1.200714300000000068e-01
4.275459500000000079e-01
9.916316000000000019e-02
8.734535000000000216e-02
9.932001000000000024e-02
4.320880699999999908e-01
2.885618200000000244e-01
2.755111900000000169e-01
3.477527100000000204e-01
8.432206000000000423e-02
4.217636699999999794e-01
2.228143599999999891e-01
1.099617900000000037e-01
1.115050399999999997e-01
8.588613999999999971e-02
4.146080699999999952e-01
2.289299899999999999e-01
9.642808999999999409e-02
2.679242800000000146e-01
7.478767999999999527e-02
1.281882599999999983e-01
1.084624099999999952e-01
2.855056499999999997e-01
2.158771399999999951e-01
1.900147899999999890e-01
1.127263299999999996e-01
2.922581200000000101e-01
3.319764800000000182e-01
2.120322299999999882e-01
3.689815399999999967e-01
3.392140100000000102e-01
3.666648900000000211e-01
3.527320299999999742e-01
3.366659000000000179e-01
3.213911099999999799e-01
3.293091699999999844e-01
3.739582300000000026e-01
3.518491300000000099e-01
3.416278999999999844e-01
3.186337499999999934e-01
1.142010499999999984e-01
1.440033300000000127e-01
2.937136900000000272e-01
6.871950000000000280e-02
9.823581000000000674e-02
6.506296000000000301e-02
2.606320599999999987e-01
1.382808500000000107e-01
6.794094999999999995e-02
2.567289300000000218e-01
5.974288999999999988e-02
2.576425900000000047e-01
3.007829000000000058e-02
1.347643400000000102e-01
1.530360299999999896e-01
6.802191000000000487e-02
2.518368300000000115e-01
2.426597299999999902e-01
1.355273200000000067e-01
1.562115900000000113e-01
2.583426400000000123e-01
1.329568399999999928e-01
1.349021099999999918e-01
6.512207000000000412e-02
1.428995499999999863e-01
2.524577700000000258e-01
2.609158899999999837e-01
2.592806100000000225e-01
2.621261799999999864e-01
2.552182299999999904e-01
2.612132500000000079e-01
1.289971400000000101e-01
2.436890399999999957e-01
2.474789199999999911e-01
2.623538400000000048e-01
6.443126999999999882e-02
6.980611000000000455e-02
2.489385100000000017e-01
1.537838099999999930e-01
1.603190200000000065e-01
2.494965199999999994e-01
2.601604299999999981e-01
2.613712499999999994e-01
1.937528599999999990e-01
1.306992700000000063e-01
1.267265900000000001e-01
1.465764999999999985e-01
1.820797399999999899e-01
2.523727399999999843e-01
2.648878100000000013e-01
2.492190900000000042e-01
9.025476999999999805e-02
2.684146299999999874e-01
1.353628500000000068e-01
1.929504099999999889e-01
2.747913599999999845e-01
2.656659100000000051e-01
2.524589199999999756e-01
2.712638099999999941e-01
2.521030599999999899e-01
1.650620299999999985e-01
2.491705600000000131e-01
2.414763299999999890e-01
1.718657500000000116e-01
2.664412899999999973e-01
2.255688399999999927e-01
1.644757799999999881e-01
1.826045699999999938e-01
1.708589399999999869e-01
1.237636599999999976e-01
1.486578199999999961e-01
2.727721900000000255e-01
7.496970000000000023e-02
2.329176900000000106e-01
1.799783699999999986e-01
5.638777999999999846e-02
1.574706600000000123e-01
1.297705200000000003e-01
2.256240999999999941e-01
2.286186500000000066e-01
1.180301200000000023e-01
1.062181799999999954e-01
1.325061600000000117e-01
2.195554600000000078e-01
1.163024899999999945e-01
2.246690199999999971e-01
1.730077100000000090e-01
1.790446300000000102e-01


==> expres/gold/vdw-subgroup3.txt <==
2.555793299999999935e-01
6.597058000000000089e-02
6.750006999999999535e-02
7.336987000000000370e-02
5.315600999999999660e-02
6.979512000000000216e-02
6.915309000000000039e-02
6.595146999999999815e-02
5.208311000000000190e-02
6.997069999999999679e-02
5.898773000000000211e-02
5.439141000000000115e-02
7.084316000000000224e-02
6.754000000000000281e-02
5.728551999999999950e-02
7.461650999999999700e-02
6.902115000000000333e-02
5.709909999999999985e-02
6.984390999999999516e-02
6.636989000000000083e-02
7.629278999999999922e-02
6.634668000000000510e-02
7.061601000000000683e-02
5.056694999999999940e-02
6.423030000000000406e-02
7.922864999999999769e-02
6.359724999999999406e-02
6.149301000000000073e-02
5.367497000000000240e-02
6.355365999999999793e-02
5.745332000000000217e-02
6.286906999999999912e-02
6.890509999999999691e-02
6.066665999999999725e-02
6.172107000000000288e-02
6.937192000000000358e-02
7.038495000000000168e-02
6.872003999999999613e-02
6.972739999999999494e-02
8.030484000000000233e-02
7.167308999999999486e-02
6.303040999999999505e-02
6.028523000000000215e-02
6.842330000000000634e-02
6.916799999999999338e-02
6.895516000000000145e-02
7.077012000000000580e-02
5.858689000000000258e-02
7.078834999999999988e-02
7.477338000000000040e-02
6.389100000000000334e-02
5.650291999999999815e-02
5.863704000000000138e-02
6.865382000000000429e-02
7.666103000000000500e-02
7.864633000000000040e-02
6.505953999999999904e-02
7.476086999999999316e-02
6.614335000000000353e-02
5.131709999999999744e-02
7.088935000000000375e-02
5.294171999999999767e-02
7.111744999999999872e-02
6.166898999999999992e-02
7.382416999999999452e-02
5.334049999999999903e-02
5.890555000000000097e-02
4.927963999999999956e-02
8.534065999999999874e-02
7.344188999999999579e-02
6.302671999999999441e-02
7.676579999999999515e-02
5.966748999999999664e-02
7.219032000000000227e-02
6.271891000000000271e-02
7.617330999999999408e-02
5.767529999999999879e-02
6.509687999999999586e-02
7.706425999999999554e-02
6.773121000000000003e-02
7.833150999999999309e-02
7.535925999999999736e-02
6.240551999999999905e-02
7.277010000000000423e-02
5.904680000000000345e-02
7.694439000000000140e-02
7.184066000000000063e-02
8.356164000000000647e-02
5.177641000000000188e-02
7.229315999999999520e-02
7.984586000000000461e-02
6.556810999999999889e-02
6.413415000000000088e-02
8.053852999999999707e-02
6.853502999999999679e-02
6.379654999999999354e-02
7.307289999999999619e-02
4.930111999999999689e-02
8.371270999999999574e-02
5.706934999999999786e-02
6.840478999999999310e-02
5.556298999999999960e-02
6.438531000000000115e-02
4.542697999999999875e-02
6.267965000000000342e-02
7.030459000000000014e-02
6.130630000000000107e-02
8.409537999999999736e-02
6.526666000000000412e-02
7.069459999999999633e-02
7.361671000000000187e-02
6.575253000000000347e-02
7.056555000000000466e-02
6.502489999999999659e-02
5.167251999999999956e-02
6.851221000000000394e-02
6.123424000000000228e-02
5.938360000000000166e-02
6.642288000000000359e-02
5.729614999999999708e-02
6.504097999999999824e-02
6.430552000000000490e-02
7.483349000000000251e-02
6.820608999999999700e-02
6.458590000000000164e-02
7.547639000000000431e-02
5.204340999999999828e-02
8.414001999999999593e-02
6.887587000000000570e-02
6.510660000000000058e-02
6.822794000000000081e-02
7.265947999999999851e-02
6.710027000000000352e-02
6.517045000000000476e-02
6.375791000000000097e-02
5.301046000000000230e-02
7.314716000000000273e-02
7.064136000000000026e-02
6.952618000000000686e-02
6.667995999999999646e-02
6.989969999999999517e-02
6.950720999999999983e-02
6.904617999999999867e-02
6.085549999999999987e-02
6.293403999999999665e-02
6.637426999999999910e-02
5.329483000000000137e-02
7.292149000000000547e-02
6.068288000000000154e-02
7.442956000000000572e-02
6.500530000000000197e-02
7.909306000000000669e-02
7.518711999999999618e-02
7.488812999999999720e-02
5.913971999999999979e-02
7.768113000000000101e-02
5.537853000000000220e-02
6.541457000000000521e-02
5.701849999999999974e-02
7.130082000000000086e-02
7.751415999999999862e-02
7.657809999999999617e-02
6.724581999999999782e-02
7.056250000000000022e-02
5.743299000000000321e-02
7.435361999999999527e-02
7.846358000000000499e-02
7.119097000000000619e-02
6.485665000000000180e-02
7.235247000000000206e-02
2.595929799999999732e-01
6.667388999999999954e-02
8.111442000000000652e-02
5.636515999999999749e-02
7.184989999999999433e-02
6.906133999999999884e-02
8.019460999999999951e-02
5.562148000000000092e-02
6.948561000000000321e-02
7.552142000000000577e-02
6.323294000000000137e-02
6.388966000000000089e-02
5.532005999999999729e-02
5.631334000000000339e-02
7.695915999999999868e-02
4.997975999999999808e-02
6.677563000000000248e-02
7.057800000000000185e-02
6.642330000000000456e-02
6.813856999999999553e-02
6.641850000000000531e-02
6.321461999999999914e-02
7.098909999999999942e-02
9.019655999999999507e-02
6.900660000000000127e-02
5.173443999999999959e-02
5.668109000000000341e-02
8.365678999999999477e-02
6.196398000000000184e-02
5.676222999999999685e-02
8.218902999999999626e-02
8.571855000000000446e-02
5.561673999999999785e-02
7.941199999999999648e-02
8.438977999999999757e-02
6.674700999999999551e-02
7.116356999999999544e-02
6.856926000000000687e-02
7.605802999999999869e-02
7.150499000000000438e-02
7.067139999999999533e-02
6.635716999999999310e-02
6.272877999999999787e-02
6.590927000000000591e-02
6.359803999999999458e-02
5.779186000000000045e-02
6.782269999999999965e-02
6.356760999999999662e-02
6.496093000000000006e-02
5.459158000000000066e-02
7.096183000000000352e-02
8.125765000000000071e-02
6.818343999999999794e-02
8.360143999999999909e-02
4.929933000000000232e-02
7.954767999999999561e-02
6.387537999999999550e-02
7.405736999999999737e-02
8.866237000000000423e-02
8.737573999999999341e-02
8.041777999999999427e-02
6.270196000000000103e-02
7.484955999999999554e-02
7.141213000000000422e-02
5.678864000000000134e-02
8.536180000000000156e-02
7.880666999999999534e-02
7.990933999999999537e-02
7.932047000000000403e-02
7.801929999999999976e-02
6.930553999999999881e-02
4.824198999999999848e-02
8.273176999999999615e-02
4.816650000000000098e-02
6.935987999999999876e-02
6.570107000000000030e-02
5.649719000000000269e-02
6.497661999999999882e-02
8.493584999999999330e-02
7.912099999999999689e-02
5.867903000000000008e-02
8.433456999999999759e-02
7.248034000000000421e-02
7.344156000000000295e-02
7.784557999999999756e-02
5.628264999999999657e-02
3.752226000000000172e-02
6.017945000000000239e-02
6.798042999999999447e-02
5.359252999999999934e-02
6.921642999999999546e-02
7.073031999999999930e-02
5.483557000000000015e-02
7.398077999999999599e-02
7.614693999999999630e-02
6.479901999999999884e-02
5.894133000000000011e-02
7.914108999999999727e-02
8.207926000000000111e-02
6.218465000000000104e-02
7.360498000000000041e-02
7.103210000000000079e-02
7.096418999999999644e-02
8.073716999999999699e-02
5.902019000000000015e-02
6.215965999999999853e-02
6.742914999999999326e-02
7.347294999999999521e-02
7.206766000000000560e-02
7.156078999999999912e-02
8.754159999999999719e-02
6.906835000000000058e-02
6.961551000000000544e-02
7.915371999999999686e-02
8.531458000000000097e-02
6.100741999999999970e-02
6.394842000000000581e-02
6.877318000000000320e-02
6.235740000000000033e-02
8.400230999999999670e-02
7.139107999999999565e-02
7.267878999999999312e-02
7.695715999999999668e-02
6.455143000000000686e-02
7.259794999999999443e-02
8.044593999999999356e-02
7.448539999999999328e-02
6.779868000000000006e-02
6.203122999999999970e-02
6.547664999999999735e-02
6.938326000000000215e-02
7.553303999999999574e-02
6.890984999999999472e-02
6.191155999999999743e-02
6.431293000000000426e-02
6.083318000000000059e-02
6.878778000000000670e-02
7.567049000000000691e-02
5.824359999999999954e-02
7.010215999999999670e-02
6.225009000000000098e-02
7.735640000000000571e-02
6.457970000000000377e-02
6.267462000000000033e-02
6.899888999999999328e-02
6.522516999999999898e-02
7.006221999999999450e-02
7.600332999999999395e-02
6.527339000000000058e-02
7.308897999999999784e-02
6.426529999999999743e-02
7.632366999999999624e-02
6.650127000000000121e-02
6.075341000000000075e-02
6.216210999999999959e-02
6.048272999999999844e-02
6.826334000000000568e-02
6.274617000000000389e-02
7.298775000000000401e-02
7.686068999999999540e-02
5.815469000000000194e-02
5.934978999999999949e-02
5.051255999999999802e-02
6.552154000000000311e-02
8.331254999999999911e-02
7.161526000000000003e-02
6.255218999999999363e-02
5.257988000000000245e-02
7.216870999999999703e-02
6.083004000000000189e-02
3.398328700000000091e-01
5.250068000000000096e-02
2.739953600000000211e-01
6.807264000000000370e-02
7.268333000000000432e-02
6.652394000000000363e-02
6.409262000000000292e-02
7.076287000000000549e-02
7.538393999999999651e-02
5.894017000000000006e-02
6.719387999999999750e-02
8.463713999999999960e-02
7.179657000000000400e-02
8.211487000000000647e-02
7.541164999999999674e-02
6.812535000000000118e-02
6.934065999999999841e-02
7.714683999999999431e-02
6.264237999999999751e-02
8.134405999999999581e-02
7.473103000000000384e-02
7.342158999999999491e-02
9.035943999999999920e-02
6.397696999999999412e-02
6.223705999999999683e-02
7.740173999999999666e-02
7.551708999999999505e-02
6.770391000000000603e-02
7.690002999999999422e-02
7.763465999999999423e-02
6.398985000000000090e-02
6.718032000000000170e-02
7.691180000000000239e-02
7.647117999999999971e-02
5.164760999999999658e-02
8.314739000000000158e-02
6.584326999999999541e-02
6.250956000000000568e-02
7.697969000000000339e-02
5.449268000000000167e-02
7.531066999999999623e-02
8.360441999999999874e-02
6.366233999999999782e-02
6.700129999999999975e-02
8.271032999999999857e-02
7.807327999999999490e-02
7.540697999999999845e-02
7.524092000000000280e-02
7.666204999999999548e-02
7.332355000000000123e-02
8.779133999999999549e-02
6.581810000000000438e-02
5.236429000000000084e-02
6.580490999999999424e-02
8.127077000000000606e-02
7.825551000000000035e-02
5.359200000000000075e-02
6.910465999999999831e-02
5.277750999999999970e-02
6.826377000000000139e-02
6.214287000000000283e-02
7.051691999999999683e-02
7.233362999999999599e-02
6.816046000000000604e-02
8.013043000000000249e-02
8.350299999999999390e-02
9.036391000000000562e-02
6.782526999999999306e-02
6.005581000000000114e-02
5.626065999999999706e-02
5.364330999999999960e-02
6.412993000000000166e-02
6.190123000000000153e-02
7.078697000000000461e-02
7.118604000000000598e-02
6.856115999999999600e-02
5.787857999999999892e-02
6.811965000000000381e-02
7.161963999999999830e-02
6.490964999999999929e-02
6.343865999999999394e-02
7.329897000000000495e-02
5.072112000000000148e-02
6.807267999999999653e-02
7.014120999999999551e-02
8.168467000000000089e-02
8.038966999999999641e-02
6.191727999999999815e-02
5.994922999999999919e-02
6.688033000000000172e-02
7.325102000000000002e-02
6.550630000000000341e-02
6.848392000000000368e-02
6.797857999999999679e-02
7.394161000000000483e-02
6.148582999999999826e-02
7.927451000000000636e-02
5.858820000000000000e-02
6.499763999999999542e-02
6.751593000000000178e-02
7.592185999999999380e-02
6.737005000000000077e-02
7.232038999999999829e-02
6.288462999999999692e-02
7.717725000000000279e-02
5.334189000000000291e-02
3.901721999999999829e-02
5.927421000000000079e-02
4.962851000000000068e-02
6.755714000000000163e-02
6.337945999999999858e-02
8.087872999999999590e-02
6.615606999999999738e-02
5.691845000000000238e-02
7.585429000000000477e-02
5.733975999999999656e-02
8.133870999999999463e-02
7.532798999999999745e-02
6.543941000000000341e-02
5.972029000000000226e-02
5.910743000000000247e-02
5.937027999999999750e-02
5.620085999999999832e-02
7.728706999999999938e-02
7.428397999999999946e-02
6.872863999999999363e-02
8.059821000000000346e-02
5.950306999999999819e-02
7.738214000000000203e-02
7.684135999999999744e-02
6.511685000000000390e-02
6.422811999999999966e-02
7.051480000000000248e-02
6.083858000000000321e-02
6.552945000000000297e-02
5.555432999999999899e-02
6.738964000000000065e-02
7.050985999999999365e-02
5.809783999999999782e-02
7.009732000000000463e-02
6.063447999999999755e-02
6.907093999999999734e-02
5.191323999999999939e-02
6.935441999999999996e-02
4.959964000000000039e-02
6.907546999999999993e-02
5.941401999999999795e-02
5.607923000000000074e-02
6.637105999999999562e-02
7.312219000000000357e-02
5.234735000000000082e-02
5.804009999999999725e-02
6.116720999999999964e-02
6.207552999999999682e-02
7.549387000000000458e-02
7.793100000000000027e-02
4.731756000000000156e-02
5.082724000000000270e-02
7.213585000000000136e-02
6.016594000000000109e-02
6.300198999999999383e-02
7.561249000000000442e-02
5.893881000000000120e-02
8.339663999999999411e-02
6.259994000000000669e-02
8.453731999999999913e-02
5.997753000000000112e-02
8.188771000000000244e-02
7.754426000000000374e-02
6.241058000000000022e-02
3.250147999999999926e-01
7.253278000000000503e-02
5.845978999999999759e-02
7.444286999999999432e-02
6.497050000000000047e-02
8.786386000000000196e-02
6.266046999999999589e-02
6.180515000000000314e-02
7.576494000000000284e-02
6.463420999999999750e-02
5.509466999999999837e-02
6.971233999999999764e-02
7.863158000000000647e-02
4.794110000000000038e-02
8.220505000000000173e-02
7.449540999999999802e-02
7.912492999999999610e-02
5.082040000000000168e-02
7.653448999999999669e-02
7.797128000000000392e-02
6.885958000000000356e-02
6.975244999999999362e-02
6.953853000000000117e-02
5.973931999999999853e-02
7.584847000000000117e-02
7.547492999999999563e-02
5.397301999999999655e-02
6.409984999999999988e-02
6.917436999999999891e-02
6.536640999999999979e-02
6.298227000000000686e-02
4.892967000000000150e-02
5.671724000000000210e-02
7.767356999999999734e-02
5.919608999999999982e-02
6.576919000000000515e-02
8.566482000000000263e-02
8.184247999999999523e-02
6.938452000000000508e-02
6.338850000000000040e-02
6.482176000000000604e-02
7.895805999999999658e-02
6.331717000000000595e-02
5.514675000000000132e-02
7.358336999999999517e-02
5.441080000000000222e-02
6.728098999999999885e-02
6.457372999999999585e-02
7.219435999999999909e-02
6.745320999999999956e-02
7.527100999999999931e-02
6.089338999999999863e-02
7.509826999999999475e-02
7.462262999999999535e-02
5.191544000000000020e-02
7.353880999999999613e-02
6.688421999999999423e-02
6.433015999999999734e-02
6.954828000000000399e-02
5.559091000000000032e-02
8.046135999999999566e-02
8.076368999999999909e-02
6.747467000000000048e-02
5.869995000000000074e-02
8.558379000000000680e-02
6.940744999999999554e-02
4.726001999999999981e-02
7.219237000000000570e-02
6.074128000000000166e-02
4.637577999999999839e-02
7.615806999999999438e-02
6.413098999999999883e-02
6.574396999999999880e-02
6.725625000000000353e-02
6.153916000000000247e-02
7.480439999999999312e-02
5.683773000000000297e-02
7.040797000000000028e-02
6.595602999999999883e-02
7.256192999999999671e-02
7.990276000000000323e-02
7.016635000000000233e-02
7.067131999999999581e-02
5.905930999999999681e-02
6.271796000000000315e-02
6.743338000000000110e-02
6.035809000000000313e-02
6.103796000000000221e-02
6.304917000000000160e-02
9.147255999999999443e-02
6.291581000000000257e-02
7.868690000000000406e-02
7.098488999999999494e-02
7.985096999999999334e-02
6.017357000000000261e-02
6.002516000000000101e-02
4.215002999999999805e-02
7.062757000000000063e-02
7.839485000000000203e-02
6.525345000000000451e-02
6.128775999999999669e-02
6.434341000000000366e-02
7.141809999999999825e-02
7.571403999999999634e-02
8.202339999999999631e-02
6.470288000000000428e-02
6.380222000000000671e-02
6.258036999999999628e-02
7.106142000000000014e-02
6.173411000000000176e-02
5.884807999999999706e-02
5.471832000000000085e-02
9.169217999999999813e-02
6.810631999999999797e-02
6.940201000000000009e-02
8.337851000000000290e-02
8.447319000000000355e-02
6.059695999999999833e-02
6.926947999999999439e-02
6.877922000000000202e-02
7.262285000000000268e-02
7.755533000000000565e-02
7.331735999999999809e-02
6.363280000000000325e-02
8.978279000000000121e-02
7.119573999999999347e-02
7.153924999999999867e-02
7.294204999999999439e-02
5.750075000000000325e-02
7.533146999999999760e-02
7.078189999999999482e-02
8.369443999999999495e-02
6.476017000000000579e-02
6.876514000000000237e-02
8.069606000000000001e-02
7.036952999999999958e-02
5.163355000000000028e-02
6.048818999999999724e-02
7.029897999999999703e-02
8.402848999999999735e-02
5.619008999999999809e-02
7.204080000000000206e-02
7.451302999999999399e-02
7.131505999999999956e-02
8.353478000000000292e-02
7.074002999999999541e-02
5.121503000000000166e-02
6.873269999999999380e-02
5.638081999999999816e-02
5.515802999999999678e-02
6.870848000000000233e-02
6.988039999999999530e-02
6.061833999999999972e-02
7.911258000000000179e-02
6.088911999999999797e-02
9.588963000000000347e-02
7.638465999999999312e-02
6.875151000000000179e-02
8.563353999999999411e-02
8.108257000000000658e-02
5.079063000000000327e-02
6.146034000000000219e-02
7.573035000000000183e-02
5.189955000000000263e-02
6.347413000000000360e-02
8.805504999999999582e-02
7.804004000000000496e-02
5.683408000000000210e-02
7.363032999999999384e-02
2.420785299999999862e-01
5.558641000000000276e-02
7.706056999999999491e-02
6.568348999999999716e-02
8.668620000000000492e-02
7.891064000000000411e-02
6.513950999999999769e-02
5.003008999999999928e-02
7.171189999999999509e-02
6.020265999999999812e-02
7.235291000000000639e-02
8.653210999999999542e-02
2.756673000000000109e-02
7.034443999999999420e-02
5.862329000000000151e-02
7.994073999999999625e-02
8.773103000000000151e-02
6.053795000000000009e-02
6.721277999999999975e-02
6.769645000000000523e-02
8.091167999999999971e-02
7.852415999999999563e-02
5.819925000000000098e-02
6.024125000000000313e-02
6.179504999999999720e-02
7.562802999999999887e-02
7.089958999999999845e-02
3.677409999999999707e-02
7.592421000000000586e-02
7.475895999999999930e-02
4.402193000000000078e-02
8.676240000000000341e-02
6.515809999999999658e-02
7.857762000000000080e-02
7.028544000000000458e-02
5.703566999999999665e-02
8.130294999999999883e-02
7.660461000000000353e-02
6.570644000000000484e-02
6.889726000000000183e-02
7.501169000000000586e-02
5.601189000000000168e-02
8.866936000000000262e-02
8.455097000000000307e-02
5.597077999999999776e-02
6.877299000000000606e-02
8.735988999999999560e-02
4.537536000000000347e-02
4.549108000000000318e-02
7.132940999999999587e-02
7.151390999999999998e-02
7.205422999999999689e-02
6.784709999999999352e-02
6.842726000000000364e-02
8.257019999999999638e-02
7.418942000000000592e-02
7.812562000000000673e-02
7.733210999999999558e-02
7.281042000000000070e-02
7.476984999999999881e-02
6.224049000000000248e-02
7.072254999999999514e-02
6.770581000000000516e-02
6.444273000000000362e-02
6.878624999999999323e-02
8.525166000000000688e-02
7.554178999999999755e-02
8.569928999999999741e-02
7.638549000000000033e-02
6.205556000000000266e-02
8.122967000000000382e-02
6.473914999999999531e-02
7.349110999999999838e-02
5.681722000000000161e-02
8.180830000000000046e-02
8.951299999999999535e-02
8.515406999999999837e-02
6.359006999999999854e-02
5.392253000000000324e-02
7.940819000000000349e-02
6.052487000000000145e-02
7.079765000000000363e-02
6.743188999999999433e-02
4.620554000000000328e-02
6.027082000000000273e-02
9.245101000000000013e-02
6.032193999999999751e-02
4.807031999999999972e-02
5.859340999999999855e-02
8.826855000000000118e-02
8.092222999999999777e-02
7.164038000000000350e-02
7.038618000000000652e-02
6.388122000000000245e-02
6.115473999999999910e-02
5.946545000000000303e-02
8.027873000000000647e-02
6.972204999999999375e-02
6.629111000000000031e-02
5.441735999999999795e-02
6.493045999999999540e-02
7.202153000000000027e-02
6.127453000000000066e-02
6.775214999999999710e-02
7.811814999999999731e-02
7.065214999999999690e-02
7.908486000000000682e-02
6.479145999999999517e-02
8.437616000000000560e-02
8.756498999999999533e-02
5.589484000000000119e-02
6.534128999999999632e-02
6.786706000000000683e-02
8.059168999999999361e-02
5.896549000000000235e-02
7.431927000000000672e-02
6.821739999999999748e-02
6.480449000000000626e-02
6.268801000000000234e-02
6.954085999999999601e-02
7.788193000000000199e-02
5.909075999999999912e-02
6.213119000000000280e-02
7.152645000000000530e-02
6.983072999999999364e-02
7.125104000000000160e-02
6.913421000000000149e-02
7.306126000000000287e-02
6.812036999999999953e-02
7.319912000000000640e-02
6.015488000000000085e-02
5.874945000000000167e-02
8.057190000000000185e-02
5.896679999999999977e-02
6.750441000000000080e-02
7.262267000000000028e-02
8.372804000000000357e-02
4.914682000000000078e-02
8.659276000000000473e-02
5.064888000000000029e-02
5.623101999999999961e-02
7.610016999999999476e-02
7.331703000000000525e-02
5.966624000000000233e-02
5.343495000000000189e-02
6.152794000000000318e-02
6.688086999999999505e-02
6.881653000000000076e-02
7.315507999999999733e-02
7.588459000000000176e-02
6.424599000000000282e-02
7.523997999999999797e-02
7.480826000000000142e-02
7.307882999999999740e-02
7.769252999999999576e-02
7.635089999999999932e-02
6.367715000000000181e-02
6.940863999999999367e-02
5.976980999999999961e-02
8.456524999999999459e-02
8.312566999999999873e-02
9.272304000000000657e-02
6.829432000000000558e-02
6.216076000000000240e-02
6.662890999999999952e-02
4.654181199999999907e-01
2.497019299999999886e-01
9.941191000000000610e-02
7.657184000000000212e-02
7.106561999999999601e-02
6.980213000000000390e-02
7.039945999999999704e-02
7.329280000000000517e-02
6.325622999999999663e-02
8.786942000000000363e-02
6.464243999999999546e-02
7.988670999999999967e-02
1.029016600000000059e-01
7.559222000000000163e-02
7.320139000000000506e-02
5.245777000000000079e-02
7.084448000000000134e-02
6.105229999999999685e-02
7.823090000000000599e-02
6.808192000000000410e-02
7.585031000000000412e-02
7.328268999999999755e-02
8.323421999999999765e-02
8.601474000000000619e-02
6.816613000000000533e-02
6.284064000000000316e-02
5.279840000000000227e-02
5.966538999999999870e-02
6.962667000000000161e-02
8.327439000000000369e-02
8.976428999999999658e-02
5.891874999999999890e-02
7.746052999999999966e-02
7.354486999999999830e-02
5.596637000000000139e-02
7.275513000000000119e-02
7.488118000000000551e-02
8.084639999999999882e-02
5.116777000000000131e-02
7.331284999999999885e-02
9.411840999999999957e-02
7.970032999999999979e-02
8.993619999999999393e-02
6.654377999999999682e-02
7.191008000000000122e-02
6.056784999999999947e-02
5.436118999999999674e-02
6.783585000000000309e-02
7.808284000000000058e-02
5.670378999999999697e-02
8.841393999999999642e-02
6.190644000000000008e-02
5.465989999999999738e-02
9.050988000000000089e-02
5.897982999999999698e-02
6.323850000000000304e-02
8.260093000000000296e-02
6.343205999999999845e-02
6.215107999999999744e-02
7.040810000000000124e-02
6.430727999999999445e-02
6.026896999999999810e-02
7.901368000000000280e-02
7.019013999999999809e-02
9.465429000000000204e-02
5.315212999999999882e-02
7.323813999999999325e-02
8.481758999999999826e-02
8.189726999999999424e-02
5.717283000000000087e-02
5.818142999999999926e-02
6.244982000000000311e-02
7.341604999999999659e-02
5.490952000000000333e-02
4.678387999999999991e-02
6.561308999999999891e-02
6.201414999999999705e-02
4.861772000000000316e-02
1.000106099999999998e-01
6.963933999999999402e-02
7.409696999999999811e-02
9.492812999999999946e-02
5.183523999999999771e-02
6.812434000000000545e-02
5.332843000000000305e-02
7.116087999999999580e-02
8.151809999999999612e-02
7.654170000000000418e-02
7.807305999999999968e-02
3.744748999999999994e-02
8.189712000000000380e-02
6.362389000000000239e-02
7.721967999999999888e-02
9.080317000000000249e-02
8.201463000000000503e-02
5.095964000000000049e-02
6.220362000000000113e-02
7.013108999999999316e-02
8.503528999999999949e-02
8.006467000000000445e-02
6.842953999999999704e-02
6.655576000000000547e-02
6.069428000000000323e-02
6.726806000000000452e-02
8.848783000000000343e-02
5.558033999999999891e-02
6.057297999999999849e-02
7.392387999999999737e-02
7.442400000000000404e-02
5.511959999999999776e-02
8.181773000000000517e-02
5.230299000000000059e-02
8.359310999999999825e-02
7.863306999999999936e-02
5.806953000000000115e-02
8.779405999999999322e-02
7.312448000000000559e-02
7.206078999999999957e-02
8.966813999999999341e-02
5.874034000000000200e-02
8.152009000000000338e-02
6.338697000000000081e-02
5.987002999999999769e-02
6.345132000000000549e-02
7.629513999999999740e-02
7.392422999999999356e-02
4.845470000000000332e-02
7.424899000000000082e-02
7.321587999999999707e-02
6.322484000000000437e-02
1.027313400000000043e-01
7.780747999999999831e-02
5.169918999999999903e-02
7.971237000000000461e-02
6.605120999999999909e-02
7.606333999999999318e-02
7.017832999999999710e-02
7.208778000000000408e-02
5.929269999999999680e-02
8.040081999999999784e-02
9.766307000000000460e-02
8.415453000000000516e-02
6.825805999999999540e-02
6.921059000000000239e-02
7.311167000000000360e-02
7.267242999999999620e-02
4.812828000000000245e-02
5.149219000000000018e-02
5.341245000000000021e-02
6.302496000000000487e-02
8.249613000000000085e-02
7.157455999999999541e-02
7.196540999999999355e-02
8.017407999999999479e-02
6.707428000000000001e-02
6.767122000000000415e-02
7.824092000000000546e-02
9.013026999999999844e-02
6.251500000000000112e-02
9.223254000000000175e-02
9.032714999999999494e-02
1.004994899999999969e-01
7.062530999999999670e-02
2.491709000000000007e-01
6.074983999999999940e-02
8.479100000000000525e-02
8.468259999999999676e-02
2.777551600000000009e-01
8.652247999999999883e-02
9.336577999999999544e-02
6.957199000000000022e-02
4.919592999999999883e-02
7.282130000000000547e-02
7.444512999999999825e-02
4.976189000000000306e-02
7.100734999999999686e-02
9.684381000000000239e-02
6.346263000000000598e-02
8.591521000000000574e-02
7.853868999999999434e-02
5.504243000000000330e-02
6.459906999999999455e-02
7.661466999999999583e-02
7.758009999999999906e-02
7.735190999999999595e-02
5.984301000000000204e-02
9.063369999999999760e-02
8.044368999999999825e-02
5.993505999999999834e-02
7.594328000000000189e-02
6.464325999999999406e-02
6.971131999999999329e-02
7.015997000000000205e-02
7.127902999999999323e-02
8.049465000000000092e-02
1.034856200000000004e-01
7.190162999999999416e-02
7.363129999999999675e-02
6.657836000000000309e-02
6.589514000000000482e-02
7.321726000000000623e-02
5.604139999999999816e-02
8.604702000000000184e-02
6.540147999999999795e-02
1.054862099999999969e-01
8.761944000000000676e-02
6.684284000000000059e-02
7.063945000000000640e-02
4.602466999999999669e-02
9.743024999999999602e-02
5.060981999999999981e-02
8.319746000000000086e-02
8.720819999999999961e-02
7.355994000000000421e-02
7.538461000000000467e-02
6.862637000000000598e-02
8.194199000000000621e-02
7.347853999999999497e-02
7.707385999999999404e-02
8.440743000000000551e-02
8.172559999999999547e-02
9.669817999999999469e-02
6.231496999999999731e-02
8.460515000000000396e-02
8.966306000000000276e-02
7.970280000000000420e-02
7.200903999999999638e-02
5.053763000000000005e-02
7.027477000000000029e-02
9.384892999999999708e-02
8.549500999999999629e-02
7.274302000000000545e-02
6.958553000000000655e-02
6.898012000000000588e-02
6.969957000000000236e-02
8.380376999999999965e-02
7.039615000000000455e-02
8.195914999999999451e-02
7.487607000000000290e-02
7.037686999999999415e-02
6.571043999999999496e-02
9.368837000000000692e-02
8.713065000000000393e-02
6.595072000000000434e-02
6.094594999999999874e-02
5.302881999999999735e-02
8.541740999999999917e-02
6.189806999999999948e-02
8.196217999999999559e-02
7.018726999999999605e-02
9.686403999999999848e-02
8.026144999999999807e-02
3.752806000000000197e-02
7.036878000000000577e-02
6.646124999999999949e-02
7.404926000000000563e-02
6.644567999999999308e-02
6.125300000000000189e-02
6.079814000000000052e-02
6.611965000000000203e-02
8.680633999999999573e-02
6.628125999999999463e-02
5.527021000000000017e-02
9.583023999999999709e-02
5.758097999999999689e-02
6.660868000000000344e-02
7.046093999999999968e-02
5.712881999999999683e-02
4.601378999999999886e-02
6.607317000000000051e-02
7.334475999999999496e-02
7.691120999999999375e-02
6.665332999999999675e-02
6.845611000000000057e-02
9.728201999999999683e-02
6.236831000000000319e-02
7.813831999999999722e-02
7.069873999999999603e-02
6.732382000000000644e-02
8.360697999999999741e-02
5.975290999999999936e-02
7.469720000000000526e-02
8.085277999999999909e-02
7.590260999999999536e-02
7.101256999999999708e-02
6.280911000000000133e-02
8.232264999999999722e-02
5.503911999999999694e-02
5.885205000000000297e-02
6.758646999999999572e-02
6.880513000000000601e-02
5.920203999999999744e-02
7.530525000000000413e-02
9.665732999999999964e-02
9.042864999999999931e-02
7.470218000000000691e-02
6.437924999999999898e-02
9.087510000000000032e-02
6.155747999999999776e-02
7.938438999999999912e-02
8.728690999999999534e-02
1.009976600000000030e-01
6.170140000000000347e-02
6.923790999999999973e-02
7.599944000000000144e-02
6.831639000000000461e-02
7.275895999999999753e-02
6.922725999999999880e-02
6.662479000000000318e-02
6.995368999999999893e-02
7.993517999999999457e-02
7.627905000000000102e-02
6.039259000000000294e-02
6.257058999999999538e-02
6.812978000000000089e-02
7.298717000000000399e-02
5.991789000000000143e-02
8.692014000000000684e-02
8.650547999999999571e-02
4.843121000000000231e-02
7.336318000000000006e-02
3.536120500000000111e-01
2.648655699999999946e-01
1.074198700000000006e-01
6.143612999999999852e-02
8.289528000000000174e-02
6.185584000000000221e-02
4.947383999999999810e-02
6.988909999999999567e-02
7.206158000000000008e-02
7.794465999999999894e-02
7.081640999999999631e-02
5.951531999999999656e-02
1.040989400000000009e-01
7.325251000000000678e-02
8.963591999999999393e-02
4.290548999999999752e-02
6.292896000000000600e-02
4.730801999999999924e-02
8.044434000000000307e-02
5.468487999999999821e-02
6.058362999999999943e-02
7.922500000000000375e-02
6.423320999999999892e-02
6.667934999999999834e-02
6.706615000000000493e-02
8.977701000000000431e-02
8.834230999999999334e-02
7.357703999999999633e-02
4.726311999999999874e-02
8.381911999999999696e-02
7.781047000000000657e-02
8.153138000000000052e-02
8.742929000000000672e-02
7.534862000000000504e-02
5.924613000000000101e-02
6.060564000000000229e-02
7.229095000000000659e-02
7.391593999999999942e-02
6.311157000000000572e-02
7.840801999999999494e-02
5.633355000000000307e-02
7.706332000000000459e-02
7.511827999999999561e-02
6.688657000000000630e-02
6.159728999999999899e-02
6.336245999999999545e-02
5.576619000000000020e-02
6.654944000000000137e-02
8.946484000000000381e-02
8.458746999999999794e-02
7.288379999999999859e-02
8.338982999999999812e-02
9.649939999999999907e-02
6.176386999999999849e-02
6.161222000000000226e-02
7.403284999999999727e-02
4.094853999999999855e-02
6.412611000000000006e-02
1.085524800000000067e-01
7.440689999999999804e-02
7.870676000000000061e-02
7.078940000000000232e-02
9.062673000000000256e-02
6.887637000000000620e-02
7.787168999999999341e-02
6.925116000000000605e-02
7.755892000000000341e-02
8.637682000000000693e-02
7.354275999999999869e-02
5.237419000000000102e-02
6.387895999999999852e-02
6.837603000000000431e-02
6.372872000000000259e-02
7.843864000000000392e-02
7.423433000000000115e-02
7.353265000000000495e-02
8.282005000000000616e-02
5.388373999999999941e-02
7.334838000000000469e-02
7.589878999999999376e-02
5.240033999999999664e-02
7.149637000000000353e-02
9.031034000000000284e-02
6.111045999999999839e-02
6.350875999999999744e-02
1.003637700000000049e-01
7.594631999999999772e-02
6.961220999999999381e-02
7.494346000000000341e-02
7.903211999999999737e-02
5.923835999999999685e-02
7.312852999999999715e-02
4.821497999999999756e-02
9.840285999999999478e-02
7.680462999999999874e-02
6.349232999999999960e-02
8.278841000000000672e-02
4.393347000000000224e-02
9.099358000000000446e-02
8.647538000000000447e-02
5.861331000000000180e-02
7.905982000000000287e-02
5.296689999999999732e-02
8.749584000000000528e-02
6.905574000000000434e-02
7.951052000000000120e-02
7.006766000000000383e-02
7.475840999999999736e-02
6.838589999999999947e-02
9.307379000000000346e-02
6.168712999999999974e-02
7.871139000000000607e-02
8.086735999999999924e-02
9.240244000000000235e-02
8.116893000000000025e-02
6.097972000000000115e-02
8.228275000000000172e-02
8.576371000000000688e-02
7.762697000000000347e-02
8.335036999999999308e-02
9.099546000000000023e-02
6.132602999999999666e-02
7.404194999999999527e-02
9.880725999999999398e-02
6.461303999999999659e-02
5.902423999999999865e-02
5.971789000000000264e-02
5.944187000000000082e-02
6.900019000000000291e-02
6.162233999999999767e-02
7.266441999999999346e-02
6.509109000000000422e-02
9.162557000000000340e-02
9.407069999999999321e-02
8.772344999999999449e-02
6.279187999999999437e-02
8.209444000000000463e-02
5.978514000000000050e-02
9.249918999999999503e-02
6.552979000000000442e-02
6.147178999999999838e-02
5.517940999999999818e-02
9.432588999999999557e-02
4.957078000000000179e-02
4.317093000000000319e-02
4.528502999999999695e-02
4.564774899999999858e-01
9.933693999999999857e-02
4.661153999999999992e-02
7.866259999999999919e-02
5.867337999999999720e-02
8.945387999999999951e-02
9.108035000000000436e-02
8.166982000000000408e-02
8.620862999999999443e-02
7.619602999999999793e-02
8.494192000000000409e-02
1.216906400000000027e-01
5.852591000000000043e-02
1.083425600000000044e-01
7.348609999999999864e-02
8.086946999999999885e-02
1.131773600000000046e-01
6.105323000000000000e-02
8.166843000000000019e-02
9.766788999999999332e-02
5.699778999999999957e-02
7.032979000000000314e-02
8.558475999999999584e-02
8.886489000000000194e-02
8.803046000000000482e-02
7.446682999999999775e-02
9.941891999999999396e-02
1.015890700000000035e-01
8.207759000000000582e-02
4.814120000000000205e-02
6.420600999999999392e-02
4.887116999999999850e-02
8.642721000000000431e-02
6.709117000000000552e-02
1.065623900000000068e-01
5.878425000000000317e-02
7.811577000000000104e-02
8.594963999999999382e-02
7.593231999999999760e-02
8.505187999999999637e-02
7.115565000000000084e-02
3.918648000000000270e-02
7.044401999999999608e-02
8.091489000000000320e-02
5.136505999999999711e-02
5.649730000000000030e-02
6.642562999999999940e-02
8.260185999999999917e-02
8.160581999999999558e-02
7.865424000000000027e-02
6.842666999999999500e-02
9.369010999999999312e-02
6.388884999999999703e-02
7.255367999999999540e-02
8.328936000000000672e-02
7.381081000000000447e-02
7.738166999999999962e-02
6.682660999999999463e-02
4.479869000000000212e-02
8.333822999999999925e-02
7.138223000000000484e-02
7.173061000000000020e-02
8.344695000000000584e-02
7.340787000000000007e-02
7.645366000000000661e-02
9.111953999999999887e-02
9.342590000000000616e-02
5.480029000000000150e-02
6.505632999999999555e-02
7.547984000000000637e-02
5.695431000000000105e-02
8.040991999999999584e-02
5.559970999999999663e-02
7.832683000000000006e-02
8.360257999999999579e-02
8.607528000000000401e-02
8.452904999999999447e-02
7.748895999999999562e-02
7.940769000000000299e-02
6.747941999999999829e-02
8.633517000000000274e-02
5.530642999999999671e-02
7.584446999999999717e-02
7.832211999999999508e-02
7.638536999999999411e-02
9.629277999999999449e-02
6.714112999999999332e-02
8.371188999999999714e-02
7.773831000000000491e-02
4.937056000000000083e-02
7.111773000000000400e-02
7.696695000000000619e-02
6.293453000000000241e-02
2.587942999999999841e-02
9.132067000000000656e-02
8.372456000000000342e-02
7.706939999999999624e-02
8.607645999999999353e-02
9.097898999999999570e-02
7.296478000000000685e-02
9.457074999999999509e-02
5.801575999999999955e-02
3.887811000000000045e-02
4.273235000000000228e-02
9.117811000000000665e-02
7.328315000000000523e-02
6.902046000000000570e-02
9.668419999999999792e-02
7.429413999999999463e-02
5.801806000000000324e-02
5.389055999999999708e-02
5.878876000000000240e-02
8.740868999999999722e-02
7.567601999999999662e-02
8.882579999999999643e-02
8.339575000000000460e-02
8.139628000000000141e-02
7.072090999999999794e-02
6.590656999999999766e-02
7.345893000000000561e-02
7.361004000000000158e-02
9.019030000000000102e-02
6.276436000000000515e-02
1.099962099999999970e-01
6.627735999999999350e-02
8.650057999999999359e-02
8.053238999999999537e-02
7.302662999999999516e-02
2.743583000000000133e-02
4.837720000000000214e-02
9.527249999999999608e-02
8.361889999999999601e-02
6.667597999999999581e-02
8.488703999999999694e-02
8.365451999999999610e-02
6.900483000000000311e-02
6.770186999999999733e-02
5.746524000000000076e-02
5.665847000000000244e-02
1.453508099999999970e-01
1.949347899999999967e-01
8.980699000000000320e-02
3.245416999999999885e-01
6.558598999999999679e-02
2.818983099999999853e-01
8.103483000000000214e-02
6.247420000000000057e-02
7.458721999999999575e-02
5.291363000000000316e-02
7.307624999999999538e-02
1.000827100000000053e-01
1.162189899999999942e-01
1.052908300000000019e-01
7.076483999999999552e-02
5.748497999999999802e-02
7.461882000000000237e-02
9.502473999999999643e-02
9.460778000000000243e-02
6.992969000000000268e-02
8.989964000000000288e-02
1.128525400000000012e-01
9.814583999999999808e-02
6.823825000000000029e-02
8.775144999999999473e-02
8.764607000000000647e-02
8.049923000000000495e-02
9.063670000000000060e-02
7.081577000000000011e-02
8.037658000000000302e-02
4.530030000000000168e-02
6.998186000000000684e-02
7.425969999999999793e-02
7.101277999999999757e-02
5.680023000000000016e-02
9.182658000000000487e-02
7.945151999999999770e-02
7.101267999999999470e-02
6.965863999999999390e-02
1.096720800000000051e-01
7.747682000000000180e-02
7.250595999999999430e-02
8.048436000000000479e-02
6.352418999999999427e-02
8.537640000000000506e-02
8.579362999999999573e-02
8.548023999999999900e-02
8.626644999999999452e-02
1.020628100000000038e-01
8.177876000000000589e-02
8.747417999999999860e-02
9.521944999999999715e-02
6.160349999999999854e-02
7.332677999999999419e-02
1.344307999999999892e-01
1.077190600000000054e-01
9.736701999999999857e-02
7.255660999999999361e-02
9.254642000000000424e-02
8.234924000000000410e-02
7.758476000000000261e-02
5.563967999999999692e-02
8.529689999999999495e-02
4.372361000000000303e-02
7.603670999999999347e-02
8.233965000000000034e-02
1.011432399999999954e-01
5.709663000000000238e-02
4.590074000000000237e-02
8.742993000000000292e-02
8.071021000000000445e-02
9.011051000000000477e-02
8.448057999999999956e-02
4.321919999999999928e-02
6.383131000000000221e-02
6.496981999999999757e-02
8.870366999999999835e-02
1.154803400000000008e-01
7.263408000000000364e-02
8.761441000000000368e-02
7.368927999999999590e-02
8.806972000000000411e-02
7.682284999999999808e-02
7.011188000000000142e-02
9.367870999999999837e-02
1.064738699999999982e-01
8.203915000000000513e-02
4.399489000000000177e-02
7.335299000000000680e-02
2.855962000000000084e-02
6.733095000000000052e-02
8.962072000000000094e-02
5.767811999999999939e-02
9.113148999999999555e-02
9.943027999999999589e-02
3.672000999999999737e-02
5.982351000000000335e-02
6.744662999999999353e-02
1.166309400000000024e-01
7.327741000000000116e-02
9.318577999999999584e-02
8.338436000000000459e-02
5.214446999999999832e-02
7.148503999999999969e-02
6.342899000000000453e-02
3.454400499999999985e-01
6.565930000000000377e-02
6.902004000000000472e-02
6.920363999999999682e-02
9.309156000000000375e-02
8.407810999999999757e-02
9.637349000000000609e-02
8.584938000000000291e-02
8.427471999999999741e-02
8.636597000000000024e-02
1.056665199999999999e-01
8.014944000000000235e-02
8.182229000000000585e-02
8.147698999999999914e-02
9.065206000000000652e-02
7.048685000000000367e-02
8.174510999999999583e-02
7.085916000000000436e-02
9.919313999999999909e-02
8.015526000000000595e-02
1.102857899999999947e-01
1.306992600000000115e-01
9.863006000000000550e-02
7.879996000000000222e-02
6.050148000000000331e-02
1.081348800000000027e-01
8.262513999999999970e-02
7.701479999999999437e-02
1.063655500000000032e-01
4.662141000000000202e-02
9.054144999999999555e-02
7.681694000000000022e-02
7.685527000000000331e-02
2.036605000000000013e-02
6.285071999999999881e-02
9.929408000000000678e-02
6.540725000000000011e-02
7.244765000000000232e-02
8.524898000000000198e-02
8.756874000000000602e-02
8.042945999999999429e-02
6.103642000000000095e-02
7.998075000000000323e-02
7.818039000000000238e-02
1.010437799999999997e-01
8.822573000000000221e-02
9.008325999999999834e-02
1.061982100000000012e-01
1.372202399999999933e-01
5.242908999999999764e-02
6.202807999999999933e-02
9.056741000000000097e-02
8.946854999999999392e-02
1.040582300000000016e-01
8.266790000000000249e-02
6.175910999999999901e-02
6.416460000000000219e-02
6.938361999999999308e-02
9.723922000000000121e-02
8.433960000000000068e-02
5.407490999999999687e-02
9.258125000000000382e-02
9.932343000000000421e-02
1.030249300000000007e-01
7.501902000000000570e-02
9.358693999999999347e-02
8.208121000000000167e-02
7.545941999999999927e-02
9.779580999999999691e-02
8.190208999999999684e-02
1.036012000000000044e-01
7.948378999999999861e-02
9.443978000000000095e-02
1.348831100000000005e-01
2.515732500000000260e-01
3.875103899999999824e-01
3.816062399999999855e-01
8.783267999999999631e-02
8.938653000000000570e-02
8.735545000000000115e-02
8.658095999999999848e-02
8.632085000000000452e-02
8.136343000000000047e-02
9.546809000000000545e-02
4.326872199999999835e-01
3.989948899999999909e-01
9.891318000000000332e-02
7.275706999999999314e-02
9.511812000000000045e-02
1.075457100000000027e-01
9.073667000000000538e-02
9.082645999999999775e-02
4.101236300000000168e-01
9.414780999999999844e-02
4.222394999999999898e-01
9.540945000000000675e-02
8.461088999999999416e-02
8.557360999999999440e-02
8.079450999999999994e-02
1.146348600000000051e-01
9.747263999999999928e-02
1.029049100000000022e-01
1.034475599999999940e-01
4.094439200000000167e-01
9.453100999999999865e-02
4.287388899999999836e-01
9.444977999999999707e-02
9.597124999999999406e-02
7.681048999999999516e-02
8.733986000000000527e-02
9.437473000000000389e-02
1.025579400000000002e-01
7.931810000000000249e-02
9.243535999999999420e-02
4.269437799999999950e-01
9.453749000000000180e-02
1.066429200000000022e-01
7.861656999999999673e-02
9.629745000000000665e-02
8.815082999999999946e-02
1.162892799999999949e-01
1.140945000000000015e-01
8.218530000000000280e-02
1.045814899999999992e-01
2.748634799999999934e-01
8.504137000000000501e-02
4.385532300000000161e-01
8.875339000000000145e-02
9.779269999999999630e-02
9.690306999999999393e-02
1.184502600000000017e-01
9.400632999999999906e-02
8.282409000000000299e-02
4.350841500000000028e-01
1.045010100000000053e-01
1.026893799999999968e-01
9.430935000000000012e-02
7.489978999999999387e-02
9.007265999999999884e-02
4.327069299999999896e-01
4.478033200000000047e-01
9.237881000000000564e-02
1.045647900000000047e-01
4.102246600000000187e-01
1.059946699999999992e-01
2.903799000000000241e-01
1.123259199999999958e-01
2.590833599999999848e-01
1.369697099999999945e-01
2.399392899999999995e-01
9.959352999999999956e-02
1.224379500000000037e-01
1.165025199999999983e-01
4.407934299999999861e-01
2.167135699999999943e-01
1.239455400000000068e-01
2.223434900000000047e-01
7.018836999999999993e-02
7.053252000000000133e-02
2.429192699999999927e-01
1.288983900000000016e-01
2.566301999999999750e-01
2.366275599999999868e-01
2.531169699999999967e-01
2.539698899999999759e-01
7.712987999999999789e-02
1.558642799999999939e-01
2.604858099999999843e-01
2.597232400000000219e-01
2.493261599999999911e-01
2.582806000000000268e-01
2.452318099999999945e-01
1.232838799999999985e-01
6.545270999999999728e-02
2.544323099999999949e-01
2.513561799999999846e-01
1.303677199999999925e-01
2.562315600000000249e-01
2.520952200000000087e-01
2.478461499999999873e-01
2.551303300000000163e-01
2.669489400000000234e-01
2.478889200000000126e-01
1.248481200000000069e-01
2.519999299999999831e-01
2.434559099999999976e-01
2.529386399999999924e-01
2.458101299999999878e-01
2.631039700000000203e-01
2.606471899999999731e-01
2.612060099999999885e-01
2.505087300000000128e-01
2.611012899999999859e-01
2.398151599999999994e-01
2.238578699999999866e-01
2.522680999999999951e-01
2.564208299999999885e-01
5.960181999999999980e-02
2.475613000000000119e-01
2.434049199999999968e-01
2.528491099999999880e-01
2.531790400000000218e-01
2.574258700000000011e-01
2.572783299999999995e-01
2.464495999999999909e-01
2.416096000000000077e-01
2.515793299999999899e-01
2.532006500000000271e-01
2.575232599999999761e-01
2.443564300000000133e-01
2.532081800000000049e-01
2.490068199999999898e-01
1.491474600000000095e-01
2.656173299999999848e-01
2.508254799999999896e-01
2.432988100000000042e-01
2.480133900000000002e-01
2.562580099999999805e-01
2.449430499999999955e-01
2.501877900000000210e-01
2.632289999999999908e-01
2.541157900000000081e-01
2.566850700000000152e-01
1.916828799999999999e-01
7.916325000000000445e-02
1.988089100000000053e-01
2.577166699999999810e-01
2.395453600000000127e-01
2.582945099999999772e-01
2.484711699999999912e-01
2.511780399999999913e-01
2.602427099999999882e-01
1.466758400000000018e-01
2.539248299999999903e-01
2.627145499999999911e-01
2.442324399999999951e-01
2.501756500000000272e-01
2.616271099999999961e-01
2.752501900000000057e-01
2.554570800000000030e-01
1.533384899999999940e-01
1.753249500000000072e-01
2.417363499999999887e-01
2.661535500000000165e-01
2.613121500000000208e-01
2.613943000000000239e-01
2.754571499999999840e-01
2.443294099999999969e-01
2.485799499999999940e-01
2.638704499999999786e-01
2.560911399999999949e-01
1.563343500000000108e-01
7.092971000000000692e-02
1.546662099999999984e-01
2.510573300000000230e-01
2.472070000000000101e-01
2.532881200000000055e-01
2.462195799999999934e-01
2.480042600000000041e-01
2.597456399999999999e-01
2.598735799999999929e-01
2.594168000000000029e-01
2.597527800000000164e-01
2.413930200000000137e-01
2.575222200000000239e-01
2.625571700000000064e-01
1.539028299999999905e-01
2.453426800000000074e-01
2.575197399999999970e-01
2.529889200000000060e-01
2.504649099999999851e-01
2.583560899999999827e-01
1.348885099999999893e-01
1.863846999999999865e-01
2.214883800000000125e-01
2.474785100000000126e-01
6.618775000000000353e-02
1.393182799999999888e-01
2.576938599999999968e-01
2.571762599999999899e-01
1.255578900000000053e-01
1.708188499999999943e-01
2.485151200000000060e-01
2.450845299999999949e-01
1.837084300000000059e-01
2.661025399999999985e-01
1.578179899999999913e-01
2.442827800000000049e-01
1.795153300000000007e-01
1.496145600000000075e-01
2.589204800000000084e-01
2.343232899999999896e-01
2.603973700000000169e-01
2.452017800000000081e-01
2.584821800000000058e-01
2.611232399999999787e-01
2.608874500000000207e-01
2.555876100000000206e-01
6.149501999999999746e-02
2.656623499999999916e-01
1.535642100000000065e-01
2.642328800000000033e-01
2.637407399999999735e-01
2.357855000000000090e-01
1.918650899999999881e-01
1.353628500000000068e-01
1.929504099999999889e-01
1.704456000000000027e-01
2.808263500000000024e-01
1.515979399999999866e-01
2.602308700000000030e-01
2.253044300000000000e-01
2.377991299999999975e-01
2.466414600000000068e-01
3.121091500000000019e-01
3.085986700000000194e-01
8.973113000000000616e-02
1.288946900000000062e-01
1.488578600000000085e-01
2.928511699999999940e-01
1.468151199999999934e-01
2.470671100000000064e-01
2.487514600000000076e-01
2.201347800000000021e-01
1.378941300000000036e-01
2.641950200000000026e-01
1.332896100000000028e-01
1.447550999999999977e-01
2.653484799999999977e-01
1.173017999999999977e-01
2.262348700000000046e-01
2.348792799999999958e-01
2.257356699999999994e-01
2.298269099999999954e-01
2.213503699999999907e-01
2.252924000000000038e-01
2.295874599999999932e-01
2.275936899999999874e-01
2.281833900000000137e-01
2.260542100000000054e-01
2.263169200000000048e-01
2.167401800000000045e-01
2.253249800000000080e-01
2.220984500000000028e-01
2.275071700000000086e-01
2.241633399999999887e-01
2.303879899999999870e-01
2.234116899999999961e-01
2.328876099999999949e-01
2.275432400000000077e-01
2.190735099999999991e-01
2.238505899999999882e-01
2.332942500000000086e-01
2.247644299999999873e-01
2.289289399999999974e-01
2.267995999999999901e-01
2.280635000000000023e-01
2.268757899999999939e-01
2.282543499999999947e-01
2.241960400000000131e-01
2.269146599999999903e-01
2.213259200000000093e-01
2.191360400000000042e-01
2.246879400000000027e-01
2.288667799999999919e-01
2.273039199999999926e-01
2.249200699999999997e-01
2.326139700000000032e-01
2.224703399999999887e-01
2.246738199999999963e-01
2.274144399999999955e-01
2.266716199999999903e-01
2.193963600000000125e-01
2.251726900000000087e-01
2.201755599999999924e-01
2.218148899999999868e-01
2.198056200000000071e-01
2.255353499999999956e-01
2.277292700000000114e-01
2.259635500000000130e-01
2.337113600000000069e-01
2.257197099999999901e-01
2.313108500000000123e-01
2.352765500000000010e-01
2.320016299999999865e-01
2.257253600000000138e-01
2.302242599999999861e-01
2.203529499999999919e-01
2.251840400000000020e-01
2.273821099999999984e-01
2.266299300000000072e-01
2.211842099999999922e-01
2.318517200000000111e-01
2.237105100000000013e-01
2.315381499999999981e-01
2.266813400000000089e-01
2.209442299999999915e-01
2.293476600000000087e-01
2.229498099999999983e-01
2.272129699999999863e-01
2.228158699999999992e-01
2.250167299999999981e-01
2.253330299999999897e-01
2.308653200000000127e-01
2.270468300000000050e-01
2.220444199999999924e-01
2.261564199999999969e-01
2.234611099999999906e-01
2.268699999999999883e-01
2.204290100000000086e-01
2.241115999999999941e-01
2.259485200000000138e-01
2.317969800000000136e-01
2.256072100000000025e-01
2.227509799999999873e-01
2.254636899999999944e-01
2.194734799999999986e-01
2.251605700000000043e-01
2.319911100000000004e-01
2.305561499999999875e-01
2.246222599999999903e-01
2.206731500000000123e-01
2.266511599999999904e-01
2.267398200000000086e-01
2.217257800000000112e-01
2.257061800000000062e-01
2.269915799999999984e-01
2.246937900000000043e-01
2.272794900000000007e-01
2.206752300000000000e-01
2.212442900000000101e-01
2.231839999999999935e-01
2.300526300000000079e-01
2.257647899999999930e-01
2.295123500000000039e-01
2.228810099999999905e-01
2.334683899999999979e-01
2.241155499999999967e-01
2.216623199999999960e-01
2.276330599999999982e-01
2.276612399999999869e-01
2.191233300000000050e-01
2.348875500000000005e-01
2.204167999999999961e-01
2.286412800000000023e-01
2.333984000000000059e-01
2.206415899999999986e-01
2.286168500000000103e-01
2.254048200000000057e-01
2.243049400000000082e-01
2.252829100000000029e-01
2.312577799999999961e-01
2.289887800000000029e-01
2.293962599999999907e-01
2.297428199999999865e-01
2.295892599999999895e-01
2.314584500000000100e-01
2.294442100000000095e-01
2.259628099999999862e-01
2.303881899999999927e-01
2.311710499999999890e-01
2.281947500000000018e-01
2.265200900000000073e-01
2.321687100000000004e-01
2.296390799999999954e-01
2.223627800000000099e-01
2.263547999999999949e-01
2.273573200000000016e-01
2.319385300000000039e-01
2.288559000000000010e-01
2.281606599999999874e-01
2.252971199999999896e-01
2.282309999999999894e-01
2.274909900000000040e-01
2.328100800000000026e-01
2.252736899999999987e-01
2.265321100000000087e-01
2.298087199999999941e-01
2.334890400000000088e-01
2.217938499999999868e-01
2.249568700000000032e-01
2.211495199999999883e-01
2.313447700000000051e-01
2.298939000000000121e-01
2.268059600000000009e-01
2.280704000000000065e-01
2.329212400000000016e-01
2.198814000000000046e-01
2.308583200000000057e-01
2.273501199999999889e-01
2.230534799999999984e-01
2.246559300000000037e-01
2.228113700000000086e-01
2.240169399999999977e-01
2.281082899999999913e-01
2.194890999999999925e-01
2.294396200000000108e-01
2.259400599999999981e-01
2.245709499999999914e-01
2.281895800000000030e-01
2.294068400000000008e-01
2.250899700000000003e-01
2.213017899999999982e-01
2.238843199999999978e-01
2.239688999999999985e-01
2.205844999999999889e-01
2.258189800000000025e-01
2.234447200000000133e-01
2.252603900000000048e-01
2.242586500000000038e-01
2.278483900000000117e-01
2.279638300000000062e-01
2.267546099999999953e-01
2.248372800000000005e-01
2.251038300000000048e-01
2.258456399999999864e-01
2.311987500000000084e-01
2.263441300000000045e-01
2.205389600000000061e-01
2.267697499999999922e-01
2.284873400000000110e-01
2.220896400000000048e-01
2.266303100000000015e-01
2.272790500000000102e-01
2.202775100000000097e-01
2.269817100000000032e-01
2.194872099999999882e-01
2.210350899999999896e-01
2.315282499999999910e-01
2.305803999999999909e-01
2.241070300000000126e-01
2.307927800000000029e-01
2.238764699999999941e-01
2.294205099999999942e-01
2.304143200000000058e-01
2.364663700000000091e-01
2.315400900000000040e-01
2.277216300000000082e-01
2.231126700000000129e-01
2.243741599999999892e-01
2.244094600000000050e-01
2.224637100000000089e-01
2.269685999999999926e-01
2.264707400000000037e-01
2.327438000000000007e-01
2.213101299999999938e-01
2.277837299999999898e-01
2.218423300000000042e-01
2.201462799999999997e-01
2.306798100000000129e-01
2.262015900000000079e-01
2.249157200000000134e-01
2.233846100000000112e-01
2.317936700000000072e-01
2.250709599999999866e-01
2.337687599999999921e-01
2.177167600000000092e-01
2.264875199999999977e-01
2.178950600000000015e-01
2.344433400000000001e-01
2.176497400000000082e-01
2.269645200000000029e-01
2.201768600000000020e-01
2.248574100000000076e-01
2.220514799999999955e-01
2.252109099999999864e-01
2.295762600000000042e-01
2.302148400000000039e-01
2.219383199999999945e-01
2.288425299999999885e-01
2.291684300000000063e-01
2.337473200000000084e-01
2.239704499999999876e-01
2.241867800000000022e-01
2.248852100000000021e-01
2.216415700000000100e-01
2.244099200000000127e-01
2.321132800000000052e-01
2.227564999999999962e-01
2.282064500000000051e-01
2.250562999999999869e-01
2.314825199999999972e-01
2.268683599999999911e-01
2.280484899999999926e-01
2.238870599999999988e-01
2.340686600000000117e-01
2.311927000000000010e-01
2.276998899999999881e-01
2.216702399999999906e-01
2.316022199999999975e-01
2.304432600000000109e-01
2.247001700000000046e-01
2.321778899999999979e-01
2.277032499999999959e-01
1.198370700000000039e-01
2.190310099999999982e-01
2.255706399999999889e-01
2.259947399999999995e-01
2.250142099999999923e-01
2.299785599999999985e-01
2.299602900000000116e-01
2.290600799999999992e-01
2.318383099999999919e-01
2.299394200000000055e-01
2.217283700000000080e-01
2.275328399999999862e-01
2.272459099999999954e-01
2.221254699999999915e-01
2.235010600000000014e-01
2.304808700000000043e-01
2.385926700000000067e-01
2.146955100000000061e-01
2.253508599999999862e-01
2.310884900000000075e-01
2.398187099999999905e-01
2.267957700000000076e-01
2.246623700000000001e-01
2.283625900000000042e-01
2.318179700000000121e-01
2.281870799999999866e-01
2.171287000000000078e-01
2.314971100000000059e-01
2.239717400000000025e-01
2.249973999999999863e-01
2.278654400000000024e-01
2.250997000000000137e-01
2.191900599999999921e-01
2.230639299999999936e-01
2.295153100000000002e-01
2.288813899999999901e-01
2.310817300000000130e-01
2.215211599999999947e-01
2.212516900000000009e-01
2.201167099999999932e-01
2.323029299999999908e-01
2.268267200000000094e-01
2.236368800000000101e-01
2.237200799999999878e-01
2.346496499999999874e-01
2.239403600000000050e-01
2.237972400000000084e-01
2.296504600000000007e-01
2.241282300000000116e-01
2.231460700000000019e-01
2.162043800000000016e-01
2.265692699999999893e-01
2.235500400000000054e-01
2.230532699999999979e-01
2.222198700000000138e-01
2.190108299999999897e-01
2.242591800000000024e-01
2.201619400000000004e-01
2.296547899999999975e-01
2.306299199999999883e-01
2.265891399999999944e-01
2.279357499999999925e-01
2.245538900000000060e-01
2.202057500000000057e-01
2.301305800000000013e-01
2.291411700000000051e-01
2.244177499999999992e-01
2.295495800000000031e-01
2.105248200000000014e-01
2.231905100000000086e-01
2.289476799999999868e-01
2.305337799999999937e-01
2.226257600000000059e-01
2.262536400000000059e-01
2.197668000000000121e-01
2.238122700000000076e-01
2.248252799999999885e-01
2.393588299999999947e-01
2.303921499999999900e-01
2.264326000000000116e-01
2.211232800000000054e-01
2.310263800000000034e-01
2.304529899999999965e-01
2.279365499999999878e-01
2.264403999999999861e-01
2.260599100000000028e-01
2.237713899999999867e-01
2.243284899999999915e-01
2.144430200000000120e-01
2.245951599999999881e-01
2.255938899999999914e-01
2.236702200000000029e-01
2.229222100000000095e-01
2.347690699999999964e-01
2.290898100000000048e-01
2.184281499999999876e-01
2.251747199999999949e-01
2.233584600000000087e-01
2.226923199999999992e-01
2.217454600000000053e-01
2.228361399999999881e-01
2.257405200000000001e-01
2.160275100000000059e-01
2.299508399999999897e-01
2.230097699999999961e-01
2.162633200000000089e-01
2.216097200000000100e-01
2.211508899999999889e-01
2.227534200000000075e-01
2.217540000000000067e-01
2.224434100000000081e-01
2.308012600000000081e-01
2.178215099999999960e-01
2.188194900000000054e-01
2.168581900000000062e-01
2.246839099999999867e-01
2.328860600000000058e-01
2.212494799999999984e-01
2.266719500000000109e-01
2.189195100000000116e-01
2.275502899999999884e-01
2.320128499999999927e-01
2.263795700000000022e-01
2.248730899999999977e-01
2.256203599999999920e-01
2.304665999999999937e-01
2.279111600000000015e-01
2.294016200000000005e-01
2.266972299999999996e-01
2.266896899999999992e-01
2.258036800000000066e-01
2.248552299999999893e-01
2.323910100000000090e-01
2.240262899999999890e-01
2.327181700000000020e-01
2.238816999999999890e-01
2.293040000000000078e-01
2.331777999999999906e-01
2.275628199999999990e-01
2.193172899999999981e-01
2.206360300000000108e-01
2.248124900000000037e-01
2.284302199999999894e-01
2.237156600000000106e-01
2.233309800000000123e-01
2.276214099999999962e-01
2.228685900000000053e-01
2.227476300000000020e-01
2.142175500000000066e-01
2.320752399999999882e-01
2.277706499999999912e-01
2.293171300000000079e-01
2.240542600000000051e-01
2.235715699999999972e-01
2.255861500000000130e-01
2.206507400000000119e-01
2.256914899999999946e-01
2.200001299999999882e-01
2.253569800000000123e-01
2.215982400000000019e-01
2.280010299999999934e-01
2.353852600000000128e-01
2.254578399999999927e-01
2.190640799999999944e-01
2.174815300000000062e-01
2.174078100000000069e-01
2.288134400000000068e-01
2.223965300000000089e-01
2.223492400000000035e-01
2.254860700000000107e-01
2.288425400000000109e-01
2.274847899999999923e-01
2.297270200000000040e-01
2.309354999999999880e-01
2.182165600000000039e-01
2.317984299999999998e-01
2.290957399999999922e-01
2.229078899999999974e-01
2.335236699999999888e-01
2.255553499999999878e-01
2.229652299999999865e-01
2.323787700000000123e-01
2.186368300000000042e-01
2.294129799999999886e-01
2.178512099999999896e-01
2.292888600000000110e-01
2.304617099999999863e-01
2.255392800000000086e-01
2.268195600000000034e-01
2.237061999999999939e-01
2.211995499999999948e-01
2.289797100000000030e-01
2.258360299999999932e-01
2.211958400000000047e-01
2.348142300000000127e-01
2.304062299999999897e-01
2.248702999999999952e-01
2.221034299999999906e-01
2.217394299999999874e-01
2.127880500000000064e-01
2.106554800000000061e-01
2.287280499999999883e-01
2.213717199999999941e-01
2.305140400000000034e-01
2.295406600000000075e-01
2.296951000000000132e-01
2.277530899999999914e-01
2.252680699999999869e-01
2.318128600000000095e-01
2.202659399999999934e-01
2.181132699999999980e-01
2.173013599999999990e-01
2.248421800000000026e-01
2.215427199999999985e-01
2.199648200000000053e-01
2.199453199999999997e-01
2.207433799999999890e-01
2.244573199999999880e-01
2.327508699999999986e-01
2.257205899999999987e-01
2.258410799999999996e-01
2.325693299999999908e-01
2.214814700000000136e-01
2.242934199999999934e-01
2.134626699999999933e-01
2.181247900000000128e-01
2.230580899999999867e-01
2.254587600000000081e-01
2.315785999999999956e-01
2.126716200000000057e-01
2.350274900000000056e-01
2.284515199999999913e-01
2.187587500000000018e-01
2.279010800000000059e-01
2.222840600000000055e-01
2.246676999999999980e-01
2.292606699999999997e-01
2.247953299999999877e-01
2.257652199999999887e-01
2.223831099999999950e-01
2.162641100000000094e-01
2.179364400000000090e-01
2.225671399999999966e-01
2.306388600000000011e-01
2.221650199999999908e-01
2.249279999999999891e-01
2.271862699999999957e-01
2.120769700000000035e-01
2.174634599999999973e-01
2.300870299999999979e-01
2.298023200000000044e-01
2.276311199999999924e-01
2.349296899999999966e-01
2.286722499999999936e-01
2.133949300000000104e-01
1.110143700000000011e-01
1.130304500000000045e-01
2.209093099999999976e-01
2.226206599999999980e-01
2.317176400000000025e-01
2.162173500000000026e-01
2.336759700000000106e-01
2.293486200000000030e-01
2.311899199999999932e-01
2.221864299999999903e-01
2.144665199999999938e-01
2.311168899999999915e-01
2.205508800000000047e-01
2.284371400000000107e-01
2.132850599999999985e-01
2.264360199999999879e-01
2.143711299999999931e-01
2.231483999999999968e-01
2.271410600000000057e-01
2.271906599999999887e-01
2.186859800000000020e-01
2.223694400000000015e-01
2.236007299999999975e-01
2.224623699999999926e-01
2.142676799999999881e-01
2.274347100000000121e-01
2.294274400000000103e-01
2.131486200000000109e-01
2.284663999999999862e-01
2.136143100000000017e-01
2.150141600000000097e-01
2.293164699999999945e-01
2.160787999999999875e-01
2.217918500000000126e-01
2.129102900000000020e-01
2.261451399999999945e-01
2.167169800000000035e-01
2.304927099999999895e-01
2.151543800000000062e-01
2.208631500000000081e-01
2.358065599999999984e-01
2.313975100000000007e-01
2.202929899999999941e-01
2.104035300000000053e-01
2.298533100000000051e-01
2.254397700000000115e-01
2.268781099999999940e-01
2.359704199999999863e-01
2.228504699999999950e-01
2.286256999999999873e-01
2.231057200000000074e-01
2.294797899999999891e-01
2.254180699999999982e-01
2.252555199999999869e-01
2.315252899999999947e-01
2.165221400000000018e-01
2.224973399999999879e-01
2.187685799999999903e-01
2.333150300000000066e-01
2.186387100000000139e-01
2.328207999999999944e-01
2.311061500000000102e-01
2.252794399999999975e-01
2.224972600000000023e-01
2.321605099999999866e-01
2.282449099999999953e-01
2.314065600000000111e-01
2.222706600000000088e-01
2.198182800000000048e-01
2.258531099999999958e-01
2.164257099999999934e-01
2.223360500000000073e-01
2.318865099999999901e-01
2.159670200000000095e-01
2.225151300000000054e-01
2.334349099999999955e-01
2.351452800000000121e-01
2.255788499999999974e-01
2.175750800000000040e-01
2.238176199999999949e-01
2.268583899999999931e-01
2.241378599999999943e-01
2.194161099999999975e-01
2.235620000000000107e-01
2.231013099999999971e-01
2.181122199999999955e-01
2.193585000000000118e-01
2.355067399999999922e-01
2.213848800000000061e-01
2.310754499999999878e-01
2.236937499999999968e-01
2.227019100000000029e-01
2.279066700000000056e-01
2.233452400000000004e-01
2.271398099999999975e-01
2.095785000000000009e-01
2.206789299999999954e-01
2.272202200000000005e-01
2.220948500000000103e-01
2.304180100000000064e-01
2.249642500000000045e-01
2.204693699999999978e-01
2.228419299999999936e-01
2.117073600000000111e-01
2.317944100000000063e-01
2.252829000000000081e-01
2.268302000000000096e-01
2.211918900000000021e-01
2.316550099999999945e-01
2.314721200000000034e-01
2.203376300000000065e-01
2.142496999999999874e-01
2.156694299999999953e-01
2.328469099999999903e-01
2.242997899999999989e-01
2.210240599999999944e-01
2.163699900000000120e-01
2.294044600000000045e-01
2.175090000000000079e-01
2.242078899999999930e-01
2.245177899999999949e-01
2.271049499999999999e-01
2.334039800000000109e-01
2.273186799999999952e-01
2.264557100000000045e-01
2.247018400000000138e-01
2.323734399999999867e-01
2.327842199999999862e-01
2.256241499999999955e-01
2.290698499999999915e-01
2.221486000000000016e-01
2.225572100000000053e-01
2.407237899999999931e-01
2.304543799999999865e-01
2.293749599999999889e-01
2.320435899999999940e-01
2.334361100000000022e-01
2.197759800000000097e-01
2.202336300000000135e-01
2.228349699999999933e-01
2.236144200000000082e-01
2.275410300000000052e-01
2.349322100000000024e-01
2.161788000000000043e-01
2.362898300000000062e-01
2.309660000000000046e-01
2.248633499999999896e-01
2.132177600000000062e-01
2.215653900000000009e-01
2.080601199999999873e-01
2.231567200000000029e-01
2.242051700000000092e-01
2.277213200000000048e-01
2.324215599999999993e-01
2.237710699999999886e-01
2.169465600000000105e-01
2.268847900000000029e-01
2.266684300000000041e-01
2.254796099999999970e-01
2.348737200000000080e-01
2.285239699999999929e-01
2.292083400000000104e-01
2.141854900000000061e-01
2.255429700000000093e-01
2.236242400000000019e-01
2.223066499999999945e-01
2.202501500000000056e-01
2.214928800000000031e-01
2.192557199999999873e-01
2.232501799999999925e-01
2.277586799999999911e-01
2.287652000000000019e-01
2.278855599999999870e-01
2.153211700000000062e-01
2.174144600000000038e-01
2.271759799999999996e-01
2.286423399999999995e-01
2.158323900000000128e-01
2.291783699999999924e-01
2.290445799999999976e-01
2.272940599999999922e-01
2.247440099999999941e-01
2.242737900000000006e-01
2.231280800000000064e-01
2.113022999999999985e-01
2.302273800000000092e-01
2.299068800000000079e-01
2.405448400000000098e-01
2.231798700000000024e-01
2.155875100000000100e-01
2.200545499999999877e-01
2.344624700000000062e-01
2.272865799999999881e-01
2.280953599999999970e-01
2.206939199999999879e-01
2.333113400000000059e-01
2.258578099999999922e-01
2.272228699999999935e-01
2.261869599999999925e-01
2.190263500000000085e-01
2.292497300000000127e-01
2.306554100000000052e-01
2.287701400000000107e-01
2.223716199999999921e-01
2.217219099999999943e-01
2.338986500000000135e-01
2.142843700000000018e-01
2.288130899999999968e-01
2.266389699999999952e-01
2.335475700000000099e-01
2.253930700000000009e-01
2.272059499999999899e-01
2.328726200000000024e-01
2.252956200000000020e-01
2.247013599999999889e-01
2.249339099999999869e-01
2.229827100000000006e-01
2.182711099999999904e-01
2.249697400000000014e-01
2.255662300000000065e-01
2.207156600000000080e-01
2.207259699999999936e-01
2.258357099999999951e-01
2.296711999999999920e-01
2.227629700000000046e-01
2.165359000000000034e-01
2.196399099999999938e-01
2.102854500000000126e-01
2.204089599999999871e-01
2.269779000000000102e-01
2.160533299999999879e-01
2.222227599999999914e-01
2.149881100000000100e-01
2.316163800000000106e-01
2.279670000000000030e-01
2.282051400000000008e-01
2.264526600000000001e-01
2.236271900000000035e-01
2.259817699999999985e-01
2.134147000000000127e-01
2.328162900000000091e-01
2.311513900000000121e-01
2.279406900000000014e-01
2.271884799999999982e-01
1.098242700000000016e-01
1.031173699999999999e-01
2.236510100000000112e-01
2.344466000000000050e-01
2.325934299999999899e-01
2.331756399999999896e-01
2.187255200000000066e-01
2.214391599999999960e-01
2.207802500000000112e-01
2.351229599999999920e-01
2.235536999999999941e-01
2.196863699999999919e-01
2.274439500000000058e-01
2.244102299999999883e-01
2.153358200000000111e-01
2.331912700000000060e-01
2.204636799999999952e-01
2.198924200000000051e-01
2.329600099999999951e-01
2.298841299999999921e-01
2.167359899999999895e-01
2.261471499999999912e-01
2.378153100000000020e-01
2.268895599999999901e-01
2.196524900000000058e-01
2.138298399999999932e-01
2.277264599999999917e-01
2.391665699999999950e-01
2.243335399999999979e-01
2.311147100000000010e-01
2.231268600000000102e-01
2.279146099999999897e-01
2.191291599999999895e-01
2.253774600000000017e-01
2.123416300000000034e-01
2.229512399999999950e-01
2.195336999999999983e-01
2.239913199999999938e-01
2.200877699999999881e-01
2.284769600000000067e-01
2.247775800000000046e-01
2.166868799999999984e-01
2.257550600000000074e-01
2.205063899999999966e-01
2.193966699999999881e-01
2.278137000000000079e-01
2.317998599999999965e-01
2.278118000000000087e-01
2.235501000000000016e-01
2.349391799999999975e-01
2.179602599999999890e-01
2.165099600000000013e-01
2.234050800000000059e-01
2.162759399999999999e-01
2.283043899999999959e-01
2.232629299999999983e-01
2.372289700000000112e-01
2.194724799999999976e-01
2.337369599999999936e-01
2.237346299999999899e-01
2.148779100000000053e-01
2.377264500000000058e-01
2.229987900000000023e-01
2.308528099999999916e-01
2.371265800000000035e-01
2.315242299999999975e-01
2.286211900000000019e-01
2.240300199999999964e-01
2.361222000000000043e-01
2.295087399999999889e-01
2.203815500000000094e-01
2.167556700000000114e-01
2.346657799999999905e-01
2.259738099999999972e-01
2.152974599999999961e-01
2.385856100000000035e-01
2.193454599999999921e-01
2.274451899999999915e-01
1.946042000000000050e-01
2.273027499999999979e-01
2.284240499999999896e-01
2.376636199999999921e-01
2.270976100000000053e-01
2.261641600000000030e-01
2.127314399999999939e-01
2.400593799999999889e-01
2.240446000000000104e-01
2.282266699999999926e-01
2.178952500000000125e-01
2.254194399999999987e-01
2.292743899999999946e-01
2.120449699999999993e-01
2.261936900000000028e-01
2.240563399999999927e-01
2.247698700000000105e-01
2.251501700000000106e-01
2.230202699999999927e-01
1.940203100000000014e-01
2.252057699999999996e-01
2.297923099999999996e-01
2.215346699999999891e-01
2.161322200000000138e-01
2.322637899999999977e-01
2.237645699999999960e-01
2.196568700000000041e-01
2.234508600000000011e-01
2.209727400000000008e-01
2.100224099999999927e-01
2.274698199999999892e-01
2.189239500000000060e-01
2.256858700000000106e-01
2.245494600000000063e-01
2.168473900000000010e-01
2.245672700000000133e-01
2.288781900000000091e-01
2.250193600000000016e-01
2.273404499999999995e-01
2.308341100000000090e-01
2.214197099999999918e-01
2.213342799999999944e-01
2.171995399999999965e-01
2.278552899999999881e-01
2.272364299999999893e-01
2.156853400000000032e-01
2.269017700000000026e-01
2.288192199999999898e-01
2.276295500000000138e-01
2.284513800000000094e-01
2.154429800000000061e-01
2.243915099999999885e-01
2.210091100000000086e-01
2.183136099999999913e-01
2.316118199999999960e-01
2.310893300000000095e-01
2.151779000000000053e-01
2.206848100000000090e-01
2.218880000000000019e-01
2.255570799999999931e-01
2.321347599999999956e-01
2.216657200000000105e-01
2.382365600000000139e-01
2.212661900000000015e-01
2.150834299999999921e-01
2.161574699999999905e-01
2.207626400000000100e-01
2.071495799999999998e-01
2.334514199999999928e-01
2.109506899999999963e-01
2.163239499999999871e-01
2.218207199999999990e-01
2.125786500000000079e-01
2.308732799999999863e-01
2.196633899999999862e-01
2.245407399999999887e-01
2.318135199999999951e-01
2.267813599999999874e-01
2.196782599999999863e-01
2.104515999999999887e-01
2.246612000000000053e-01
2.257903900000000075e-01
2.229247299999999876e-01
2.303251000000000048e-01
2.233403099999999863e-01
2.335293699999999861e-01
2.246775500000000036e-01
2.143039499999999931e-01
2.280591700000000055e-01
2.270671499999999954e-01
2.321026499999999937e-01
2.275437600000000116e-01
2.140264699999999964e-01
2.109180900000000025e-01
2.254077499999999901e-01
2.153709900000000121e-01
2.092423800000000056e-01
2.104691599999999885e-01
2.222996600000000100e-01
2.236181100000000088e-01
2.260523200000000010e-01
2.265021500000000132e-01
2.101317299999999888e-01
2.184205700000000083e-01
2.131101999999999996e-01
2.313862299999999983e-01
2.174869899999999912e-01
2.207908700000000002e-01
2.199957999999999914e-01
2.364132300000000020e-01
2.206836699999999984e-01
2.282362900000000083e-01
2.272904199999999930e-01
2.161924100000000015e-01
2.352611500000000022e-01
2.237123099999999976e-01
2.274345399999999906e-01
2.296077400000000046e-01
2.213703999999999950e-01
2.234108300000000047e-01
2.202191400000000077e-01
2.147401999999999922e-01
2.210091399999999928e-01
2.303983500000000018e-01
2.156575199999999914e-01
2.261858999999999953e-01
2.328582499999999889e-01
2.113560300000000003e-01
2.392552000000000012e-01
2.321358599999999994e-01
2.139206600000000125e-01
2.309007899999999947e-01
2.166570700000000071e-01
2.234649099999999888e-01
2.304888900000000018e-01
2.321977100000000016e-01
2.205119500000000121e-01
2.164071999999999940e-01
2.215146500000000074e-01
2.240088299999999921e-01
2.197481599999999979e-01
2.242547900000000094e-01
2.204392799999999875e-01
2.158891699999999914e-01
2.288252000000000064e-01
2.249477400000000071e-01
2.241769200000000017e-01
2.106958100000000111e-01
2.220770400000000033e-01
2.187283899999999948e-01
2.269518899999999895e-01
2.262863400000000025e-01
2.325299000000000116e-01
2.203185199999999899e-01
2.228871500000000061e-01
2.247965399999999891e-01
2.110931100000000005e-01
2.368861499999999898e-01
2.214257000000000031e-01
1.195494799999999996e-01
1.201283600000000035e-01
9.936654000000000320e-02
2.233954099999999887e-01
2.151887899999999909e-01
2.294768399999999875e-01
2.291340400000000110e-01
2.218229800000000029e-01
2.209536699999999909e-01
2.365944199999999997e-01
2.222421300000000099e-01
2.294433399999999956e-01
2.204063300000000114e-01
2.313625400000000054e-01
2.218784199999999929e-01
2.147727899999999912e-01
2.309126699999999865e-01
2.197768099999999891e-01
2.299583900000000125e-01
2.239859600000000117e-01
2.351871600000000062e-01
2.296884800000000004e-01
2.240216999999999903e-01
2.211912500000000059e-01
2.148326499999999861e-01
2.214973000000000081e-01
2.336715500000000056e-01
2.206795199999999901e-01
2.193309200000000125e-01
2.117981600000000131e-01
2.227126299999999948e-01
2.146432000000000062e-01
2.175891799999999932e-01
2.224188099999999946e-01
2.277998199999999862e-01
2.076513200000000003e-01
2.275198900000000024e-01
2.250005399999999989e-01
2.224482000000000126e-01
2.244482999999999895e-01
2.240856200000000131e-01
2.069128799999999935e-01
2.325536300000000112e-01
2.312111400000000094e-01
2.170298499999999964e-01
2.311912399999999923e-01
2.253780599999999912e-01
2.206860599999999895e-01
2.272520199999999990e-01
2.152322399999999913e-01
2.212554800000000044e-01
2.248557200000000089e-01
2.293588400000000083e-01
2.228651899999999908e-01
2.325331499999999940e-01
2.187135900000000133e-01
2.166001399999999966e-01
2.283716100000000027e-01
2.284972299999999956e-01
2.201407400000000014e-01
2.173663100000000070e-01
2.210686199999999935e-01
2.123284699999999914e-01
2.187883800000000045e-01
2.205049500000000051e-01
2.292333699999999919e-01
2.260743600000000020e-01
2.175485299999999900e-01
2.229378399999999982e-01
2.184205700000000083e-01
2.142425299999999866e-01
2.201189299999999904e-01
2.182929899999999923e-01
2.399553700000000012e-01
2.197179700000000124e-01
2.248657000000000017e-01
2.160652799999999985e-01
2.230785299999999971e-01
2.115385700000000091e-01
2.232731099999999969e-01
2.166964000000000112e-01
2.206716300000000075e-01
2.202570500000000098e-01
2.098877299999999946e-01
2.318426100000000045e-01
2.219423600000000052e-01
2.276388400000000090e-01
2.353252299999999964e-01
2.249992100000000050e-01
2.251048400000000005e-01
2.270384799999999870e-01
2.282718300000000089e-01
2.278524600000000067e-01
2.373672500000000019e-01
2.141302900000000009e-01
2.303678299999999957e-01
2.096069399999999916e-01
2.139026800000000117e-01
2.170559300000000080e-01
2.205838400000000032e-01
2.299115399999999976e-01
1.966244000000000047e-01
2.390754800000000069e-01
2.116375500000000076e-01
2.264900099999999916e-01
2.270543999999999896e-01
2.254809100000000066e-01
2.166686999999999919e-01
2.131086199999999986e-01
2.175580400000000081e-01
2.206629499999999966e-01
2.002529999999999866e-01
2.072092000000000100e-01
2.249363600000000019e-01
2.154875900000000066e-01
2.152338299999999871e-01
2.188695700000000133e-01
2.239062900000000078e-01
2.161396999999999902e-01
2.192396699999999976e-01
2.265799900000000089e-01
2.173081900000000122e-01
2.324021300000000123e-01
2.223358099999999948e-01
2.214341499999999963e-01
2.291822099999999973e-01
2.285328100000000029e-01
2.352792900000000020e-01
2.325059299999999995e-01
2.192502699999999971e-01
2.155102600000000090e-01
2.179902400000000018e-01
2.285919299999999987e-01
2.222446999999999895e-01
2.197100200000000059e-01
2.124319500000000083e-01
2.265251199999999965e-01
2.250311899999999921e-01
2.102091700000000007e-01
2.144911399999999968e-01
2.027072000000000040e-01
2.068170500000000023e-01
2.270325499999999996e-01
2.273977699999999991e-01
2.353713199999999950e-01
2.243835299999999977e-01
2.318160400000000010e-01
2.096673199999999904e-01
2.258259900000000042e-01
2.248686000000000018e-01
2.258864299999999992e-01
2.217525599999999875e-01
2.277581200000000083e-01
2.170515799999999940e-01
2.215752800000000133e-01
2.050536299999999867e-01
2.290004399999999996e-01
2.322791899999999965e-01
2.318231199999999936e-01
2.376473699999999967e-01
2.174584200000000134e-01
2.323745200000000011e-01
2.300777400000000028e-01
2.080493999999999954e-01
2.343119700000000083e-01
2.190045800000000042e-01
2.196953100000000048e-01
2.240371600000000130e-01
2.120754099999999920e-01
2.319969199999999954e-01
2.228540200000000138e-01
2.282914799999999911e-01
2.124731199999999876e-01
2.220766899999999933e-01
2.201142899999999902e-01
2.318896599999999975e-01
2.130727799999999894e-01
2.343587799999999888e-01
2.172948899999999905e-01
2.200382100000000118e-01
2.306625399999999992e-01
2.224340999999999957e-01
2.336786299999999983e-01
2.281041099999999988e-01
2.174565099999999918e-01
2.226802700000000135e-01
2.244071800000000116e-01
2.280806599999999906e-01
2.176737400000000044e-01
2.226030800000000087e-01
2.243352000000000124e-01
2.283150899999999983e-01
2.271600300000000128e-01
2.297418200000000132e-01
2.175185900000000117e-01
2.208465599999999973e-01
2.254362299999999875e-01
2.114991800000000088e-01
2.255549199999999921e-01
2.230088899999999874e-01
2.267224399999999973e-01
2.273712900000000037e-01
2.279534500000000019e-01
2.363585099999999939e-01
2.299686300000000072e-01
2.291854299999999955e-01
2.277145399999999931e-01
2.280898899999999896e-01
2.209798199999999935e-01
2.290621599999999869e-01
2.157333100000000115e-01
2.196348499999999926e-01
2.129509400000000052e-01
2.287303499999999989e-01
2.201258500000000118e-01
2.290522299999999956e-01
2.115146999999999999e-01
2.261223900000000064e-01
2.311640299999999926e-01
2.229806500000000025e-01
2.068996999999999920e-01
2.089488999999999930e-01
2.089784299999999928e-01
2.228203699999999898e-01
2.051414300000000135e-01
2.125577700000000070e-01
2.126540000000000097e-01
2.247320499999999888e-01
2.351603399999999955e-01
2.064659600000000039e-01
2.181406300000000020e-01
2.099267599999999900e-01
1.154357599999999984e-01
1.253498299999999954e-01
2.140635499999999913e-01
1.188352899999999962e-01
2.305729699999999882e-01
2.387629199999999896e-01
2.129992300000000116e-01
2.253037400000000023e-01
2.332490500000000133e-01
2.276116199999999867e-01
2.290059500000000137e-01
2.020940800000000093e-01
2.217941999999999969e-01
2.175235100000000033e-01
2.130263300000000137e-01
2.161423500000000109e-01
2.263687699999999969e-01
2.125111500000000098e-01
2.200202599999999953e-01
2.296027499999999943e-01
2.309689000000000048e-01
2.192016099999999912e-01
2.287299499999999874e-01
2.232396299999999945e-01
2.289792300000000058e-01
2.332693499999999864e-01
2.231296700000000022e-01
2.066582299999999983e-01
2.386633599999999911e-01
2.166179099999999969e-01
2.270776700000000092e-01
2.327642900000000126e-01
2.075387900000000008e-01
2.264559299999999997e-01
2.228344300000000000e-01
2.157528800000000080e-01
2.148127800000000087e-01
2.325229400000000113e-01
2.269676899999999997e-01
2.235513500000000098e-01
2.290095299999999889e-01
2.246219600000000094e-01
2.099330399999999874e-01
2.193293799999999905e-01
2.363279699999999983e-01
2.134964799999999885e-01
2.186753700000000078e-01
2.171818000000000082e-01
2.145470899999999959e-01
2.352019700000000102e-01
2.164598699999999987e-01
2.194559199999999988e-01
2.347744700000000129e-01
2.051325800000000088e-01
2.201515300000000119e-01
2.046831699999999976e-01
2.379897199999999879e-01
2.087645200000000090e-01
2.191478400000000104e-01
2.174500099999999991e-01
2.141095600000000043e-01
2.111442199999999936e-01
2.233444699999999894e-01
2.224156200000000083e-01
2.219200699999999971e-01
2.150866300000000009e-01
2.269885899999999901e-01
2.263494600000000023e-01
2.153110799999999880e-01
1.976245899999999889e-01
2.090293900000000094e-01
2.227724299999999935e-01
2.350534900000000038e-01
2.215171599999999907e-01
2.153341000000000005e-01
2.357951299999999917e-01
2.356924200000000136e-01
2.272299299999999966e-01
2.317084699999999997e-01
2.057390099999999999e-01
2.255483699999999980e-01
2.284787899999999872e-01
2.298203799999999908e-01
2.109904900000000028e-01
2.226223200000000124e-01
2.284463399999999977e-01
2.205804700000000007e-01
2.200154599999999960e-01
2.179607500000000087e-01
2.225616499999999998e-01
1.982881099999999897e-01
2.006742999999999999e-01
2.313687100000000052e-01
2.227177200000000079e-01
2.232394500000000059e-01
2.066478200000000098e-01
2.185237100000000099e-01
2.171821300000000010e-01
2.167343399999999976e-01
2.159851700000000041e-01
2.273891399999999896e-01
2.158362600000000020e-01
2.125248200000000032e-01
2.112456000000000056e-01
2.218413999999999942e-01
2.395399300000000120e-01
2.358768599999999938e-01
2.294122299999999948e-01
2.341554600000000097e-01
2.141857199999999961e-01
2.150569300000000073e-01
2.341930399999999912e-01
2.278282899999999889e-01
2.310116399999999903e-01
2.188788299999999964e-01
2.454324300000000070e-01
2.271839800000000076e-01
2.071901999999999910e-01
2.161721100000000007e-01
2.326733099999999943e-01
2.290082499999999965e-01
2.159335800000000138e-01
2.184217400000000031e-01
2.224807799999999891e-01
2.234180600000000017e-01
2.290206700000000095e-01
2.202756100000000106e-01
2.277796099999999935e-01
2.119351499999999888e-01
2.241368300000000091e-01
2.163384899999999944e-01
2.341386500000000037e-01
2.263238300000000036e-01
2.277896699999999996e-01
2.225173000000000012e-01
2.291384599999999883e-01
2.302352199999999904e-01
2.170761099999999888e-01
2.203265000000000085e-01
2.351114599999999943e-01
2.147645599999999932e-01
2.188194199999999867e-01
2.099060100000000040e-01
2.197780000000000011e-01
2.225213400000000119e-01
1.913571699999999931e-01
2.070681099999999997e-01
2.304442499999999894e-01
2.230848599999999959e-01
2.317572800000000099e-01
2.311851500000000059e-01
2.245834899999999967e-01
2.082786699999999991e-01
2.386844599999999872e-01
2.030979499999999993e-01
2.166762600000000094e-01
2.281273900000000132e-01
2.266858499999999943e-01
2.123644399999999877e-01
2.241632199999999964e-01
2.145005600000000068e-01
2.197604599999999908e-01
2.190755500000000078e-01
2.171567699999999990e-01
2.141790399999999872e-01
2.314899800000000119e-01
2.218907699999999872e-01
2.223237600000000092e-01
2.050468799999999869e-01
2.033438100000000137e-01
2.165338199999999880e-01
2.161033599999999943e-01
2.206007799999999963e-01
2.237715000000000121e-01
2.310949399999999987e-01
2.183331099999999969e-01
2.303802600000000034e-01
2.215911299999999973e-01
2.148559100000000111e-01
2.184198499999999987e-01
2.161106999999999889e-01
2.110893199999999970e-01
2.268718299999999966e-01
2.089510499999999993e-01
2.235616300000000112e-01
2.242264599999999886e-01
2.153266000000000069e-01
2.252685100000000051e-01
2.289813599999999949e-01
1.930624800000000085e-01
2.243907800000000119e-01
2.207763799999999943e-01
2.144421200000000138e-01
2.086807699999999877e-01
2.336433099999999929e-01
2.289016000000000106e-01
2.085384999999999878e-01
2.207840299999999922e-01
2.192496100000000114e-01
2.290954099999999993e-01
2.325550100000000064e-01
2.262551899999999949e-01
2.272782200000000030e-01
2.246203499999999964e-01
2.278586900000000026e-01
2.137759200000000082e-01
2.147658199999999962e-01
2.197372999999999965e-01
2.219308200000000009e-01
2.176129400000000047e-01
2.028272000000000130e-01
2.248408100000000021e-01
2.183272400000000057e-01
2.343183299999999913e-01
2.071724500000000080e-01
2.156493200000000054e-01
2.331874800000000025e-01
2.242586900000000105e-01
2.360816799999999882e-01
2.248935200000000134e-01
2.242456600000000133e-01
2.152837099999999892e-01
2.029135999999999995e-01
2.259655299999999978e-01
2.342747099999999971e-01
2.106435299999999955e-01
2.209997700000000120e-01
1.170710499999999959e-01
1.759026200000000095e-01
2.080951400000000118e-01
2.391871200000000031e-01
2.099958000000000102e-01
2.290046500000000040e-01
2.035633500000000040e-01
2.187837599999999938e-01
2.280011200000000016e-01
2.244593400000000072e-01
2.203807700000000036e-01
2.019269700000000112e-01
2.363533999999999913e-01
2.206925499999999873e-01
2.093786499999999995e-01
2.385798600000000047e-01
2.232615799999999873e-01
2.234823599999999910e-01
2.193478399999999884e-01
2.023417600000000094e-01
2.303266099999999872e-01
2.158493800000000074e-01
2.219146899999999978e-01
2.248924099999999870e-01
2.209565900000000083e-01
2.191591300000000075e-01
2.277224300000000035e-01
2.210956400000000099e-01
2.040681199999999917e-01
2.068056400000000128e-01
2.014906599999999881e-01
2.054167699999999985e-01
2.117771999999999988e-01
2.140913799999999978e-01
2.148065200000000008e-01
2.288219700000000134e-01
2.343044400000000027e-01
2.068416999999999895e-01
2.297446599999999894e-01
2.180315600000000131e-01
2.280965100000000023e-01
2.350678599999999896e-01
2.157663700000000129e-01
2.254111799999999888e-01
2.105202800000000041e-01
2.490031699999999959e-01
1.575880100000000006e-01
2.045078899999999977e-01
2.260499300000000100e-01
2.160809200000000097e-01
2.145472200000000107e-01
2.283137399999999873e-01
2.371738999999999931e-01
2.193937999999999999e-01
2.137790800000000102e-01
2.218935499999999950e-01
2.185911700000000013e-01
2.415222999999999953e-01
2.231610199999999877e-01
2.243216600000000061e-01
2.182222099999999998e-01
2.307587899999999914e-01
2.140140100000000045e-01
2.310553599999999874e-01
2.199539199999999972e-01
2.299680000000000057e-01
2.327611199999999880e-01
2.329539899999999997e-01
2.211013599999999968e-01
2.140472300000000050e-01
2.322848399999999924e-01
2.339291300000000129e-01
2.211160699999999979e-01
2.169390300000000049e-01
2.174050800000000006e-01
2.035088999999999926e-01
2.273320600000000025e-01
2.105477400000000110e-01
2.153663600000000067e-01
2.191678900000000041e-01
2.092477100000000034e-01
2.290293499999999927e-01
2.289886299999999986e-01
2.257693500000000075e-01
2.221166699999999883e-01
2.342536600000000024e-01
2.257716300000000009e-01
2.307287699999999997e-01
2.106644400000000084e-01
2.245701700000000134e-01
2.283756799999999976e-01
2.151551600000000120e-01
2.066020500000000093e-01
2.281363899999999945e-01
2.189087000000000116e-01
1.874427499999999913e-01
2.372688299999999861e-01
2.157480900000000035e-01
2.283584100000000117e-01
2.153032500000000016e-01
2.185296899999999987e-01
2.335767099999999930e-01
2.232755600000000118e-01
2.224542300000000028e-01
2.084896300000000091e-01
2.128711000000000075e-01
2.253594999999999904e-01
2.282793599999999867e-01
2.281781300000000068e-01
2.143706599999999907e-01
2.265000299999999911e-01
2.211018800000000006e-01
2.080532300000000057e-01
2.348921200000000098e-01
2.141363400000000083e-01
2.062245900000000132e-01
2.095050800000000102e-01
2.200384800000000085e-01
2.200485199999999975e-01
2.248970899999999939e-01
2.119405199999999934e-01
2.278617199999999898e-01
2.358058899999999902e-01
2.332586700000000013e-01
2.209307500000000091e-01
2.220294999999999908e-01
2.212003899999999967e-01
2.177248499999999976e-01
2.318116799999999922e-01
2.251466099999999970e-01
2.294382699999999997e-01
2.255965100000000001e-01
2.221730000000000094e-01
2.248305100000000112e-01
2.245083400000000007e-01
1.835131100000000071e-01
2.229820799999999992e-01
2.070956800000000042e-01
2.247001200000000032e-01
2.216964100000000104e-01
2.183753800000000078e-01
2.270281899999999908e-01
2.194201100000000015e-01
2.077089599999999980e-01
2.102001000000000008e-01
2.153357999999999939e-01
2.323225899999999955e-01
2.326536999999999911e-01
2.320671400000000051e-01
2.208917300000000083e-01
2.306891699999999990e-01
2.118300599999999867e-01
2.277301800000000043e-01
2.138547199999999981e-01
2.184266099999999933e-01
2.180893799999999993e-01
1.923669100000000021e-01
2.153941500000000064e-01
2.233004000000000100e-01
2.042279499999999914e-01
2.270437999999999901e-01
2.229373400000000116e-01
2.249280499999999905e-01
2.346423699999999890e-01
2.121668200000000060e-01
2.056026599999999926e-01
1.979549499999999906e-01
2.311373100000000125e-01
2.131385000000000085e-01
2.290196399999999965e-01
2.095561700000000138e-01
2.174680300000000066e-01
2.338448499999999930e-01
2.123296299999999914e-01
2.214446099999999862e-01
2.266469000000000122e-01
2.188674200000000070e-01
2.109279400000000082e-01
2.117884999999999907e-01
1.928394800000000076e-01
1.984705999999999970e-01
2.090413399999999922e-01
2.317479000000000067e-01
2.189288699999999976e-01
2.079360100000000044e-01
2.103775099999999898e-01
2.261766199999999949e-01
2.230298599999999964e-01
2.211580200000000107e-01
2.076712199999999897e-01
2.107411899999999949e-01
2.237984699999999993e-01
2.051025999999999960e-01
2.221701199999999987e-01
2.338870500000000130e-01
2.324608800000000086e-01
2.404409999999999881e-01
2.282947600000000132e-01
2.252945500000000101e-01
2.064202099999999929e-01
2.077451200000000053e-01
2.169543700000000075e-01
2.121441000000000021e-01
2.350597700000000012e-01
2.226684899999999967e-01
2.151813999999999949e-01
2.278106900000000101e-01
2.142878699999999914e-01
2.006583000000000117e-01
1.094082700000000019e-01
2.274702100000000060e-01
2.327037299999999975e-01
1.920894900000000016e-01
2.246316600000000108e-01
2.208087900000000048e-01
2.126240600000000036e-01
2.224161199999999949e-01
2.016399000000000108e-01
2.196738199999999919e-01
2.308620700000000026e-01
2.316559199999999874e-01
2.036043800000000015e-01
2.399703900000000056e-01
2.330417899999999987e-01
2.197676199999999969e-01
2.239775800000000094e-01
2.209533899999999995e-01
2.254957300000000053e-01
2.163074799999999964e-01
2.318986199999999998e-01
1.974018700000000071e-01
2.286230800000000063e-01
2.188526500000000097e-01
2.339117699999999911e-01
2.121128499999999917e-01
2.243214400000000108e-01
1.925218300000000049e-01
2.245164699999999958e-01
2.095295299999999916e-01
2.249893299999999874e-01
2.154072300000000051e-01
2.054956300000000124e-01
1.821579299999999957e-01
2.210495700000000008e-01
2.107356499999999966e-01
2.040701199999999937e-01
2.424685000000000035e-01
1.988662399999999997e-01
2.040594599999999981e-01
2.126869899999999924e-01
2.200245799999999974e-01
2.216614799999999941e-01
2.264626499999999876e-01
2.097236100000000047e-01
2.242676500000000128e-01
2.272941199999999884e-01
1.807615599999999878e-01
2.080533999999999994e-01
1.958780699999999875e-01
2.278747799999999990e-01
2.326525000000000121e-01
2.105338800000000066e-01
2.240962099999999901e-01
2.333780900000000103e-01
1.967341999999999980e-01
2.276425699999999885e-01
2.310545499999999974e-01
2.353256099999999906e-01
1.927743299999999937e-01
2.209142000000000050e-01
2.196754099999999876e-01
2.197464000000000084e-01
2.459283300000000005e-01
2.073287299999999889e-01
2.192525600000000130e-01
2.209892999999999996e-01
2.178902400000000128e-01
2.069189999999999918e-01
2.305158800000000063e-01
2.210161200000000103e-01
2.219700199999999901e-01
2.229167499999999968e-01
2.338176600000000105e-01
2.104785700000000037e-01
2.207814100000000113e-01
2.182810500000000042e-01
2.155347599999999919e-01
2.480023899999999892e-01
2.111479300000000114e-01
2.314583699999999966e-01
2.165807200000000043e-01
2.226677200000000134e-01
2.263165099999999985e-01
2.242562300000000008e-01
2.241211600000000137e-01
2.364875300000000014e-01
2.242114000000000051e-01
2.223054499999999878e-01
2.281446699999999939e-01
2.261627200000000115e-01
2.026684400000000053e-01
2.217130300000000054e-01
2.289626399999999951e-01
2.208916300000000055e-01
2.081571000000000116e-01
2.152204000000000061e-01
2.334703899999999999e-01
2.274590800000000079e-01
1.506687800000000022e-01
2.113293099999999924e-01
2.101198800000000089e-01
2.275855200000000134e-01
2.170673999999999937e-01
2.029958299999999882e-01
2.302355100000000043e-01
2.143128599999999939e-01
2.223407500000000037e-01
2.237550799999999951e-01
2.272975000000000134e-01
2.275584499999999955e-01
2.273577099999999906e-01
2.201925200000000027e-01
2.380010899999999985e-01
2.191206300000000107e-01
1.881614000000000064e-01
2.043293700000000102e-01
2.396183600000000025e-01
2.168144200000000077e-01
2.243368000000000029e-01
2.087686699999999895e-01
2.210962099999999875e-01
2.109801000000000037e-01
2.211344699999999996e-01
2.237428200000000089e-01
2.283054200000000089e-01
2.175462499999999966e-01
1.746038699999999944e-01
2.075619700000000123e-01
2.291888099999999928e-01
2.264527699999999977e-01
2.259048499999999904e-01
2.291756899999999875e-01
2.291177500000000089e-01
2.216398400000000046e-01
2.124377600000000033e-01
2.121514300000000020e-01
2.250849500000000059e-01
2.302562200000000114e-01
2.216712600000000088e-01
1.994286700000000023e-01
2.285815399999999997e-01
2.136483700000000041e-01
2.367859300000000056e-01
2.048294999999999977e-01
2.252516099999999910e-01
2.185954699999999862e-01
2.287589299999999992e-01
2.007753700000000086e-01
1.991043700000000027e-01
2.242663000000000018e-01
2.137860799999999895e-01
1.808790500000000134e-01
1.963300699999999954e-01
2.147754299999999894e-01
2.036745899999999887e-01
2.339693899999999993e-01
2.281888400000000039e-01
2.295982000000000023e-01
2.289164800000000055e-01
2.299809700000000068e-01
2.194850299999999976e-01
2.273643300000000034e-01
2.363323800000000086e-01
2.148168400000000089e-01
2.212961300000000076e-01
2.142689999999999872e-01
2.225778200000000095e-01
2.176916299999999971e-01
2.254332599999999964e-01
2.195317400000000030e-01
1.949356899999999948e-01
2.233474599999999977e-01
2.524430699999999916e-01
2.516810500000000173e-01
2.253375499999999976e-01
2.296114800000000067e-01
2.163019700000000101e-01
2.238434800000000113e-01
2.349375499999999950e-01
2.280818799999999869e-01
6.398321999999999343e-02
1.457394800000000046e-01
1.962979800000000108e-01
2.217405600000000032e-01
2.055070400000000019e-01
2.000476099999999868e-01
2.287415100000000090e-01
2.124970700000000101e-01
1.624278600000000072e-01
1.996600199999999936e-01
1.396837200000000112e-01
6.216420000000000279e-02
2.158138000000000001e-01
2.023131499999999972e-01
2.252742199999999972e-01
2.186093000000000064e-01
2.143142399999999892e-01
2.191736499999999976e-01
2.028982000000000008e-01
1.723793299999999973e-01
2.101144100000000015e-01
1.964226799999999884e-01
1.710616799999999937e-01
1.316703499999999916e-01
1.881492300000000006e-01
2.238578999999999986e-01
1.703963900000000087e-01
2.157857699999999879e-01
2.240141900000000019e-01
2.306293700000000002e-01
2.269218400000000135e-01
1.946070099999999969e-01
6.981120999999999854e-02
1.960117100000000057e-01
2.338383400000000056e-01
2.297915799999999953e-01
2.286181599999999869e-01
2.347535600000000000e-01
2.150570400000000049e-01
2.332795599999999969e-01
2.189681500000000003e-01
2.280133400000000088e-01
2.244943699999999986e-01
1.875766799999999956e-01
2.064577900000000021e-01
2.123952100000000009e-01
1.868603000000000069e-01
1.376087800000000139e-01
2.317898100000000128e-01
2.431548000000000043e-01
5.999871999999999844e-02
6.021390000000000076e-02
5.811290999999999679e-02
6.024631999999999904e-02
6.144946999999999909e-02
5.740260999999999975e-02
5.797063000000000216e-02
5.965412999999999966e-02
5.984136000000000316e-02
6.134847999999999690e-02
5.828016999999999920e-02
5.943319999999999853e-02
6.180878000000000067e-02
5.969151999999999791e-02
5.692967000000000166e-02
5.940021999999999663e-02
6.003382000000000163e-02
6.229330999999999757e-02
6.008361000000000257e-02
6.108415999999999846e-02
5.923790000000000305e-02
5.996010999999999702e-02
5.823148000000000213e-02
6.287394999999999790e-02
6.056157000000000207e-02
6.047038999999999886e-02
5.872386000000000272e-02
5.981692000000000259e-02
5.841675000000000340e-02
5.885813000000000156e-02
5.909637999999999697e-02
5.852394000000000346e-02
5.832042999999999949e-02
5.947699000000000041e-02
6.091030000000000055e-02
5.659223000000000031e-02
5.970695000000000169e-02
6.127467000000000330e-02
5.998702000000000201e-02
5.862806000000000267e-02
5.906901999999999986e-02
6.023185999999999818e-02
6.060833000000000192e-02
6.027844000000000257e-02
5.770369999999999666e-02
5.757758999999999794e-02
5.692136999999999891e-02
5.845721999999999724e-02
5.925037999999999833e-02
6.077914999999999707e-02
5.977691000000000254e-02
5.780446999999999669e-02
6.047848000000000113e-02
6.044462999999999919e-02
5.896446000000000326e-02
5.923346000000000167e-02
6.057183000000000012e-02
6.015970000000000345e-02
5.979194000000000175e-02
5.968571000000000293e-02
5.891271000000000008e-02
5.739575000000000232e-02
6.193441000000000224e-02
5.883399999999999741e-02
5.701103999999999894e-02
5.725679000000000185e-02
5.890585999999999739e-02
5.913062000000000179e-02
5.990771000000000290e-02
5.915543999999999664e-02
6.019386999999999655e-02
6.103403000000000300e-02
6.141996000000000261e-02
5.806217000000000322e-02
6.039127999999999857e-02
5.988026999999999933e-02
5.970124000000000264e-02
5.946951999999999794e-02
5.910237000000000129e-02
6.089506000000000085e-02
5.976071000000000161e-02
5.752344000000000207e-02
5.780633999999999773e-02
6.101609000000000199e-02
5.948826000000000114e-02
6.033705000000000318e-02
6.014364999999999989e-02
6.000066999999999900e-02
5.852025999999999756e-02
5.969312000000000229e-02
5.954889000000000016e-02
5.906547000000000186e-02
5.811629000000000100e-02
5.945368000000000180e-02
5.827724000000000099e-02
6.003611999999999838e-02
6.447516999999999832e-02
5.963361999999999830e-02
5.910354999999999775e-02
6.001647999999999705e-02
5.833626000000000089e-02
5.982370000000000049e-02
5.915891000000000205e-02
5.814620000000000205e-02
5.931999000000000299e-02
5.774881999999999932e-02
5.993753000000000275e-02
5.872987999999999820e-02
5.714893000000000056e-02
6.021441000000000293e-02
5.963823000000000041e-02
5.779911000000000076e-02
5.992506000000000221e-02
6.110457999999999862e-02
5.944496999999999975e-02
5.738511999999999780e-02
6.024092000000000335e-02
6.185428999999999927e-02
6.020973000000000297e-02
6.028549999999999881e-02
5.933913999999999855e-02
5.996992999999999768e-02
5.889827999999999730e-02
6.146172999999999914e-02
6.095876000000000072e-02
5.971687999999999996e-02
5.948377999999999999e-02
6.037206999999999990e-02
5.816007000000000121e-02
6.050254000000000049e-02
6.113948000000000299e-02
5.756226999999999872e-02
6.041192000000000090e-02
6.011384000000000172e-02
6.192552999999999946e-02
5.895869000000000110e-02
5.951303000000000148e-02
5.986065000000000136e-02
5.774682999999999899e-02
6.110431000000000196e-02
5.955880000000000202e-02
5.815561000000000341e-02
6.231476999999999850e-02
6.162283999999999817e-02
6.071651000000000131e-02
6.099066000000000209e-02
5.728097000000000050e-02
5.984521000000000285e-02
5.895451000000000163e-02
6.066280000000000283e-02
5.763143999999999906e-02
6.059099999999999903e-02
6.021169999999999994e-02
6.330378000000000394e-02
5.870224000000000275e-02
5.910395999999999705e-02
5.734265000000000195e-02
5.680572999999999873e-02
6.124527999999999917e-02
5.892573999999999729e-02
5.721949999999999953e-02
6.007898999999999878e-02
5.841828999999999772e-02
6.054128999999999761e-02
6.037648999999999794e-02
5.813578999999999969e-02
5.909686000000000106e-02
5.715453999999999674e-02
6.037324000000000163e-02
6.152536000000000116e-02
5.763883000000000201e-02
6.116221000000000158e-02
5.757261999999999796e-02
6.018149999999999888e-02
6.026825999999999711e-02
6.049257000000000245e-02
5.992784000000000305e-02
5.992971999999999883e-02
5.885382000000000113e-02
5.887280000000000291e-02
5.880777000000000226e-02
6.056642999999999749e-02
6.077848999999999752e-02
5.917601000000000111e-02
6.035796999999999690e-02
6.119320999999999788e-02
6.084975000000000106e-02
5.910736999999999935e-02
5.887670999999999877e-02
6.255687000000000053e-02
6.122688999999999909e-02
5.900277999999999773e-02
5.996951999999999838e-02
6.062535000000000146e-02
5.817499000000000281e-02
6.039321999999999746e-02
5.697119999999999962e-02
6.139113000000000209e-02
5.793299999999999839e-02
5.955896000000000107e-02
5.832963000000000037e-02
6.178739999999999927e-02
6.081832000000000210e-02
5.727332999999999730e-02
5.999480000000000091e-02
5.858403999999999695e-02
5.727095000000000102e-02
5.683492999999999878e-02
6.043881000000000253e-02
5.879970000000000335e-02
6.144361999999999741e-02
6.119099000000000066e-02
5.778002000000000138e-02
6.080711999999999923e-02
5.852650999999999687e-02
6.034562000000000259e-02
5.807071999999999928e-02
6.177417999999999798e-02
6.158766999999999714e-02
6.074979999999999963e-02
6.071029000000000009e-02
5.844793000000000210e-02
5.986124999999999780e-02
5.698762999999999745e-02
5.763241999999999671e-02
5.849704000000000015e-02
5.989665999999999740e-02
5.904908999999999852e-02
6.093475999999999754e-02
5.709953999999999724e-02
5.788205999999999907e-02
5.775961000000000289e-02
5.943376999999999688e-02
5.850136000000000225e-02
6.265242000000000033e-02
6.154578000000000132e-02
5.925533000000000189e-02
5.922038000000000302e-02
6.028846999999999678e-02
5.847021000000000163e-02
5.944718999999999698e-02
5.727871999999999825e-02
6.143668000000000046e-02
5.736112000000000155e-02
6.094361999999999696e-02
5.897059000000000328e-02
5.908353000000000216e-02
5.984173000000000270e-02
6.015460999999999725e-02
5.576880000000000032e-02
5.895832000000000156e-02
6.124932000000000293e-02
6.016579999999999845e-02
5.834845000000000309e-02
5.580804999999999794e-02
6.153187000000000240e-02
5.902314000000000171e-02
6.162310000000000010e-02
5.937015999999999821e-02
6.081493999999999789e-02
5.969113000000000196e-02
5.840403000000000261e-02
6.059027000000000163e-02
5.903057999999999916e-02
5.880526999999999976e-02
6.078588000000000047e-02
5.864148000000000277e-02
5.804179999999999756e-02
5.888916000000000289e-02
5.726215999999999945e-02
5.920153999999999694e-02
5.746459000000000289e-02
6.369283000000000583e-02
5.899708000000000035e-02
5.660711999999999688e-02
5.891479000000000160e-02
6.160597999999999769e-02
6.061819999999999709e-02
5.655153000000000263e-02
5.400707999999999898e-02
6.099062000000000233e-02
6.056075000000000347e-02
6.067344999999999683e-02
5.796865999999999824e-02
5.770688000000000206e-02
5.803848999999999814e-02
6.126418000000000141e-02
5.640288999999999719e-02
5.900634999999999908e-02
5.838735999999999926e-02
6.167314000000000129e-02
5.939434999999999854e-02
5.773368999999999723e-02
6.091256999999999922e-02
5.986579000000000206e-02
5.823313000000000100e-02
6.067014999999999908e-02
6.084433000000000202e-02
6.086305000000000187e-02
5.719511000000000039e-02
5.860276999999999847e-02
5.923955000000000193e-02
5.819669999999999704e-02
6.128907000000000105e-02
5.872031999999999946e-02
6.210138999999999937e-02
6.219068999999999986e-02
6.005367000000000344e-02
5.856128000000000028e-02
5.904130999999999962e-02
5.748788999999999982e-02
5.580046999999999785e-02
5.801342000000000304e-02
5.777511999999999925e-02
5.774863999999999692e-02
5.616067000000000281e-02
5.966744000000000214e-02
6.016446999999999767e-02
5.473552000000000278e-02
5.900832999999999773e-02
5.801821000000000061e-02
5.744847000000000148e-02
5.822495999999999922e-02
6.001279000000000335e-02
5.935229999999999673e-02
6.208288000000000001e-02
5.951271000000000339e-02
6.021383000000000291e-02
5.711258999999999780e-02
5.739355000000000151e-02
5.926090999999999998e-02
5.817553000000000307e-02
5.878673000000000232e-02
5.969689999999999719e-02
5.978014999999999718e-02
6.098656999999999689e-02
5.370827000000000240e-02
5.964530999999999999e-02
6.021160999999999874e-02
5.839430999999999788e-02
6.086263000000000090e-02
5.847625000000000045e-02
5.869097999999999676e-02
5.649603000000000264e-02
6.143814999999999693e-02
5.854358999999999952e-02
5.924681999999999865e-02
6.020551999999999848e-02
5.972032000000000035e-02
6.100276000000000309e-02
6.089151999999999759e-02
5.887942000000000176e-02
6.185033000000000197e-02
6.180402000000000118e-02
5.993460999999999927e-02
5.831775000000000153e-02
5.737145999999999912e-02
5.942319000000000073e-02
5.830238000000000087e-02
6.030357000000000078e-02
5.777633000000000074e-02
6.066635000000000083e-02
5.838137000000000187e-02
5.804050000000000181e-02
6.038721999999999840e-02
5.924126999999999865e-02
6.187520999999999993e-02
5.801462999999999759e-02
5.814302999999999833e-02
6.097407999999999995e-02
6.230868999999999991e-02
6.125867000000000118e-02
6.022509999999999669e-02
6.095630999999999966e-02
6.024016000000000093e-02
5.720247999999999999e-02
6.029907999999999796e-02
6.142130999999999980e-02
6.293537999999999910e-02
5.825211999999999751e-02
6.103738999999999693e-02
5.995117999999999975e-02
5.510733000000000298e-02
5.774433999999999817e-02
5.802609000000000239e-02
6.109939000000000342e-02
5.613292000000000281e-02
5.994449999999999779e-02
5.918836999999999710e-02
5.796454999999999663e-02
5.839257999999999948e-02
5.524835000000000163e-02
6.084242000000000122e-02
6.145429000000000169e-02
5.890756999999999938e-02
5.851794999999999913e-02
5.790206999999999993e-02
5.741687000000000179e-02
5.536996000000000279e-02
5.935287000000000202e-02
6.131704000000000321e-02
5.924203000000000108e-02
5.992042000000000201e-02
5.788712000000000024e-02
6.187026000000000331e-02
6.221216999999999719e-02
5.943244000000000304e-02
5.933162000000000158e-02
5.814054999999999918e-02
5.640458000000000277e-02
5.970539999999999875e-02
5.921918999999999794e-02
5.606209999999999666e-02
5.996711999999999876e-02
6.066081000000000251e-02
5.737740999999999675e-02
5.920464999999999756e-02
5.737213000000000035e-02
6.027170999999999917e-02
5.797663000000000122e-02
5.500735000000000346e-02
6.068080000000000002e-02
5.629118999999999789e-02
5.795477000000000267e-02
5.783500999999999920e-02
5.834309000000000023e-02
5.940663999999999667e-02
6.164300000000000335e-02
5.696699000000000207e-02
6.056094000000000060e-02
5.940937000000000301e-02
5.341698000000000279e-02
5.849937000000000192e-02
5.974153000000000102e-02
6.167377000000000276e-02
6.119530000000000108e-02
5.811111000000000054e-02
6.297450000000000270e-02
5.878694000000000280e-02
6.100351999999999858e-02
6.081791999999999754e-02
5.804390999999999717e-02
6.056476999999999694e-02
5.850150999999999962e-02
5.678402999999999923e-02
5.610423999999999967e-02
5.382096000000000102e-02
5.686422000000000004e-02
5.817694999999999811e-02
5.744496000000000324e-02
5.660228999999999955e-02
5.875893000000000088e-02
5.744346000000000174e-02
5.837206000000000339e-02
5.735637999999999848e-02
6.178807000000000049e-02
5.972403999999999907e-02
5.933068999999999843e-02
6.103058000000000094e-02
5.912851000000000218e-02
5.867804000000000075e-02
6.004231000000000151e-02
5.897063000000000305e-02
5.986894000000000243e-02
5.999319000000000179e-02
5.853484999999999938e-02
5.904804000000000302e-02
5.994245000000000129e-02
5.964948999999999946e-02
5.961692999999999854e-02
5.997692999999999774e-02
5.747040999999999955e-02
6.014861999999999986e-02
5.937602000000000158e-02
5.976523999999999726e-02
6.173002999999999824e-02
6.062209999999999821e-02
5.643174000000000107e-02
5.630455999999999656e-02
6.195492999999999834e-02
5.908795000000000019e-02
5.783105999999999663e-02
6.090907000000000265e-02
6.120918000000000192e-02
5.860214999999999869e-02
5.987627999999999701e-02
6.062955999999999901e-02
6.222347999999999768e-02
6.092079999999999718e-02
6.015145000000000214e-02
5.751164000000000276e-02
6.087723999999999913e-02
5.949150999999999745e-02
5.919326999999999922e-02
5.837293999999999816e-02
6.057557999999999693e-02
6.073535000000000045e-02
5.841244000000000297e-02
6.159213999999999661e-02
5.918012000000000272e-02
5.770440000000000291e-02
6.245010000000000144e-02
6.127869999999999845e-02
6.010191000000000144e-02
5.806469999999999687e-02
5.945029000000000285e-02
5.758966000000000085e-02
5.695700000000000068e-02
5.956605000000000233e-02
5.721984000000000098e-02
5.658927999999999875e-02
5.903193000000000329e-02
5.945108999999999810e-02
5.801217000000000179e-02
5.835105000000000153e-02
5.703505999999999854e-02
5.867793999999999788e-02
5.842801000000000244e-02
5.985250000000000292e-02
5.777090000000000003e-02
5.625746999999999692e-02
5.946902999999999911e-02
5.909857000000000304e-02
5.751084000000000057e-02
5.537475000000000036e-02
5.903777999999999804e-02
5.906658000000000047e-02
6.110465000000000341e-02
6.151866000000000279e-02
5.754544999999999799e-02
6.083087000000000216e-02
5.791427999999999854e-02
5.818509000000000181e-02
6.036418000000000339e-02
5.892797999999999786e-02
6.042174000000000156e-02
5.916570000000000162e-02
6.064764999999999739e-02
6.076489000000000196e-02
5.945506999999999875e-02
5.759961999999999721e-02
6.044362000000000346e-02
6.117865000000000109e-02
6.216180000000000316e-02
6.100185000000000329e-02
6.069933999999999746e-02
5.963075000000000320e-02
5.887444000000000011e-02
6.017117999999999772e-02
6.231169000000000291e-02
6.100313999999999737e-02
5.885071000000000052e-02
5.571058000000000260e-02
6.211138000000000076e-02
6.228471000000000007e-02
5.908634000000000108e-02
5.624359999999999776e-02
6.047522000000000314e-02
6.039304999999999674e-02
5.740245000000000070e-02
5.877908999999999912e-02
6.343364999999999421e-02
5.787392999999999704e-02
6.396232000000000306e-02
5.975131999999999666e-02
5.673406000000000282e-02
5.674528999999999684e-02
5.875216999999999939e-02
6.095897000000000121e-02
6.035444999999999699e-02
5.948819999999999802e-02
5.792245000000000033e-02
6.001717000000000163e-02
5.829063999999999773e-02
5.957545999999999675e-02
5.924224000000000157e-02
5.896139999999999715e-02
6.251218000000000052e-02
5.841713999999999934e-02
6.330280000000000629e-02
5.715769999999999879e-02
6.134382000000000029e-02
6.123652999999999735e-02
5.791322000000000136e-02
5.866485999999999923e-02
5.555174000000000223e-02
5.950311999999999962e-02
5.840512999999999955e-02
5.791639999999999983e-02
5.698479000000000044e-02
5.550795000000000035e-02
5.796910000000000257e-02
5.874635999999999747e-02
5.609341999999999800e-02
5.646976000000000079e-02
6.124642999999999754e-02
5.731166000000000038e-02
5.663181999999999938e-02
5.908987000000000267e-02
5.982479999999999742e-02
6.197782999999999765e-02
6.289975999999999901e-02
5.827562000000000020e-02
5.921424000000000132e-02
5.877286999999999789e-02
5.896037999999999973e-02
5.752018999999999882e-02
5.659241000000000271e-02
5.609987999999999780e-02
5.838767999999999736e-02
6.076818999999999971e-02
5.805885999999999686e-02
6.203075999999999729e-02
5.969696000000000030e-02
6.063472000000000306e-02
6.350411999999999724e-02
6.035667000000000115e-02
5.411969999999999975e-02
6.413293999999999939e-02
5.875236999999999821e-02
5.908739999999999826e-02
5.776615000000000222e-02
5.502842000000000150e-02
5.733629999999999977e-02
5.863394999999999718e-02
5.975736000000000242e-02
6.106941999999999926e-02
5.982301999999999759e-02
6.072049999999999670e-02
5.505948000000000092e-02
5.997597999999999818e-02
5.963667000000000273e-02
5.710232999999999975e-02
5.998181000000000346e-02
6.110813999999999829e-02
6.098839000000000343e-02
6.049971999999999989e-02
5.597119999999999873e-02
6.001730999999999733e-02
5.795317999999999997e-02
6.040336999999999790e-02
5.893029000000000323e-02
6.132607000000000336e-02
5.567148999999999709e-02
6.167232000000000269e-02
6.081542000000000198e-02
6.010751000000000288e-02
6.102616000000000290e-02
6.008807000000000037e-02
6.018844999999999751e-02
6.226621000000000239e-02
6.117484000000000116e-02
5.805249999999999994e-02
6.049468000000000206e-02
5.725402999999999742e-02
6.135829000000000283e-02
6.033692000000000222e-02
5.519368999999999664e-02
5.758980999999999822e-02
5.917435000000000056e-02
5.984446999999999683e-02
5.829609000000000180e-02
6.088024000000000213e-02
5.966515000000000013e-02
5.461428000000000116e-02
5.884328999999999948e-02
6.017012000000000055e-02
6.065700000000000258e-02
5.940894000000000036e-02
5.978554999999999980e-02
5.631933000000000078e-02
6.035955999999999960e-02
5.915178000000000103e-02
5.764227000000000239e-02
5.818042999999999826e-02
5.790819999999999995e-02
6.094642000000000115e-02
5.874921000000000310e-02
5.511524000000000284e-02
6.016964999999999814e-02
6.089093999999999757e-02
6.150780000000000136e-02
6.035924000000000150e-02
5.590914999999999774e-02
5.747420999999999780e-02
5.575315000000000132e-02
5.727147999999999961e-02
5.902643999999999946e-02
5.735646999999999968e-02
6.041426999999999908e-02
5.702693999999999819e-02
5.841891999999999918e-02
5.926366000000000273e-02
5.917225000000000262e-02
5.778250000000000053e-02
5.744343999999999839e-02
5.688498000000000165e-02
5.872801999999999883e-02
6.076474999999999932e-02
6.104884000000000005e-02
6.277541000000000371e-02
5.666241000000000333e-02
5.791298999999999753e-02
6.011496000000000201e-02
5.830984000000000167e-02
5.938436999999999882e-02
5.653136000000000272e-02
6.191152999999999934e-02
6.314965999999999635e-02
5.975599000000000188e-02
5.495739000000000180e-02
5.814492999999999745e-02
6.485636999999999652e-02
6.129934000000000077e-02
5.695155999999999830e-02
5.710681000000000090e-02
5.740917000000000242e-02
5.798880000000000007e-02
5.939877999999999825e-02
5.659362999999999894e-02
6.007991000000000026e-02
5.635509999999999825e-02
5.916723000000000121e-02
5.803007999999999778e-02
5.835312000000000138e-02
5.960278000000000104e-02
6.337157000000000207e-02
6.206041000000000335e-02
5.961351000000000150e-02
5.858441999999999816e-02
6.004108999999999835e-02
5.690495999999999749e-02
5.945282000000000344e-02
5.836183999999999816e-02
5.978085000000000343e-02
5.866974999999999968e-02
5.819806000000000284e-02
5.821931999999999802e-02
5.917269000000000001e-02
5.823716999999999783e-02
5.868000000000000299e-02
6.190323999999999827e-02
6.095520000000000105e-02
6.267638000000000376e-02
5.506388000000000255e-02
6.071652000000000299e-02
6.004204999999999959e-02
5.794504999999999795e-02
5.535506999999999928e-02
5.422364999999999824e-02
6.041393999999999931e-02
5.664567999999999687e-02
5.550012000000000001e-02
5.539949999999999736e-02
6.139557999999999821e-02
5.638030000000000125e-02
5.548178000000000137e-02
5.929726999999999915e-02
5.848853999999999859e-02
5.471282999999999702e-02
6.121392999999999973e-02
6.175089999999999746e-02
5.648178999999999700e-02
6.143164999999999737e-02
6.287624999999999464e-02
6.053162000000000126e-02
5.734692999999999735e-02
6.050575999999999871e-02
5.794650999999999968e-02
6.089350000000000318e-02
5.833775000000000072e-02
5.720519000000000298e-02
5.945910000000000084e-02
6.543653000000000663e-02
5.841319999999999846e-02
5.612142999999999993e-02
5.653571000000000291e-02
5.907682999999999685e-02
5.925209000000000031e-02
5.948896000000000045e-02
6.302745999999999349e-02
5.789828000000000335e-02
5.516266000000000225e-02
5.700366999999999934e-02
5.726959999999999690e-02
6.232565000000000327e-02
5.764650000000000329e-02
5.836200999999999889e-02
5.699797000000000197e-02
5.971299000000000051e-02
5.841414000000000328e-02
5.999812999999999674e-02
6.193073000000000328e-02
5.809943000000000052e-02
5.472512999999999683e-02
6.124253999999999809e-02
6.083401000000000086e-02
5.786318000000000017e-02
6.130721000000000087e-02
5.917643999999999682e-02
6.119908000000000292e-02
6.270863000000000131e-02
6.151125000000000342e-02
5.544837999999999850e-02
5.700021999999999728e-02
6.090198000000000139e-02
5.795610000000000345e-02
5.809980000000000006e-02
5.895695000000000102e-02
5.758409999999999918e-02
6.016799999999999926e-02
6.001941000000000220e-02
5.761998000000000120e-02
6.012777999999999873e-02
6.070521000000000250e-02
5.852191000000000337e-02
5.471254999999999868e-02
5.743083999999999689e-02
5.693830999999999892e-02
6.200453999999999688e-02
5.945662000000000169e-02
5.802014999999999950e-02
5.989515000000000117e-02
5.610123999999999667e-02
5.842101000000000238e-02
6.095765000000000211e-02
5.554847000000000257e-02
5.700929999999999886e-02
5.787376000000000326e-02
5.720237000000000238e-02
5.569194999999999701e-02
5.636570999999999942e-02
5.805617999999999890e-02
6.025558999999999776e-02
6.052714000000000011e-02
5.627787000000000067e-02
5.813551000000000135e-02
5.806124000000000007e-02
6.101292999999999994e-02
5.829162000000000232e-02
5.753892000000000034e-02
5.630609999999999782e-02
6.214602000000000320e-02
6.368102000000000484e-02
5.929166000000000297e-02
5.791243000000000085e-02
6.321728999999999543e-02
5.934231999999999702e-02
6.283133999999999941e-02
6.119565999999999895e-02
5.601624999999999660e-02
5.725964000000000054e-02
5.925640000000000074e-02
6.155920000000000142e-02
6.278409999999999547e-02
6.283624999999999627e-02
5.804840000000000000e-02
5.207668000000000019e-02
5.535058999999999813e-02
6.086078000000000321e-02
6.372150999999999510e-02
5.924341999999999803e-02
5.942905999999999883e-02
5.962595999999999868e-02
5.763299999999999673e-02
6.008573999999999860e-02
5.894437000000000287e-02
6.228617999999999655e-02
5.897345999999999838e-02
6.105508999999999936e-02
6.050654999999999922e-02
6.167301000000000033e-02
5.460132000000000180e-02
5.683320000000000038e-02
6.378630000000000411e-02
5.466292999999999846e-02
5.824503000000000319e-02
6.275490000000000235e-02
5.413555999999999924e-02
6.246894000000000058e-02
5.940949999999999703e-02
5.709257999999999694e-02
5.666332999999999787e-02
5.986199999999999855e-02
5.925869000000000275e-02
5.531819999999999793e-02
5.518792000000000142e-02
5.846645000000000314e-02
5.858403999999999695e-02
6.461347000000000618e-02
6.161064000000000124e-02
5.577036999999999967e-02
5.906762000000000123e-02
6.231543999999999972e-02
6.076713000000000253e-02
5.848242000000000024e-02
5.970723000000000003e-02
5.778782999999999836e-02
5.810608999999999913e-02
6.152127999999999763e-02
5.886738999999999861e-02
6.049140000000000073e-02
6.018811000000000300e-02
5.852679000000000215e-02
5.602776000000000284e-02
5.923927999999999833e-02
5.938010999999999984e-02
6.112275000000000347e-02
5.931004000000000137e-02
6.249865000000000281e-02
5.775140000000000134e-02
6.043143000000000126e-02
6.323431000000000191e-02
5.719421999999999701e-02
5.905019000000000240e-02
6.130747000000000280e-02
5.932157999999999876e-02
6.192933999999999939e-02
5.773351000000000177e-02
6.105407999999999669e-02
5.620467999999999992e-02
5.783763000000000098e-02
5.617811000000000332e-02
5.675391999999999937e-02
6.278886999999999663e-02
5.823915000000000342e-02
6.310103000000000240e-02
5.986759999999999998e-02
5.471986999999999685e-02
5.579175000000000106e-02
5.814296000000000048e-02
5.785789000000000210e-02
6.192494999999999944e-02
5.923683999999999894e-02
5.644758999999999888e-02
5.616666000000000020e-02
6.129781000000000118e-02
5.711070000000000035e-02
5.985498000000000207e-02
5.959993999999999709e-02
5.803673000000000165e-02
6.033490999999999854e-02
5.770192999999999850e-02
5.682382999999999879e-02
6.339224000000000248e-02
5.810854000000000019e-02
5.790568000000000104e-02
5.922381000000000173e-02
6.020551999999999848e-02
5.740993999999999958e-02
6.092725999999999698e-02
5.656185999999999853e-02
6.201840000000000130e-02
6.029882999999999771e-02
5.909553000000000028e-02
5.850549000000000027e-02
6.020430999999999699e-02
5.391214999999999896e-02
5.964417999999999803e-02
6.432798000000000682e-02
5.809647999999999896e-02
5.568601000000000106e-02
5.487473999999999824e-02
5.553935000000000122e-02
6.162345999999999796e-02
6.155101999999999796e-02
5.566692000000000168e-02
5.377123000000000319e-02
6.316172000000000453e-02
6.160158999999999774e-02
5.736713000000000229e-02
5.581954000000000082e-02
5.864226000000000161e-02
5.580812000000000273e-02
6.221801999999999888e-02
6.011803000000000285e-02
6.009218000000000198e-02
5.724321000000000270e-02
5.930317000000000227e-02
5.774997999999999937e-02
6.257345000000000268e-02
5.978434999999999999e-02
6.045773000000000119e-02
5.845542000000000099e-02
5.742446999999999829e-02
5.760677000000000159e-02
6.051257000000000164e-02
5.279522999999999855e-02
5.678812999999999916e-02
5.783540000000000209e-02
6.288728000000000373e-02
5.954973999999999684e-02
5.933963999999999905e-02
6.044101999999999808e-02
6.085357999999999740e-02
6.254347999999999852e-02
5.627830999999999806e-02
5.449934000000000028e-02
6.073653999999999858e-02
5.757194000000000200e-02
5.654644999999999810e-02
5.984119000000000244e-02
5.893306000000000239e-02
6.020765000000000144e-02
5.974796999999999747e-02
5.926892000000000271e-02
5.630551000000000306e-02
5.613615000000000271e-02
5.460899000000000308e-02
5.660797000000000051e-02
5.992402000000000145e-02
5.759109999999999924e-02
5.956304999999999933e-02
5.813903000000000126e-02
5.821812999999999988e-02
5.910598000000000241e-02
5.863551999999999653e-02
5.463943000000000272e-02
6.252650999999999348e-02
5.732363000000000042e-02
5.926352000000000009e-02
5.840834000000000303e-02
5.976184999999999831e-02
5.458443999999999796e-02
5.974768999999999913e-02
5.483973000000000320e-02
5.873634999999999967e-02
5.954094000000000053e-02
6.029299999999999937e-02
5.875611000000000028e-02
6.041512999999999745e-02
5.984234000000000081e-02
6.293052999999999841e-02
6.058391999999999944e-02
6.033630999999999717e-02
6.152329000000000131e-02
5.396341999999999806e-02
6.061836000000000307e-02
5.851445000000000257e-02
5.483364000000000293e-02
5.411993999999999833e-02
6.209516999999999814e-02
5.752916000000000279e-02
5.371990000000000098e-02
6.174680999999999920e-02
5.984442999999999707e-02
5.770863999999999855e-02
5.920933999999999919e-02
5.958705000000000251e-02
5.886551999999999757e-02
5.932526999999999939e-02
5.327471999999999763e-02
5.762534999999999880e-02
5.951812000000000075e-02
6.171783000000000130e-02
5.759174000000000238e-02
5.935454999999999898e-02
6.283236999999999850e-02
5.944416000000000283e-02
6.066143999999999703e-02
5.789851000000000025e-02
6.023706999999999673e-02
5.777808999999999723e-02
5.863161000000000067e-02
5.913267999999999996e-02
5.869557000000000246e-02
5.598522000000000221e-02
6.012014000000000247e-02
6.006600000000000134e-02
5.894039000000000222e-02
5.890101999999999838e-02
6.184869999999999951e-02
5.797775000000000151e-02
5.821028000000000313e-02
6.068434000000000328e-02
6.119085999999999970e-02
6.103962999999999750e-02
5.718419000000000280e-02
5.965082000000000023e-02
5.748893000000000059e-02
5.674885000000000346e-02
6.441331999999999613e-02
6.110469999999999791e-02
5.522900000000000031e-02
5.812939000000000300e-02
5.542814000000000074e-02
6.062064000000000341e-02
5.839752000000000137e-02
5.673298000000000230e-02
5.887719999999999759e-02
5.760204000000000019e-02
5.736104999999999676e-02
5.601960000000000273e-02
6.334531000000000189e-02
5.749976999999999866e-02
6.077433000000000141e-02
5.389308999999999766e-02
6.085723999999999995e-02
5.868856000000000073e-02
5.338108999999999910e-02
5.446840000000000015e-02
6.361883000000000121e-02
5.970952000000000204e-02
5.922999999999999793e-02
5.721305000000000140e-02
5.954075999999999813e-02
5.790353000000000167e-02
5.982397999999999882e-02
5.748186999999999741e-02
5.990687000000000095e-02
6.239232000000000111e-02
5.490263000000000088e-02
6.219310000000000116e-02
5.966161999999999854e-02
5.976802999999999977e-02
6.125027000000000249e-02
5.713059000000000193e-02
6.351130000000000664e-02
5.890650000000000053e-02
5.658548000000000050e-02
6.001726000000000283e-02
6.034745999999999860e-02
5.945360999999999702e-02
6.143293999999999838e-02
5.484847999999999807e-02
5.686299999999999688e-02
5.782964000000000160e-02
5.862451999999999941e-02
5.317544999999999911e-02
5.446157000000000081e-02
5.745933999999999764e-02
5.297219999999999707e-02
5.691593000000000346e-02
5.945299999999999890e-02
5.972563000000000177e-02
5.991217000000000070e-02
6.332828000000000068e-02
5.956838999999999884e-02
5.772510000000000141e-02
5.465608000000000272e-02
5.890683000000000030e-02
6.207801000000000291e-02
6.048569000000000168e-02
5.757052000000000003e-02
5.768555000000000210e-02
5.691294000000000214e-02
5.960805000000000270e-02
6.094818999999999931e-02
6.111868000000000162e-02
5.931610999999999828e-02
6.275380999999999321e-02
6.289287999999999823e-02
5.586212000000000122e-02
5.998889999999999778e-02
5.627308000000000310e-02
5.867358000000000295e-02
5.988947000000000020e-02
5.659535000000000260e-02
6.136093000000000103e-02
5.824781999999999876e-02
5.989825000000000010e-02
5.558969999999999884e-02
6.050640000000000185e-02
5.828383000000000175e-02
5.483360999999999791e-02
6.322698000000000207e-02
6.193873999999999908e-02
5.932913000000000076e-02
6.336353999999999598e-02
6.284238999999999797e-02
6.261002999999999707e-02
5.744461000000000012e-02
5.932930000000000148e-02
5.980036999999999853e-02
6.157486999999999683e-02
5.780769999999999659e-02
5.985779000000000100e-02
5.706967999999999763e-02
5.941914000000000223e-02
5.775608000000000131e-02
6.258418999999999788e-02
5.515803999999999846e-02
5.988395999999999997e-02
5.574624999999999719e-02
6.098557999999999757e-02
5.100350000000000023e-02
6.182925999999999700e-02
6.156223999999999724e-02
6.139696000000000042e-02
5.811956000000000067e-02
5.812261999999999984e-02
5.821203999999999962e-02
5.867096000000000117e-02
5.450090999999999963e-02
5.650909999999999961e-02
5.674094999999999833e-02
5.691865000000000119e-02
5.343918999999999753e-02
5.795763999999999777e-02
5.872415999999999747e-02
5.508259000000000072e-02
6.212681999999999927e-02
5.380254000000000286e-02
5.794881999999999811e-02
5.823029999999999873e-02
6.115332999999999880e-02
5.990767999999999788e-02
6.607807000000000264e-02
5.734587000000000018e-02
6.112360000000000015e-02
5.977335999999999760e-02
5.823989000000000249e-02
5.821442000000000283e-02
6.147691000000000267e-02
6.132226999999999817e-02
5.688054000000000027e-02
5.619286999999999893e-02
5.950413999999999703e-02
6.269217000000000539e-02
5.977123000000000158e-02
6.037035000000000318e-02
6.011646999999999824e-02
5.727136000000000032e-02
5.756916000000000116e-02
5.886804999999999816e-02
5.929936999999999708e-02
6.040311000000000291e-02
5.916173000000000265e-02
5.722917000000000282e-02
5.885545999999999833e-02
5.390145999999999826e-02
5.813669999999999949e-02
6.140240999999999755e-02
5.806918999999999970e-02
6.188874999999999932e-02
5.943124999999999797e-02
5.738501000000000019e-02
5.307089000000000251e-02
5.840377000000000068e-02
5.840648999999999841e-02
5.956704000000000165e-02
5.875870999999999872e-02
6.070038999999999990e-02
5.968468999999999858e-02
6.521045999999999787e-02
5.443980999999999820e-02
5.773485999999999896e-02
6.014342000000000299e-02
5.742620999999999837e-02
6.168407000000000057e-02
5.648080999999999935e-02
6.178360000000000102e-02
6.146647000000000222e-02
5.527804000000000051e-02
6.027574000000000126e-02
6.032277999999999946e-02
6.175581000000000126e-02
5.923537000000000247e-02
6.145169999999999799e-02
6.408369999999999345e-02
5.285031999999999924e-02
6.140331000000000261e-02
5.880449000000000093e-02
6.129418999999999840e-02
5.966449000000000058e-02
6.045451999999999770e-02
5.746339999999999781e-02
6.051672000000000301e-02
5.989399000000000112e-02
5.849806999999999924e-02
5.824129000000000111e-02
5.684950999999999893e-02
6.121759999999999702e-02
5.513376999999999861e-02
5.778820999999999958e-02
5.890974000000000210e-02
5.801480999999999999e-02
5.817715999999999860e-02
5.558876000000000095e-02
6.210579000000000099e-02
5.798753999999999714e-02
6.125797000000000186e-02
5.744628000000000234e-02
5.705437000000000008e-02
5.397988000000000092e-02
5.788084000000000284e-02
6.122114000000000028e-02
5.911252000000000173e-02
5.977210000000000162e-02
6.216127999999999931e-02
6.078489000000000114e-02
6.107193999999999817e-02
6.089797000000000265e-02
6.187866999999999673e-02
5.786188999999999916e-02
6.280629999999999546e-02
5.843906000000000101e-02
5.951134999999999758e-02
5.671472999999999792e-02
5.914649000000000295e-02
5.847846000000000294e-02
5.546183999999999836e-02
5.886878999999999723e-02
5.919612999999999958e-02
6.328538000000000219e-02
6.187196999999999836e-02
5.858196000000000236e-02
5.521274999999999794e-02
5.423211000000000004e-02
6.064366000000000201e-02
5.918103999999999726e-02
5.981762000000000190e-02
5.620785999999999838e-02
5.608223999999999848e-02
5.659895000000000204e-02
5.311014000000000013e-02
6.002872000000000069e-02
6.050678999999999780e-02
5.419767000000000334e-02
5.994897999999999894e-02
5.774764999999999759e-02
5.954870999999999776e-02
5.688533999999999952e-02
5.783197000000000337e-02
5.584871000000000280e-02
6.040970999999999841e-02
5.755779999999999924e-02
6.059239000000000291e-02
5.998380999999999852e-02
5.627431000000000100e-02
6.048732999999999888e-02
5.901445999999999775e-02
5.891616999999999688e-02
5.538186999999999971e-02
5.851528999999999758e-02
5.847940000000000083e-02
5.961729000000000334e-02
5.836235000000000034e-02
5.664920999999999845e-02
5.845148000000000010e-02
5.861809999999999937e-02
5.496883999999999798e-02
5.454251999999999712e-02
6.059329000000000104e-02
6.066661000000000276e-02
6.053226999999999913e-02
6.133344999999999769e-02
5.904386999999999830e-02
5.924229000000000300e-02
5.578562000000000104e-02
5.841512000000000093e-02
6.087814999999999893e-02
6.076002999999999959e-02
5.968799999999999800e-02
5.974087000000000147e-02
5.977048000000000083e-02
5.510119000000000128e-02
6.465466000000000268e-02
6.091313000000000283e-02
5.986663999999999874e-02
6.565880000000000327e-02
5.595925000000000205e-02
5.272585999999999939e-02
6.295969999999999345e-02
5.438024000000000330e-02
5.397749000000000297e-02
5.875288000000000038e-02
5.964412000000000186e-02
5.849101000000000300e-02
6.172042999999999974e-02
5.779709000000000235e-02
5.780505999999999839e-02
5.796554000000000290e-02
6.071949000000000096e-02
6.079539999999999944e-02
5.680752000000000024e-02
6.528406000000000486e-02
5.853124999999999994e-02
5.728247000000000200e-02
5.987052000000000346e-02
6.096899000000000068e-02
6.193788000000000071e-02
5.458500000000000157e-02
6.215343999999999730e-02
6.283590999999999482e-02
5.723439999999999778e-02
5.809405000000000124e-02
6.263820999999999972e-02
5.679518000000000066e-02
4.695648000000000183e-02
6.019346999999999892e-02
5.360626999999999753e-02
5.952256000000000213e-02
5.916389999999999844e-02
6.129959000000000102e-02
5.881742000000000220e-02
5.843724000000000141e-02
5.968977000000000310e-02
6.064284999999999815e-02
5.694718000000000002e-02
6.022817999999999922e-02
5.490480999999999834e-02
6.075321999999999667e-02
5.687608000000000247e-02
6.151722999999999913e-02
5.818261999999999740e-02
5.525110999999999911e-02
5.953370999999999663e-02
6.455690999999999513e-02
5.965328000000000297e-02
5.168604999999999727e-02
5.911287999999999959e-02
6.327135999999999871e-02
5.777383999999999992e-02
6.135282000000000235e-02
5.533997999999999695e-02
5.181957000000000230e-02
5.767448000000000019e-02
6.340342000000000200e-02
5.769077999999999706e-02
6.064739999999999714e-02
5.851950999999999681e-02
5.999882000000000132e-02
6.125045999999999963e-02
6.253296999999999328e-02
6.295839000000000296e-02
5.596895999999999816e-02
5.692980999999999736e-02
5.444529000000000035e-02
5.760524999999999674e-02
5.823028999999999705e-02
5.616315000000000196e-02
5.583699999999999775e-02
6.109347999999999862e-02
5.965792000000000317e-02
6.431841000000000641e-02
5.522512999999999728e-02
5.840676999999999675e-02
6.116536999999999669e-02
5.919490000000000168e-02
6.285573999999999328e-02
6.268801999999999708e-02
5.769761999999999807e-02
5.361940999999999929e-02
6.133264000000000077e-02
5.615454000000000279e-02
6.138956000000000274e-02
5.851827999999999891e-02
5.713580000000000048e-02
5.805749000000000326e-02
5.355338999999999933e-02
6.079372999999999722e-02
5.856635000000000313e-02
5.958734000000000253e-02
5.837733999999999979e-02
5.917591999999999991e-02
6.017358999999999902e-02
6.229885000000000284e-02
6.194641000000000036e-02
5.738983999999999752e-02
6.312523000000000439e-02
6.063123000000000123e-02
5.615596999999999950e-02
5.937355999999999884e-02
6.286184000000000216e-02
5.749829000000000051e-02
5.871876000000000179e-02
5.775364999999999666e-02
5.904246999999999967e-02
5.974779000000000201e-02
6.132477000000000067e-02
5.709411999999999821e-02
5.407458999999999877e-02
6.154815999999999759e-02
6.097608000000000195e-02
5.688760000000000344e-02
6.170094999999999746e-02
5.970257999999999815e-02
6.150254000000000137e-02
5.836394999999999778e-02
5.996446999999999888e-02
5.424746999999999902e-02
5.899531999999999693e-02
5.870784999999999892e-02
5.816066999999999765e-02
6.184146000000000087e-02
6.501972999999999780e-02
5.955491000000000257e-02
6.113613999999999854e-02
6.252892999999999646e-02
6.232937999999999673e-02
5.926892999999999745e-02
5.169342999999999855e-02
5.416415000000000118e-02
6.099196999999999952e-02
5.889546999999999838e-02
5.574385999999999924e-02
5.606461000000000083e-02
6.124448999999999865e-02
5.901307000000000080e-02
5.400242999999999710e-02
6.041400999999999716e-02
5.612733000000000305e-02
6.121080999999999744e-02
6.029265000000000319e-02
5.555111000000000077e-02
6.008282999999999680e-02
5.927733000000000307e-02
5.693691000000000030e-02
6.024912000000000323e-02
5.739189000000000096e-02
5.526965999999999823e-02
5.773280000000000078e-02
5.856291999999999748e-02
5.147714999999999930e-02
5.539147999999999988e-02
5.364237000000000172e-02
6.047324999999999923e-02
5.733611999999999737e-02
5.596929999999999961e-02
5.240684000000000314e-02
5.995850999999999958e-02
6.155961000000000072e-02
5.681527000000000105e-02
5.376618999999999843e-02
6.034152000000000265e-02
6.341249000000000191e-02
6.098856999999999889e-02
6.153067000000000258e-02
6.344014000000000597e-02
6.214857000000000020e-02
5.684253999999999696e-02
5.686742000000000186e-02
6.140636000000000011e-02
5.743751999999999885e-02
5.742570000000000313e-02
5.748667999999999834e-02
6.189436999999999717e-02
5.723024000000000167e-02
5.978088000000000152e-02
5.557329999999999909e-02
5.981572000000000278e-02
5.821372999999999825e-02
5.906001999999999780e-02
5.765433999999999837e-02
6.141197999999999796e-02
5.171171000000000101e-02
5.779597999999999680e-02
5.415264999999999662e-02
5.567837999999999954e-02
4.893846999999999781e-02
6.127520999999999662e-02
6.410148999999999708e-02
5.800629999999999675e-02
5.511346000000000300e-02
6.120201000000000113e-02
5.570342999999999822e-02
5.641294000000000169e-02
5.403627999999999904e-02
5.939049999999999885e-02
6.142559000000000213e-02
6.178299999999999764e-02
5.727245000000000252e-02
6.130909999999999832e-02
6.615986999999999563e-02
5.241483000000000253e-02
5.917257000000000072e-02
5.642119999999999774e-02
6.095708999999999850e-02
5.777146999999999838e-02
6.403298000000000323e-02
6.011654999999999777e-02
5.939517999999999881e-02
6.444993999999999723e-02
6.116093000000000224e-02
6.419171999999999378e-02
5.834179999999999922e-02
6.108903999999999723e-02
6.403664000000000578e-02
5.254223999999999700e-02
5.357242999999999727e-02
5.434801999999999689e-02
6.065667000000000281e-02
6.377818999999999849e-02
5.807125999999999955e-02
5.627663000000000110e-02
5.851565999999999712e-02
5.466039000000000314e-02
5.091558999999999668e-02
6.045630999999999922e-02
5.554931999999999925e-02
6.089723999999999832e-02
5.583678000000000252e-02
6.346511000000000513e-02
5.430552000000000296e-02
5.715544000000000180e-02
5.981927000000000078e-02
5.777125999999999789e-02
5.469941999999999860e-02
5.866524000000000044e-02
6.285847999999999436e-02
5.710201000000000165e-02
5.851611000000000312e-02
5.761087000000000152e-02
6.145488999999999813e-02
5.558181000000000233e-02
5.688618000000000147e-02
5.880497999999999975e-02
5.628173000000000203e-02
5.723994999999999778e-02
5.566600000000000020e-02
6.046574999999999867e-02
6.050114000000000186e-02
6.018868000000000135e-02
6.224331999999999782e-02
5.881270999999999721e-02
6.117484000000000116e-02
6.040289000000000075e-02
6.261650000000000549e-02
5.303556999999999716e-02
5.182987000000000011e-02
5.758523000000000114e-02
5.620875000000000177e-02
6.577207000000000192e-02
6.054704000000000336e-02
5.579842000000000135e-02
6.229022000000000031e-02
5.664754000000000317e-02
5.966098999999999708e-02
5.970555999999999780e-02
6.331568999999999392e-02
5.505000000000000171e-02
5.970324999999999938e-02
6.443417999999999368e-02
6.280468999999999635e-02
5.328766000000000058e-02
5.274389000000000161e-02
5.237760999999999806e-02
5.651474000000000081e-02
5.882526999999999895e-02
5.785732999999999848e-02
5.772138999999999742e-02
5.638561000000000267e-02
6.435530000000000417e-02
5.148238000000000120e-02
5.677304999999999852e-02
5.979990999999999779e-02
6.044829000000000174e-02
5.612438000000000149e-02
5.774196999999999663e-02
5.565360999999999919e-02
6.001238999999999879e-02
6.151148000000000032e-02
5.409709000000000045e-02
6.119238999999999928e-02
6.237088999999999828e-02
5.771874999999999922e-02
5.344820000000000126e-02
6.517417000000000349e-02
5.552640999999999827e-02
6.129985000000000295e-02
6.243897000000000336e-02
6.358579000000000314e-02
5.784587000000000062e-02
6.505945999999999951e-02
5.879282000000000258e-02
5.961861999999999717e-02
5.169502000000000125e-02
5.812007000000000284e-02
5.285447000000000062e-02
6.268972000000000433e-02
5.920523999999999926e-02
5.766911999999999733e-02
5.851678999999999908e-02
5.567859000000000003e-02
5.220725999999999839e-02
5.428630999999999734e-02
6.253261999999999710e-02
5.621609000000000328e-02
5.905864000000000252e-02
5.989461000000000090e-02
5.485592999999999719e-02
5.116815000000000252e-02
5.559545999999999932e-02
6.098755000000000148e-02
5.920580000000000287e-02
5.646207999999999783e-02
6.301138000000000572e-02
5.743948000000000109e-02
5.860702000000000272e-02
5.545810999999999796e-02
5.843083999999999778e-02
5.971382000000000079e-02
5.417293000000000108e-02
6.695086000000000093e-02
5.694794000000000245e-02
6.538122000000000378e-02
5.838009999999999727e-02
6.194779999999999731e-02
5.734651999999999805e-02
5.818899999999999767e-02
5.880496000000000334e-02
5.555086000000000052e-02
5.352479999999999738e-02
5.102465999999999946e-02
5.509130000000000277e-02
6.002947000000000144e-02
6.028849000000000014e-02
5.592389999999999861e-02
6.200942999999999733e-02
5.914213000000000109e-02
6.352074000000000609e-02
5.764578000000000063e-02
5.756092000000000153e-02
5.224091000000000151e-02
5.644448999999999994e-02
5.804692000000000185e-02
5.244589999999999669e-02
6.100210999999999828e-02
6.190377999999999853e-02
5.914313000000000209e-02
6.543237000000000358e-02
6.218119999999999897e-02
5.957988000000000173e-02
5.624768000000000129e-02
5.719600999999999852e-02
6.496438999999999686e-02
5.941878999999999911e-02
5.533187999999999995e-02
5.551980000000000109e-02
5.920762000000000247e-02
5.447595999999999689e-02
5.577019999999999894e-02
5.967603999999999964e-02
5.546000999999999709e-02
6.089801000000000242e-02
5.796594000000000052e-02
5.888339000000000073e-02
6.493675000000000141e-02
6.302831000000000405e-02
5.777663000000000243e-02
6.075247999999999760e-02
6.225458999999999854e-02
5.770524999999999960e-02
6.104277999999999788e-02
6.048022000000000120e-02
5.967788000000000259e-02
5.594795999999999797e-02
5.849342999999999904e-02
6.592035999999999729e-02
6.298281000000000018e-02
4.976084000000000063e-02
5.935783000000000031e-02
5.022312999999999777e-02
5.891137999999999930e-02
6.213723000000000163e-02
6.398233999999999866e-02
5.811480000000000118e-02
4.858785000000000187e-02
5.430348000000000119e-02
6.000421000000000227e-02
5.853951999999999767e-02
5.597271999999999664e-02
5.497665999999999664e-02
6.076271999999999923e-02
5.787954000000000016e-02
5.304673000000000027e-02
5.571285000000000126e-02
6.454102999999999923e-02
5.654483999999999899e-02
5.220073000000000074e-02
5.325686000000000309e-02
6.285048999999999497e-02
6.297152999999999778e-02
5.568457999999999741e-02
4.665521000000000251e-02
5.934912999999999994e-02
5.699094999999999855e-02
5.793210000000000026e-02
6.320243999999999862e-02
5.654377000000000014e-02
5.917490000000000250e-02
6.195389999999999925e-02
5.863436000000000342e-02
5.486636000000000291e-02
5.798257999999999884e-02
6.394155999999999451e-02
6.340706000000000120e-02
6.300198999999999383e-02
6.292910999999999644e-02
5.851441999999999755e-02
5.764869000000000243e-02
6.078476000000000018e-02
5.234736999999999724e-02
6.156941999999999970e-02
5.290700999999999737e-02
5.828682000000000307e-02
5.823612999999999706e-02
5.367811000000000110e-02
5.321582999999999869e-02
5.377359000000000305e-02
5.475420000000000287e-02
5.377585000000000004e-02
5.869351999999999903e-02
5.550340000000000135e-02
5.791865999999999681e-02
5.887792000000000026e-02
6.247930000000000150e-02
5.569918000000000091e-02
5.793476000000000181e-02
5.782335000000000252e-02
5.484432999999999669e-02
5.645403000000000227e-02
5.692616000000000342e-02
5.868456999999999840e-02
5.287367999999999929e-02
5.872303000000000245e-02
6.108431000000000277e-02
5.554225000000000134e-02
5.782103000000000242e-02
5.340741999999999712e-02
6.108699000000000073e-02
6.019962999999999703e-02
6.681985000000000008e-02
6.029467000000000160e-02
5.677328000000000235e-02
5.606372999999999912e-02
5.641631999999999897e-02
5.659308999999999867e-02
6.522880000000000345e-02
5.579372999999999971e-02
6.268107000000000539e-02
5.656801000000000190e-02
5.714465999999999990e-02
6.291596000000000688e-02
4.974575999999999998e-02
6.279814000000000229e-02
5.485782000000000158e-02
6.060059999999999752e-02
5.761490999999999835e-02
5.614229999999999915e-02
5.349686000000000025e-02
6.651345000000000174e-02
6.258270999999999973e-02
5.666634000000000254e-02
5.601053999999999755e-02
6.327135999999999871e-02
5.804527999999999771e-02
6.161098000000000269e-02
5.954037999999999692e-02
5.910479999999999901e-02
5.822689000000000337e-02
5.879104000000000274e-02
5.702282999999999658e-02
5.705833999999999906e-02
6.106074999999999697e-02
6.036054999999999893e-02
5.487800999999999790e-02
5.459104000000000040e-02
6.220831999999999751e-02
5.995849000000000317e-02
5.950028999999999735e-02
6.378008999999999762e-02
5.557486999999999844e-02
5.747125000000000150e-02
5.784800999999999832e-02
6.582214000000000120e-02
5.585207999999999839e-02
6.161774999999999891e-02
5.518412999999999791e-02
6.094354999999999911e-02
5.241722000000000048e-02
6.183579000000000159e-02
5.818082000000000115e-02
5.991897999999999669e-02
6.066242000000000162e-02
5.916006000000000042e-02
5.733535000000000020e-02
5.144933000000000145e-02
5.789038999999999990e-02
5.483328999999999981e-02
5.798108999999999902e-02
5.032049999999999718e-02
6.237199999999999689e-02
6.027484000000000314e-02
6.118192000000000075e-02
6.486485999999999641e-02
6.071040999999999938e-02
5.202102000000000115e-02
5.481368999999999825e-02
5.995791999999999788e-02
5.823137999999999925e-02
6.189725000000000088e-02
5.850991999999999998e-02
6.310570999999999542e-02
5.388416000000000039e-02
6.633833000000000091e-02
5.489687000000000039e-02
5.673947000000000018e-02
5.558466000000000101e-02
6.120247999999999661e-02
5.720565999999999846e-02
5.624529000000000334e-02
5.802365000000000300e-02
5.609564999999999690e-02
5.836689999999999934e-02
4.761744999999999867e-02
5.786405000000000021e-02
5.737226000000000131e-02
5.752687000000000078e-02
6.257458000000000464e-02
5.814935999999999716e-02
5.598921999999999927e-02
5.039217000000000002e-02
5.314818000000000320e-02
6.141135000000000344e-02
5.527312999999999671e-02
5.785037999999999986e-02
4.961896999999999835e-02
5.772524999999999878e-02
5.513753999999999877e-02
5.474477999999999983e-02
5.658003999999999811e-02
5.672640999999999795e-02
5.696678000000000158e-02
6.261060999999999710e-02
5.937317999999999762e-02
6.093965999999999966e-02
5.921019000000000282e-02
5.406161999999999773e-02
5.903680000000000039e-02
5.755318999999999713e-02
5.524513000000000340e-02
6.183887999999999885e-02
6.091280999999999779e-02
5.082736000000000198e-02
5.561144999999999977e-02
5.976091000000000042e-02
6.063036000000000120e-02
7.044259999999999411e-02
6.197463000000000277e-02
5.533074000000000325e-02
5.576288000000000078e-02
6.376767999999999326e-02
5.658019000000000243e-02
6.101385000000000142e-02
6.447590000000000265e-02
5.814902999999999739e-02
5.933570999999999984e-02
6.203763999999999806e-02
6.220882999999999968e-02
5.630949999999999844e-02
5.949909999999999921e-02
6.340959999999999652e-02
5.622822999999999710e-02
6.296912000000000342e-02
5.795373999999999665e-02
5.475258000000000208e-02
5.380846000000000240e-02
5.958941000000000238e-02
5.124771000000000187e-02
5.175690000000000152e-02
5.911461999999999967e-02
5.632576000000000249e-02
6.245273999999999964e-02
5.780800999999999995e-02
5.583569000000000032e-02
6.286959000000000297e-02
5.358695000000000125e-02
5.960710000000000314e-02
5.593925999999999760e-02
6.086285000000000306e-02
6.216271000000000296e-02
5.557430000000000009e-02
5.645054000000000044e-02
5.876304000000000249e-02
6.305112999999999690e-02
5.781134999999999746e-02
4.882046999999999776e-02
5.526611000000000024e-02
5.631064999999999682e-02
5.961007000000000111e-02
5.805281000000000330e-02
5.928681000000000229e-02
5.700630999999999754e-02
5.249282999999999727e-02
5.737311999999999967e-02
5.945066999999999713e-02
6.045831000000000122e-02
5.470664000000000082e-02
5.815014999999999767e-02
6.074799000000000171e-02
5.507279000000000341e-02
6.244852000000000042e-02
5.960767000000000149e-02
5.079991999999999841e-02
5.451774000000000203e-02
6.299709000000000558e-02
5.357466000000000311e-02
5.297113999999999989e-02
5.687665000000000082e-02
6.679923999999999584e-02
6.286609999999999421e-02
5.876630000000000048e-02
5.628269999999999801e-02
6.023881999999999848e-02
5.690520000000000300e-02
5.475068999999999769e-02
5.813220000000000193e-02
5.795287999999999828e-02
6.656699000000000643e-02
4.957352000000000286e-02
5.211216999999999933e-02
5.665276999999999813e-02
5.835875000000000090e-02
5.293573000000000028e-02
6.140952999999999690e-02
5.322679000000000299e-02
5.650979999999999892e-02
6.099308999999999981e-02
6.560833000000000637e-02
5.623029999999999695e-02
5.353138999999999814e-02
5.992954999999999810e-02
5.530587000000000003e-02
5.896363999999999772e-02
5.659171999999999814e-02
6.528499999999999581e-02
5.480982999999999689e-02
5.881759999999999766e-02
5.433836999999999695e-02
5.670182000000000000e-02
6.281288999999999623e-02
6.574449000000000265e-02
4.822520000000000279e-02
5.588959000000000288e-02
4.974056000000000310e-02
5.421031999999999934e-02
5.187471999999999916e-02
5.993012999999999812e-02
5.897499999999999964e-02
5.978822000000000303e-02
5.310145000000000143e-02
5.152791000000000315e-02
5.596332999999999863e-02
5.072611999999999954e-02
5.113207000000000169e-02
6.196589000000000264e-02
5.545575999999999978e-02
6.331132000000000426e-02
5.470298999999999995e-02
4.915607000000000310e-02
6.876831999999999390e-02
6.122214000000000128e-02
6.022394999999999832e-02
5.408451999999999704e-02
6.479656000000000304e-02
6.106026999999999982e-02
5.799983999999999695e-02
6.176577999999999929e-02
5.636038000000000159e-02
6.181590000000000001e-02
5.375358000000000219e-02
5.429699000000000331e-02
4.864804999999999824e-02
5.212594000000000255e-02
5.863030999999999798e-02
5.432122000000000339e-02
5.765554999999999986e-02
6.040833999999999787e-02
5.455974000000000240e-02
5.970755999999999980e-02
5.779768999999999879e-02
6.400530000000000108e-02
5.886249999999999816e-02
5.095576000000000272e-02
6.145909000000000094e-02
5.784302000000000193e-02
5.615664000000000072e-02
5.122882000000000130e-02
6.096208000000000182e-02
6.046432999999999669e-02
5.970750999999999836e-02
5.490547999999999956e-02
5.493837000000000026e-02
5.775700000000000278e-02
6.201050999999999785e-02
5.329499000000000042e-02
6.119142999999999805e-02
5.960101999999999761e-02
6.122542999999999735e-02
5.014658000000000310e-02
5.859820000000000306e-02
5.288447000000000287e-02
5.699379000000000250e-02
5.791770000000000251e-02
5.574337000000000042e-02
5.112496999999999875e-02
6.260433999999999444e-02
5.645489000000000063e-02
5.783502000000000087e-02
5.708677999999999669e-02
5.676106000000000207e-02
6.231286999999999937e-02
6.243665000000000326e-02
5.695087000000000066e-02
6.042401000000000022e-02
5.074126999999999804e-02
6.209714000000000206e-02
5.410029000000000227e-02
6.325888000000000344e-02
5.488991000000000009e-02
6.039492999999999945e-02
6.217095000000000260e-02
6.332200999999999802e-02
6.087504999999999999e-02
4.668850000000000083e-02
6.077623000000000053e-02
6.444017000000000495e-02
5.031872999999999901e-02
5.955306999999999962e-02
6.182230999999999838e-02
6.255707000000000628e-02
5.999382999999999799e-02
5.516121000000000218e-02
6.587742000000000597e-02
6.295649999999999857e-02
5.987711999999999896e-02
6.181811000000000250e-02
5.312155999999999823e-02
6.192471000000000086e-02
5.879294999999999660e-02
6.207619999999999805e-02
5.888194000000000067e-02
5.180358000000000185e-02
5.147888999999999937e-02
5.306687000000000209e-02
5.606648999999999661e-02
5.476149000000000294e-02
4.617515999999999982e-02
4.729835999999999763e-02
4.769790000000000141e-02
6.434428999999999843e-02
5.869782999999999945e-02
5.501626999999999906e-02
6.052972000000000213e-02
5.568652999999999798e-02
5.191372999999999821e-02
5.844242000000000187e-02
4.962438999999999739e-02
5.999735999999999958e-02
5.516180999999999862e-02
6.068637999999999810e-02
6.379558000000000451e-02
5.297657000000000060e-02
6.359732999999999359e-02
6.323979000000000406e-02
6.228398999999999741e-02
5.287806999999999924e-02
5.827693999999999930e-02
5.807007000000000141e-02
5.801722000000000129e-02
5.969958000000000209e-02
5.829128000000000087e-02
6.103567000000000020e-02
6.168967000000000200e-02
6.437845999999999846e-02
6.126721000000000250e-02
6.060675000000000090e-02
6.015397000000000105e-02
5.872933999999999793e-02
6.062785999999999870e-02
5.064533000000000229e-02
5.307941000000000048e-02
5.835143000000000274e-02
5.590923999999999894e-02
5.342436999999999880e-02
5.953529999999999933e-02
5.985075000000000117e-02
6.378823999999999605e-02
6.676070000000000615e-02
5.770071999999999701e-02
7.010537000000000019e-02
5.559084000000000247e-02
5.876809000000000199e-02
5.787848000000000298e-02
5.895587000000000050e-02
6.136511000000000049e-02
6.150848999999999900e-02
5.227895999999999932e-02
5.747212000000000154e-02
6.533659999999999468e-02
7.153418000000000276e-02
5.797349000000000252e-02
6.582541000000000087e-02
5.192200000000000287e-02
5.304248999999999770e-02
5.739062000000000330e-02
6.169290000000000190e-02
6.039512999999999826e-02
4.375405999999999740e-02
6.675598000000000642e-02
5.993550000000000266e-02
5.105424000000000073e-02
6.347505999999999982e-02
6.415310999999999930e-02
6.076448999999999739e-02
5.730997000000000174e-02
5.508132000000000306e-02
6.073102999999999835e-02
5.077075999999999811e-02
6.177856000000000319e-02
5.894449999999999690e-02
5.863832000000000072e-02
5.962241000000000068e-02
4.970010999999999873e-02
4.894495000000000096e-02
5.871720999999999885e-02
4.942335999999999951e-02
6.394312000000000606e-02
6.087905999999999873e-02
6.019349000000000227e-02
6.049071999999999782e-02
5.762384999999999730e-02
5.411188000000000109e-02
6.274955999999999590e-02
5.965572000000000236e-02
5.339313999999999866e-02
5.498137000000000163e-02
5.842649999999999927e-02
4.453503000000000323e-02
5.815018999999999744e-02
5.724839999999999790e-02
5.441313999999999873e-02
5.906880999999999937e-02
4.970978999999999676e-02
5.741113999999999939e-02
5.563284000000000284e-02
6.291866999999999599e-02
6.391254999999999853e-02
6.427143000000000439e-02
5.647943999999999881e-02
5.304170999999999886e-02
5.891534999999999828e-02
6.219915000000000166e-02
5.505932000000000187e-02
4.698258000000000295e-02
5.129651999999999823e-02
6.589767000000000541e-02
6.234483999999999859e-02
6.222948999999999842e-02
6.071871000000000212e-02
6.450132000000000088e-02
5.885155000000000247e-02
5.198073999999999750e-02
5.723953999999999848e-02
6.075927999999999884e-02
5.617678000000000255e-02
5.407690999999999887e-02
6.660504999999999898e-02
3.909743000000000246e-02
5.831418000000000018e-02
4.502522999999999942e-02
5.939048000000000244e-02
4.703896999999999939e-02
5.357003999999999933e-02
5.423846999999999696e-02
6.498400999999999483e-02
6.085095000000000087e-02
4.904755999999999699e-02
4.768324000000000173e-02
5.780002000000000056e-02
5.290047999999999973e-02
5.466461000000000237e-02
5.613876999999999756e-02
5.288753999999999678e-02


==> expres/gold/vdw-subgroup5.txt <==
4.222581699999999882e-01
2.435082100000000027e-01
2.251243500000000008e-01
2.555793299999999935e-01
6.597058000000000089e-02
6.750006999999999535e-02
7.336987000000000370e-02
5.315600999999999660e-02
6.979512000000000216e-02
6.915309000000000039e-02
6.595146999999999815e-02
5.208311000000000190e-02
6.997069999999999679e-02
5.898773000000000211e-02
5.439141000000000115e-02
7.084316000000000224e-02
6.754000000000000281e-02
5.728551999999999950e-02
7.461650999999999700e-02
6.902115000000000333e-02
5.709909999999999985e-02
6.984390999999999516e-02
6.636989000000000083e-02
7.629278999999999922e-02
6.634668000000000510e-02
7.061601000000000683e-02
5.056694999999999940e-02
6.423030000000000406e-02
7.922864999999999769e-02
6.359724999999999406e-02
6.149301000000000073e-02
5.367497000000000240e-02
6.355365999999999793e-02
5.745332000000000217e-02
6.286906999999999912e-02
6.890509999999999691e-02
6.066665999999999725e-02
6.172107000000000288e-02
6.937192000000000358e-02
7.038495000000000168e-02
6.872003999999999613e-02
6.972739999999999494e-02
8.030484000000000233e-02
7.167308999999999486e-02
6.303040999999999505e-02
6.028523000000000215e-02
6.842330000000000634e-02
6.916799999999999338e-02
6.895516000000000145e-02
7.077012000000000580e-02
5.858689000000000258e-02
7.078834999999999988e-02
7.477338000000000040e-02
6.389100000000000334e-02
5.650291999999999815e-02
5.863704000000000138e-02
6.865382000000000429e-02
7.666103000000000500e-02
7.864633000000000040e-02
6.505953999999999904e-02
7.476086999999999316e-02
6.614335000000000353e-02
5.131709999999999744e-02
7.088935000000000375e-02
5.294171999999999767e-02
7.111744999999999872e-02
6.166898999999999992e-02
7.382416999999999452e-02
5.334049999999999903e-02
5.890555000000000097e-02
4.927963999999999956e-02
8.534065999999999874e-02
7.344188999999999579e-02
6.302671999999999441e-02
7.676579999999999515e-02
5.966748999999999664e-02
7.219032000000000227e-02
6.271891000000000271e-02
7.617330999999999408e-02
5.767529999999999879e-02
6.509687999999999586e-02
7.706425999999999554e-02
6.773121000000000003e-02
7.833150999999999309e-02
7.535925999999999736e-02
6.240551999999999905e-02
7.277010000000000423e-02
5.904680000000000345e-02
7.694439000000000140e-02
7.184066000000000063e-02
8.356164000000000647e-02
5.177641000000000188e-02
7.229315999999999520e-02
7.984586000000000461e-02
6.556810999999999889e-02
6.413415000000000088e-02
8.053852999999999707e-02
6.853502999999999679e-02
6.379654999999999354e-02
7.307289999999999619e-02
4.930111999999999689e-02
8.371270999999999574e-02
5.706934999999999786e-02
6.840478999999999310e-02
5.556298999999999960e-02
6.438531000000000115e-02
4.542697999999999875e-02
6.267965000000000342e-02
7.030459000000000014e-02
6.130630000000000107e-02
8.409537999999999736e-02
6.526666000000000412e-02
7.069459999999999633e-02
7.361671000000000187e-02
6.575253000000000347e-02
7.056555000000000466e-02
6.502489999999999659e-02
5.167251999999999956e-02
6.851221000000000394e-02
6.123424000000000228e-02
5.938360000000000166e-02
6.642288000000000359e-02
5.729614999999999708e-02
6.504097999999999824e-02
6.430552000000000490e-02
7.483349000000000251e-02
6.820608999999999700e-02
6.458590000000000164e-02
7.547639000000000431e-02
5.204340999999999828e-02
8.414001999999999593e-02
6.887587000000000570e-02
6.510660000000000058e-02
6.822794000000000081e-02
7.265947999999999851e-02
6.710027000000000352e-02
6.517045000000000476e-02
6.375791000000000097e-02
5.301046000000000230e-02
7.314716000000000273e-02
7.064136000000000026e-02
6.952618000000000686e-02
6.667995999999999646e-02
6.989969999999999517e-02
6.950720999999999983e-02
6.904617999999999867e-02
6.085549999999999987e-02
6.293403999999999665e-02
6.637426999999999910e-02
5.329483000000000137e-02
7.292149000000000547e-02
6.068288000000000154e-02
7.442956000000000572e-02
6.500530000000000197e-02
7.909306000000000669e-02
7.518711999999999618e-02
7.488812999999999720e-02
5.913971999999999979e-02
7.768113000000000101e-02
5.537853000000000220e-02
6.541457000000000521e-02
5.701849999999999974e-02
7.130082000000000086e-02
7.751415999999999862e-02
7.657809999999999617e-02
6.724581999999999782e-02
7.056250000000000022e-02
5.743299000000000321e-02
7.435361999999999527e-02
7.846358000000000499e-02
7.119097000000000619e-02
6.485665000000000180e-02
7.235247000000000206e-02
4.574382000000000170e-01
2.362083199999999994e-01
2.595929799999999732e-01
6.667388999999999954e-02
8.111442000000000652e-02
5.636515999999999749e-02
7.184989999999999433e-02
6.906133999999999884e-02
8.019460999999999951e-02
5.562148000000000092e-02
6.948561000000000321e-02
7.552142000000000577e-02
6.323294000000000137e-02
6.388966000000000089e-02
5.532005999999999729e-02
5.631334000000000339e-02
7.695915999999999868e-02
4.997975999999999808e-02
6.677563000000000248e-02
7.057800000000000185e-02
6.642330000000000456e-02
6.813856999999999553e-02
6.641850000000000531e-02
6.321461999999999914e-02
7.098909999999999942e-02
9.019655999999999507e-02
6.900660000000000127e-02
5.173443999999999959e-02
5.668109000000000341e-02
8.365678999999999477e-02
6.196398000000000184e-02
5.676222999999999685e-02
8.218902999999999626e-02
8.571855000000000446e-02
5.561673999999999785e-02
7.941199999999999648e-02
8.438977999999999757e-02
6.674700999999999551e-02
7.116356999999999544e-02
6.856926000000000687e-02
7.605802999999999869e-02
7.150499000000000438e-02
7.067139999999999533e-02
6.635716999999999310e-02
6.272877999999999787e-02
6.590927000000000591e-02
6.359803999999999458e-02
5.779186000000000045e-02
6.782269999999999965e-02
6.356760999999999662e-02
6.496093000000000006e-02
5.459158000000000066e-02
7.096183000000000352e-02
8.125765000000000071e-02
6.818343999999999794e-02
8.360143999999999909e-02
4.929933000000000232e-02
7.954767999999999561e-02
6.387537999999999550e-02
7.405736999999999737e-02
8.866237000000000423e-02
8.737573999999999341e-02
8.041777999999999427e-02
6.270196000000000103e-02
7.484955999999999554e-02
7.141213000000000422e-02
5.678864000000000134e-02
8.536180000000000156e-02
7.880666999999999534e-02
7.990933999999999537e-02
7.932047000000000403e-02
7.801929999999999976e-02
6.930553999999999881e-02
4.824198999999999848e-02
8.273176999999999615e-02
4.816650000000000098e-02
6.935987999999999876e-02
6.570107000000000030e-02
5.649719000000000269e-02
6.497661999999999882e-02
8.493584999999999330e-02
7.912099999999999689e-02
5.867903000000000008e-02
8.433456999999999759e-02
7.248034000000000421e-02
7.344156000000000295e-02
7.784557999999999756e-02
5.628264999999999657e-02
3.752226000000000172e-02
6.017945000000000239e-02
6.798042999999999447e-02
5.359252999999999934e-02
6.921642999999999546e-02
7.073031999999999930e-02
5.483557000000000015e-02
7.398077999999999599e-02
7.614693999999999630e-02
6.479901999999999884e-02
5.894133000000000011e-02
7.914108999999999727e-02
8.207926000000000111e-02
6.218465000000000104e-02
7.360498000000000041e-02
7.103210000000000079e-02
7.096418999999999644e-02
8.073716999999999699e-02
5.902019000000000015e-02
6.215965999999999853e-02
6.742914999999999326e-02
7.347294999999999521e-02
7.206766000000000560e-02
7.156078999999999912e-02
8.754159999999999719e-02
6.906835000000000058e-02
6.961551000000000544e-02
7.915371999999999686e-02
8.531458000000000097e-02
6.100741999999999970e-02
6.394842000000000581e-02
6.877318000000000320e-02
6.235740000000000033e-02
8.400230999999999670e-02
7.139107999999999565e-02
7.267878999999999312e-02
7.695715999999999668e-02
6.455143000000000686e-02
7.259794999999999443e-02
8.044593999999999356e-02
7.448539999999999328e-02
6.779868000000000006e-02
6.203122999999999970e-02
6.547664999999999735e-02
6.938326000000000215e-02
7.553303999999999574e-02
6.890984999999999472e-02
6.191155999999999743e-02
6.431293000000000426e-02
6.083318000000000059e-02
6.878778000000000670e-02
7.567049000000000691e-02
5.824359999999999954e-02
7.010215999999999670e-02
6.225009000000000098e-02
7.735640000000000571e-02
6.457970000000000377e-02
6.267462000000000033e-02
6.899888999999999328e-02
6.522516999999999898e-02
7.006221999999999450e-02
7.600332999999999395e-02
6.527339000000000058e-02
7.308897999999999784e-02
6.426529999999999743e-02
7.632366999999999624e-02
6.650127000000000121e-02
6.075341000000000075e-02
6.216210999999999959e-02
6.048272999999999844e-02
6.826334000000000568e-02
6.274617000000000389e-02
7.298775000000000401e-02
7.686068999999999540e-02
5.815469000000000194e-02
5.934978999999999949e-02
5.051255999999999802e-02
6.552154000000000311e-02
8.331254999999999911e-02
7.161526000000000003e-02
6.255218999999999363e-02
5.257988000000000245e-02
7.216870999999999703e-02
6.083004000000000189e-02
4.193932200000000110e-01
2.347470000000000112e-01
3.398328700000000091e-01
5.250068000000000096e-02
2.739953600000000211e-01
6.807264000000000370e-02
7.268333000000000432e-02
6.652394000000000363e-02
6.409262000000000292e-02
7.076287000000000549e-02
7.538393999999999651e-02
5.894017000000000006e-02
6.719387999999999750e-02
8.463713999999999960e-02
7.179657000000000400e-02
8.211487000000000647e-02
7.541164999999999674e-02
6.812535000000000118e-02
6.934065999999999841e-02
7.714683999999999431e-02
6.264237999999999751e-02
8.134405999999999581e-02
7.473103000000000384e-02
7.342158999999999491e-02
9.035943999999999920e-02
6.397696999999999412e-02
6.223705999999999683e-02
7.740173999999999666e-02
7.551708999999999505e-02
6.770391000000000603e-02
7.690002999999999422e-02
7.763465999999999423e-02
6.398985000000000090e-02
6.718032000000000170e-02
7.691180000000000239e-02
7.647117999999999971e-02
5.164760999999999658e-02
8.314739000000000158e-02
6.584326999999999541e-02
6.250956000000000568e-02
7.697969000000000339e-02
5.449268000000000167e-02
7.531066999999999623e-02
8.360441999999999874e-02
6.366233999999999782e-02
6.700129999999999975e-02
8.271032999999999857e-02
7.807327999999999490e-02
7.540697999999999845e-02
7.524092000000000280e-02
7.666204999999999548e-02
7.332355000000000123e-02
8.779133999999999549e-02
6.581810000000000438e-02
5.236429000000000084e-02
6.580490999999999424e-02
8.127077000000000606e-02
7.825551000000000035e-02
5.359200000000000075e-02
6.910465999999999831e-02
5.277750999999999970e-02
6.826377000000000139e-02
6.214287000000000283e-02
7.051691999999999683e-02
7.233362999999999599e-02
6.816046000000000604e-02
8.013043000000000249e-02
8.350299999999999390e-02
9.036391000000000562e-02
6.782526999999999306e-02
6.005581000000000114e-02
5.626065999999999706e-02
5.364330999999999960e-02
6.412993000000000166e-02
6.190123000000000153e-02
7.078697000000000461e-02
7.118604000000000598e-02
6.856115999999999600e-02
5.787857999999999892e-02
6.811965000000000381e-02
7.161963999999999830e-02
6.490964999999999929e-02
6.343865999999999394e-02
7.329897000000000495e-02
5.072112000000000148e-02
6.807267999999999653e-02
7.014120999999999551e-02
8.168467000000000089e-02
8.038966999999999641e-02
6.191727999999999815e-02
5.994922999999999919e-02
6.688033000000000172e-02
7.325102000000000002e-02
6.550630000000000341e-02
6.848392000000000368e-02
6.797857999999999679e-02
7.394161000000000483e-02
6.148582999999999826e-02
7.927451000000000636e-02
5.858820000000000000e-02
6.499763999999999542e-02
6.751593000000000178e-02
7.592185999999999380e-02
6.737005000000000077e-02
7.232038999999999829e-02
6.288462999999999692e-02
7.717725000000000279e-02
5.334189000000000291e-02
3.901721999999999829e-02
5.927421000000000079e-02
4.962851000000000068e-02
6.755714000000000163e-02
6.337945999999999858e-02
8.087872999999999590e-02
6.615606999999999738e-02
5.691845000000000238e-02
7.585429000000000477e-02
5.733975999999999656e-02
8.133870999999999463e-02
7.532798999999999745e-02
6.543941000000000341e-02
5.972029000000000226e-02
5.910743000000000247e-02
5.937027999999999750e-02
5.620085999999999832e-02
7.728706999999999938e-02
7.428397999999999946e-02
6.872863999999999363e-02
8.059821000000000346e-02
5.950306999999999819e-02
7.738214000000000203e-02
7.684135999999999744e-02
6.511685000000000390e-02
6.422811999999999966e-02
7.051480000000000248e-02
6.083858000000000321e-02
6.552945000000000297e-02
5.555432999999999899e-02
6.738964000000000065e-02
7.050985999999999365e-02
5.809783999999999782e-02
7.009732000000000463e-02
6.063447999999999755e-02
6.907093999999999734e-02
5.191323999999999939e-02
6.935441999999999996e-02
4.959964000000000039e-02
6.907546999999999993e-02
5.941401999999999795e-02
5.607923000000000074e-02
6.637105999999999562e-02
7.312219000000000357e-02
5.234735000000000082e-02
5.804009999999999725e-02
6.116720999999999964e-02
6.207552999999999682e-02
7.549387000000000458e-02
7.793100000000000027e-02
4.731756000000000156e-02
5.082724000000000270e-02
7.213585000000000136e-02
6.016594000000000109e-02
6.300198999999999383e-02
7.561249000000000442e-02
5.893881000000000120e-02
8.339663999999999411e-02
6.259994000000000669e-02
8.453731999999999913e-02
5.997753000000000112e-02
8.188771000000000244e-02
7.754426000000000374e-02
6.241058000000000022e-02
7.220550000000000579e-02
3.603250199999999959e-01
2.544857400000000158e-01
3.637349500000000013e-01
3.386232699999999762e-01
2.474426999999999877e-01
3.250147999999999926e-01
7.253278000000000503e-02
5.845978999999999759e-02
7.444286999999999432e-02
6.497050000000000047e-02
8.786386000000000196e-02
6.266046999999999589e-02
6.180515000000000314e-02
7.576494000000000284e-02
6.463420999999999750e-02
5.509466999999999837e-02
6.971233999999999764e-02
7.863158000000000647e-02
4.794110000000000038e-02
8.220505000000000173e-02
7.449540999999999802e-02
7.912492999999999610e-02
5.082040000000000168e-02
7.653448999999999669e-02
7.797128000000000392e-02
6.885958000000000356e-02
6.975244999999999362e-02
6.953853000000000117e-02
5.973931999999999853e-02
7.584847000000000117e-02
7.547492999999999563e-02
5.397301999999999655e-02
6.409984999999999988e-02
6.917436999999999891e-02
6.536640999999999979e-02
6.298227000000000686e-02
4.892967000000000150e-02
5.671724000000000210e-02
7.767356999999999734e-02
5.919608999999999982e-02
6.576919000000000515e-02
8.566482000000000263e-02
8.184247999999999523e-02
6.938452000000000508e-02
6.338850000000000040e-02
6.482176000000000604e-02
7.895805999999999658e-02
6.331717000000000595e-02
5.514675000000000132e-02
7.358336999999999517e-02
5.441080000000000222e-02
6.728098999999999885e-02
6.457372999999999585e-02
7.219435999999999909e-02
6.745320999999999956e-02
7.527100999999999931e-02
6.089338999999999863e-02
7.509826999999999475e-02
7.462262999999999535e-02
5.191544000000000020e-02
7.353880999999999613e-02
6.688421999999999423e-02
6.433015999999999734e-02
6.954828000000000399e-02
5.559091000000000032e-02
8.046135999999999566e-02
8.076368999999999909e-02
6.747467000000000048e-02
5.869995000000000074e-02
8.558379000000000680e-02
6.940744999999999554e-02
4.726001999999999981e-02
7.219237000000000570e-02
6.074128000000000166e-02
4.637577999999999839e-02
7.615806999999999438e-02
6.413098999999999883e-02
6.574396999999999880e-02
6.725625000000000353e-02
6.153916000000000247e-02
7.480439999999999312e-02
5.683773000000000297e-02
7.040797000000000028e-02
6.595602999999999883e-02
7.256192999999999671e-02
7.990276000000000323e-02
7.016635000000000233e-02
7.067131999999999581e-02
5.905930999999999681e-02
6.271796000000000315e-02
6.743338000000000110e-02
6.035809000000000313e-02
6.103796000000000221e-02
6.304917000000000160e-02
9.147255999999999443e-02
6.291581000000000257e-02
7.868690000000000406e-02
7.098488999999999494e-02
7.985096999999999334e-02
6.017357000000000261e-02
6.002516000000000101e-02
4.215002999999999805e-02
7.062757000000000063e-02
7.839485000000000203e-02
6.525345000000000451e-02
6.128775999999999669e-02
6.434341000000000366e-02
7.141809999999999825e-02
7.571403999999999634e-02
8.202339999999999631e-02
6.470288000000000428e-02
6.380222000000000671e-02
6.258036999999999628e-02
7.106142000000000014e-02
6.173411000000000176e-02
5.884807999999999706e-02
5.471832000000000085e-02
9.169217999999999813e-02
6.810631999999999797e-02
6.940201000000000009e-02
8.337851000000000290e-02
8.447319000000000355e-02
6.059695999999999833e-02
6.926947999999999439e-02
6.877922000000000202e-02
7.262285000000000268e-02
7.755533000000000565e-02
7.331735999999999809e-02
6.363280000000000325e-02
8.978279000000000121e-02
7.119573999999999347e-02
7.153924999999999867e-02
7.294204999999999439e-02
5.750075000000000325e-02
7.533146999999999760e-02
7.078189999999999482e-02
8.369443999999999495e-02
6.476017000000000579e-02
6.876514000000000237e-02
8.069606000000000001e-02
7.036952999999999958e-02
5.163355000000000028e-02
6.048818999999999724e-02
7.029897999999999703e-02
8.402848999999999735e-02
5.619008999999999809e-02
7.204080000000000206e-02
7.451302999999999399e-02
7.131505999999999956e-02
8.353478000000000292e-02
7.074002999999999541e-02
5.121503000000000166e-02
6.873269999999999380e-02
5.638081999999999816e-02
5.515802999999999678e-02
6.870848000000000233e-02
6.988039999999999530e-02
6.061833999999999972e-02
7.911258000000000179e-02
6.088911999999999797e-02
9.588963000000000347e-02
7.638465999999999312e-02
6.875151000000000179e-02
8.563353999999999411e-02
8.108257000000000658e-02
5.079063000000000327e-02
6.146034000000000219e-02
7.573035000000000183e-02
5.189955000000000263e-02
6.347413000000000360e-02
8.805504999999999582e-02
7.804004000000000496e-02
5.683408000000000210e-02
7.363032999999999384e-02
3.136671400000000109e-01
9.619139999999999635e-02
2.607411399999999824e-01
2.420785299999999862e-01
5.558641000000000276e-02
7.706056999999999491e-02
6.568348999999999716e-02
8.668620000000000492e-02
7.891064000000000411e-02
6.513950999999999769e-02
5.003008999999999928e-02
7.171189999999999509e-02
6.020265999999999812e-02
7.235291000000000639e-02
8.653210999999999542e-02
2.756673000000000109e-02
7.034443999999999420e-02
5.862329000000000151e-02
7.994073999999999625e-02
8.773103000000000151e-02
6.053795000000000009e-02
6.721277999999999975e-02
6.769645000000000523e-02
8.091167999999999971e-02
7.852415999999999563e-02
5.819925000000000098e-02
6.024125000000000313e-02
6.179504999999999720e-02
7.562802999999999887e-02
7.089958999999999845e-02
3.677409999999999707e-02
7.592421000000000586e-02
7.475895999999999930e-02
4.402193000000000078e-02
8.676240000000000341e-02
6.515809999999999658e-02
7.857762000000000080e-02
7.028544000000000458e-02
5.703566999999999665e-02
8.130294999999999883e-02
7.660461000000000353e-02
6.570644000000000484e-02
6.889726000000000183e-02
7.501169000000000586e-02
5.601189000000000168e-02
8.866936000000000262e-02
8.455097000000000307e-02
5.597077999999999776e-02
6.877299000000000606e-02
8.735988999999999560e-02
4.537536000000000347e-02
4.549108000000000318e-02
7.132940999999999587e-02
7.151390999999999998e-02
7.205422999999999689e-02
6.784709999999999352e-02
6.842726000000000364e-02
8.257019999999999638e-02
7.418942000000000592e-02
7.812562000000000673e-02
7.733210999999999558e-02
7.281042000000000070e-02
7.476984999999999881e-02
6.224049000000000248e-02
7.072254999999999514e-02
6.770581000000000516e-02
6.444273000000000362e-02
6.878624999999999323e-02
8.525166000000000688e-02
7.554178999999999755e-02
8.569928999999999741e-02
7.638549000000000033e-02
6.205556000000000266e-02
8.122967000000000382e-02
6.473914999999999531e-02
7.349110999999999838e-02
5.681722000000000161e-02
8.180830000000000046e-02
8.951299999999999535e-02
8.515406999999999837e-02
6.359006999999999854e-02
5.392253000000000324e-02
7.940819000000000349e-02
6.052487000000000145e-02
7.079765000000000363e-02
6.743188999999999433e-02
4.620554000000000328e-02
6.027082000000000273e-02
9.245101000000000013e-02
6.032193999999999751e-02
4.807031999999999972e-02
5.859340999999999855e-02
8.826855000000000118e-02
8.092222999999999777e-02
7.164038000000000350e-02
7.038618000000000652e-02
6.388122000000000245e-02
6.115473999999999910e-02
5.946545000000000303e-02
8.027873000000000647e-02
6.972204999999999375e-02
6.629111000000000031e-02
5.441735999999999795e-02
6.493045999999999540e-02
7.202153000000000027e-02
6.127453000000000066e-02
6.775214999999999710e-02
7.811814999999999731e-02
7.065214999999999690e-02
7.908486000000000682e-02
6.479145999999999517e-02
8.437616000000000560e-02
8.756498999999999533e-02
5.589484000000000119e-02
6.534128999999999632e-02
6.786706000000000683e-02
8.059168999999999361e-02
5.896549000000000235e-02
7.431927000000000672e-02
6.821739999999999748e-02
6.480449000000000626e-02
6.268801000000000234e-02
6.954085999999999601e-02
7.788193000000000199e-02
5.909075999999999912e-02
6.213119000000000280e-02
7.152645000000000530e-02
6.983072999999999364e-02
7.125104000000000160e-02
6.913421000000000149e-02
7.306126000000000287e-02
6.812036999999999953e-02
7.319912000000000640e-02
6.015488000000000085e-02
5.874945000000000167e-02
8.057190000000000185e-02
5.896679999999999977e-02
6.750441000000000080e-02
7.262267000000000028e-02
8.372804000000000357e-02
4.914682000000000078e-02
8.659276000000000473e-02
5.064888000000000029e-02
5.623101999999999961e-02
7.610016999999999476e-02
7.331703000000000525e-02
5.966624000000000233e-02
5.343495000000000189e-02
6.152794000000000318e-02
6.688086999999999505e-02
6.881653000000000076e-02
7.315507999999999733e-02
7.588459000000000176e-02
6.424599000000000282e-02
7.523997999999999797e-02
7.480826000000000142e-02
7.307882999999999740e-02
7.769252999999999576e-02
7.635089999999999932e-02
6.367715000000000181e-02
6.421986999999999834e-02
6.940863999999999367e-02
5.976980999999999961e-02
8.456524999999999459e-02
8.312566999999999873e-02
9.272304000000000657e-02
6.829432000000000558e-02
6.216076000000000240e-02
6.662890999999999952e-02
4.562996599999999958e-01
3.738572700000000193e-01
4.654181199999999907e-01
2.202515800000000024e-01
2.497019299999999886e-01
9.941191000000000610e-02
7.657184000000000212e-02
7.106561999999999601e-02
6.980213000000000390e-02
7.039945999999999704e-02
7.329280000000000517e-02
6.325622999999999663e-02
6.562964000000000298e-02
8.786942000000000363e-02
6.464243999999999546e-02
7.988670999999999967e-02
1.029016600000000059e-01
7.559222000000000163e-02
7.320139000000000506e-02
5.245777000000000079e-02
7.084448000000000134e-02
6.105229999999999685e-02
7.823090000000000599e-02
6.808192000000000410e-02
7.585031000000000412e-02
7.328268999999999755e-02
8.323421999999999765e-02
8.601474000000000619e-02
6.816613000000000533e-02
6.284064000000000316e-02
5.279840000000000227e-02
5.966538999999999870e-02
6.962667000000000161e-02
8.327439000000000369e-02
8.976428999999999658e-02
5.891874999999999890e-02
7.746052999999999966e-02
7.354486999999999830e-02
5.596637000000000139e-02
7.275513000000000119e-02
7.488118000000000551e-02
8.084639999999999882e-02
5.116777000000000131e-02
7.331284999999999885e-02
9.411840999999999957e-02
7.970032999999999979e-02
8.993619999999999393e-02
6.654377999999999682e-02
7.191008000000000122e-02
6.056784999999999947e-02
5.436118999999999674e-02
6.783585000000000309e-02
7.808284000000000058e-02
5.670378999999999697e-02
8.841393999999999642e-02
6.190644000000000008e-02
5.465989999999999738e-02
9.050988000000000089e-02
5.897982999999999698e-02
6.323850000000000304e-02
8.260093000000000296e-02
6.343205999999999845e-02
6.215107999999999744e-02
7.040810000000000124e-02
6.430727999999999445e-02
6.026896999999999810e-02
7.901368000000000280e-02
7.019013999999999809e-02
9.465429000000000204e-02
5.315212999999999882e-02
7.323813999999999325e-02
8.481758999999999826e-02
8.189726999999999424e-02
5.717283000000000087e-02
5.818142999999999926e-02
6.244982000000000311e-02
7.341604999999999659e-02
5.490952000000000333e-02
4.678387999999999991e-02
8.920775999999999706e-02
6.561308999999999891e-02
6.201414999999999705e-02
4.861772000000000316e-02
1.000106099999999998e-01
6.963933999999999402e-02
7.409696999999999811e-02
9.492812999999999946e-02
5.183523999999999771e-02
6.812434000000000545e-02
5.332843000000000305e-02
7.116087999999999580e-02
8.151809999999999612e-02
7.654170000000000418e-02
7.807305999999999968e-02
3.744748999999999994e-02
8.189712000000000380e-02
6.735243999999999953e-02
6.362389000000000239e-02
7.721967999999999888e-02
9.080317000000000249e-02
8.201463000000000503e-02
5.095964000000000049e-02
6.220362000000000113e-02
7.013108999999999316e-02
8.503528999999999949e-02
8.006467000000000445e-02
6.842953999999999704e-02
6.655576000000000547e-02
6.069428000000000323e-02
7.449840000000000628e-02
6.726806000000000452e-02
8.848783000000000343e-02
5.558033999999999891e-02
6.057297999999999849e-02
7.392387999999999737e-02
7.442400000000000404e-02
5.511959999999999776e-02
8.181773000000000517e-02
5.230299000000000059e-02
8.359310999999999825e-02
7.863306999999999936e-02
5.806953000000000115e-02
8.779405999999999322e-02
7.312448000000000559e-02
7.206078999999999957e-02
8.966813999999999341e-02
5.874034000000000200e-02
8.152009000000000338e-02
6.338697000000000081e-02
5.987002999999999769e-02
6.345132000000000549e-02
7.300178000000000222e-02
7.629513999999999740e-02
7.392422999999999356e-02
4.845470000000000332e-02
7.424899000000000082e-02
7.321587999999999707e-02
6.322484000000000437e-02
1.027313400000000043e-01
7.780747999999999831e-02
5.169918999999999903e-02
7.971237000000000461e-02
6.605120999999999909e-02
7.606333999999999318e-02
7.017832999999999710e-02
7.208778000000000408e-02
5.929269999999999680e-02
8.040081999999999784e-02
9.766307000000000460e-02
8.415453000000000516e-02
6.825805999999999540e-02
6.921059000000000239e-02
7.311167000000000360e-02
7.267242999999999620e-02
4.812828000000000245e-02
5.149219000000000018e-02
5.341245000000000021e-02
6.302496000000000487e-02
8.249613000000000085e-02
7.157455999999999541e-02
7.196540999999999355e-02
8.017407999999999479e-02
6.707428000000000001e-02
6.767122000000000415e-02
7.824092000000000546e-02
9.013026999999999844e-02
6.251500000000000112e-02
9.223254000000000175e-02
9.032714999999999494e-02
7.316722999999999977e-02
2.692378200000000166e-01
3.424167399999999972e-01
4.572449299999999939e-01
1.065888100000000061e-01
1.004994899999999969e-01
7.062530999999999670e-02
2.491709000000000007e-01
6.074983999999999940e-02
8.479100000000000525e-02
8.468259999999999676e-02
2.777551600000000009e-01
8.652247999999999883e-02
9.336577999999999544e-02
6.957199000000000022e-02
4.919592999999999883e-02
7.282130000000000547e-02
7.444512999999999825e-02
4.976189000000000306e-02
7.100734999999999686e-02
9.684381000000000239e-02
6.346263000000000598e-02
8.591521000000000574e-02
7.853868999999999434e-02
5.504243000000000330e-02
6.459906999999999455e-02
7.661466999999999583e-02
7.758009999999999906e-02
7.735190999999999595e-02
5.984301000000000204e-02
9.063369999999999760e-02
8.044368999999999825e-02
5.993505999999999834e-02
7.594328000000000189e-02
6.464325999999999406e-02
7.359211000000000225e-02
6.971131999999999329e-02
7.617222999999999355e-02
7.015997000000000205e-02
7.127902999999999323e-02
8.049465000000000092e-02
1.034856200000000004e-01
7.190162999999999416e-02
7.363129999999999675e-02
6.657836000000000309e-02
6.589514000000000482e-02
7.321726000000000623e-02
5.604139999999999816e-02
8.604702000000000184e-02
6.540147999999999795e-02
4.699016999999999777e-02
1.054862099999999969e-01
8.761944000000000676e-02
6.684284000000000059e-02
7.063945000000000640e-02
4.602466999999999669e-02
9.743024999999999602e-02
5.060981999999999981e-02
7.747863000000000666e-02
8.319746000000000086e-02
8.720819999999999961e-02
7.355994000000000421e-02
7.538461000000000467e-02
6.862637000000000598e-02
8.194199000000000621e-02
7.347853999999999497e-02
7.707385999999999404e-02
8.440743000000000551e-02
8.172559999999999547e-02
9.669817999999999469e-02
6.231496999999999731e-02
8.460515000000000396e-02
8.966306000000000276e-02
7.970280000000000420e-02
7.200903999999999638e-02
5.053763000000000005e-02
7.027477000000000029e-02
9.384892999999999708e-02
8.549500999999999629e-02
7.274302000000000545e-02
6.958553000000000655e-02
6.898012000000000588e-02
6.969957000000000236e-02
8.380376999999999965e-02
7.039615000000000455e-02
8.195914999999999451e-02
7.487607000000000290e-02
7.037686999999999415e-02
6.571043999999999496e-02
9.368837000000000692e-02
8.713065000000000393e-02
6.595072000000000434e-02
6.094594999999999874e-02
5.302881999999999735e-02
8.541740999999999917e-02
6.189806999999999948e-02
8.196217999999999559e-02
7.018726999999999605e-02
8.345444999999999947e-02
9.686403999999999848e-02
8.026144999999999807e-02
3.752806000000000197e-02
7.036878000000000577e-02
6.646124999999999949e-02
7.404926000000000563e-02
6.644567999999999308e-02
6.125300000000000189e-02
6.079814000000000052e-02
6.611965000000000203e-02
8.680633999999999573e-02
6.628125999999999463e-02
5.527021000000000017e-02
9.583023999999999709e-02
5.758097999999999689e-02
6.660868000000000344e-02
7.046093999999999968e-02
5.712881999999999683e-02
4.601378999999999886e-02
6.607317000000000051e-02
7.334475999999999496e-02
7.691120999999999375e-02
6.665332999999999675e-02
6.845611000000000057e-02
9.728201999999999683e-02
6.236831000000000319e-02
7.813831999999999722e-02
7.069873999999999603e-02
6.732382000000000644e-02
8.360697999999999741e-02
5.975290999999999936e-02
7.469720000000000526e-02
8.085277999999999909e-02
7.590260999999999536e-02
7.101256999999999708e-02
6.280911000000000133e-02
8.232264999999999722e-02
5.503911999999999694e-02
5.885205000000000297e-02
6.758646999999999572e-02
6.880513000000000601e-02
5.920203999999999744e-02
7.530525000000000413e-02
9.665732999999999964e-02
9.042864999999999931e-02
7.470218000000000691e-02
6.437924999999999898e-02
9.087510000000000032e-02
6.155747999999999776e-02
7.938438999999999912e-02
9.776326000000000460e-02
8.728690999999999534e-02
1.009976600000000030e-01
6.170140000000000347e-02
6.923790999999999973e-02
7.599944000000000144e-02
6.831639000000000461e-02
7.275895999999999753e-02
6.922725999999999880e-02
6.662479000000000318e-02
6.995368999999999893e-02
7.993517999999999457e-02
7.627905000000000102e-02
6.039259000000000294e-02
6.257058999999999538e-02
6.812978000000000089e-02
7.298717000000000399e-02
5.991789000000000143e-02
8.692014000000000684e-02
8.650547999999999571e-02
4.843121000000000231e-02
7.336318000000000006e-02
9.952988000000000113e-02
2.781469200000000197e-01
1.635210400000000064e-01
1.971860800000000136e-01
3.536120500000000111e-01
2.648655699999999946e-01
1.074198700000000006e-01
6.143612999999999852e-02
6.101096000000000297e-02
8.289528000000000174e-02
6.185584000000000221e-02
4.947383999999999810e-02
6.988909999999999567e-02
7.206158000000000008e-02
8.958855999999999764e-02
7.794465999999999894e-02
7.081640999999999631e-02
5.951531999999999656e-02
1.040989400000000009e-01
7.325251000000000678e-02
8.963591999999999393e-02
4.290548999999999752e-02
6.292896000000000600e-02
4.730801999999999924e-02
8.044434000000000307e-02
5.468487999999999821e-02
6.058362999999999943e-02
7.922500000000000375e-02
6.423320999999999892e-02
6.667934999999999834e-02
6.782346000000000208e-02
9.310029999999999695e-02
6.706615000000000493e-02
8.977701000000000431e-02
8.834230999999999334e-02
7.357703999999999633e-02
4.726311999999999874e-02
8.381911999999999696e-02
7.781047000000000657e-02
8.153138000000000052e-02
8.742929000000000672e-02
7.534862000000000504e-02
5.924613000000000101e-02
6.060564000000000229e-02
7.229095000000000659e-02
7.391593999999999942e-02
6.311157000000000572e-02
7.840801999999999494e-02
5.633355000000000307e-02
7.706332000000000459e-02
7.511827999999999561e-02
6.688657000000000630e-02
6.159728999999999899e-02
6.336245999999999545e-02
5.576619000000000020e-02
6.654944000000000137e-02
4.445256000000000207e-02
8.946484000000000381e-02
8.458746999999999794e-02
7.288379999999999859e-02
8.338982999999999812e-02
7.297832999999999404e-02
9.649939999999999907e-02
6.176386999999999849e-02
6.638855000000000450e-02
6.161222000000000226e-02
7.403284999999999727e-02
4.094853999999999855e-02
6.412611000000000006e-02
1.085524800000000067e-01
7.440689999999999804e-02
7.870676000000000061e-02
7.078940000000000232e-02
9.062673000000000256e-02
6.887637000000000620e-02
7.787168999999999341e-02
6.925116000000000605e-02
7.755892000000000341e-02
8.637682000000000693e-02
7.354275999999999869e-02
5.237419000000000102e-02
6.387895999999999852e-02
6.837603000000000431e-02
6.372872000000000259e-02
7.843864000000000392e-02
7.423433000000000115e-02
7.353265000000000495e-02
8.282005000000000616e-02
5.388373999999999941e-02
7.334838000000000469e-02
7.589878999999999376e-02
5.240033999999999664e-02
7.149637000000000353e-02
9.031034000000000284e-02
6.111045999999999839e-02
6.350875999999999744e-02
1.003637700000000049e-01
7.594631999999999772e-02
6.961220999999999381e-02
7.494346000000000341e-02
7.055704000000000142e-02
7.903211999999999737e-02
5.923835999999999685e-02
7.312852999999999715e-02
4.821497999999999756e-02
9.840285999999999478e-02
7.680462999999999874e-02
6.349232999999999960e-02
8.278841000000000672e-02
4.393347000000000224e-02
9.099358000000000446e-02
8.647538000000000447e-02
5.861331000000000180e-02
7.905982000000000287e-02
6.877302999999999888e-02
6.632607999999999560e-02
5.296689999999999732e-02
6.535356000000000498e-02
8.749584000000000528e-02
6.905574000000000434e-02
7.951052000000000120e-02
7.006766000000000383e-02
7.475840999999999736e-02
6.838589999999999947e-02
9.307379000000000346e-02
6.168712999999999974e-02
7.871139000000000607e-02
8.086735999999999924e-02
7.312161999999999829e-02
9.240244000000000235e-02
8.116893000000000025e-02
6.097972000000000115e-02
8.228275000000000172e-02
8.576371000000000688e-02
7.762697000000000347e-02
8.335036999999999308e-02
9.099546000000000023e-02
6.132602999999999666e-02
7.404194999999999527e-02
9.880725999999999398e-02
6.461303999999999659e-02
5.902423999999999865e-02
5.971789000000000264e-02
5.944187000000000082e-02
6.900019000000000291e-02
6.162233999999999767e-02
7.266441999999999346e-02
6.509109000000000422e-02
9.162557000000000340e-02
7.730006999999999850e-02
9.016077000000000119e-02
9.407069999999999321e-02
8.772344999999999449e-02
6.279187999999999437e-02
8.209444000000000463e-02
5.978514000000000050e-02
9.249918999999999503e-02
6.552979000000000442e-02
6.147178999999999838e-02
5.517940999999999818e-02
9.432588999999999557e-02
4.957078000000000179e-02
4.317093000000000319e-02
4.528502999999999695e-02
9.163746000000000391e-02
4.564774899999999858e-01
2.598295800000000044e-01
1.348289199999999910e-01
1.956992600000000138e-01
3.300261500000000181e-01
2.140756600000000009e-01
2.579836999999999825e-01
3.308722000000000052e-01
9.933693999999999857e-02
4.661153999999999992e-02
7.866259999999999919e-02
5.867337999999999720e-02
8.945387999999999951e-02
9.108035000000000436e-02
8.166982000000000408e-02
6.833820999999999646e-02
9.036173000000000122e-02
8.620862999999999443e-02
7.619602999999999793e-02
8.494192000000000409e-02
1.216906400000000027e-01
5.852591000000000043e-02
1.083425600000000044e-01
6.550944999999999685e-02
7.348609999999999864e-02
8.086946999999999885e-02
1.131773600000000046e-01
6.105323000000000000e-02
8.166843000000000019e-02
9.766788999999999332e-02
5.699778999999999957e-02
7.032979000000000314e-02
8.558475999999999584e-02
8.886489000000000194e-02
8.803046000000000482e-02
8.156227000000000615e-02
7.446682999999999775e-02
9.941891999999999396e-02
1.015890700000000035e-01
8.207759000000000582e-02
4.814120000000000205e-02
6.420600999999999392e-02
4.887116999999999850e-02
6.499444000000000055e-02
8.642721000000000431e-02
6.709117000000000552e-02
1.065623900000000068e-01
5.878425000000000317e-02
7.811577000000000104e-02
8.594963999999999382e-02
7.593231999999999760e-02
8.505187999999999637e-02
7.115565000000000084e-02
3.918648000000000270e-02
7.044401999999999608e-02
8.091489000000000320e-02
5.136505999999999711e-02
5.649730000000000030e-02
6.642562999999999940e-02
8.260185999999999917e-02
8.160581999999999558e-02
7.865424000000000027e-02
6.842666999999999500e-02
9.369010999999999312e-02
4.823187000000000307e-02
6.388884999999999703e-02
1.195252200000000015e-01
1.049736899999999945e-01
7.255367999999999540e-02
8.328936000000000672e-02
7.381081000000000447e-02
7.738166999999999962e-02
6.682660999999999463e-02
4.479869000000000212e-02
8.333822999999999925e-02
4.244541000000000286e-02
7.138223000000000484e-02
7.173061000000000020e-02
5.525357000000000185e-02
8.344695000000000584e-02
7.340787000000000007e-02
7.645366000000000661e-02
9.111953999999999887e-02
9.342590000000000616e-02
7.612233000000000194e-02
5.480029000000000150e-02
6.505632999999999555e-02
7.252994000000000108e-02
6.486052000000000484e-02
7.547984000000000637e-02
5.695431000000000105e-02
8.040991999999999584e-02
5.559970999999999663e-02
7.832683000000000006e-02
8.360257999999999579e-02
8.456884000000000623e-02
1.005490899999999937e-01
8.607528000000000401e-02
8.452904999999999447e-02
8.076144000000000378e-02
7.748895999999999562e-02
7.940769000000000299e-02
6.747941999999999829e-02
8.633517000000000274e-02
5.530642999999999671e-02
7.584446999999999717e-02
7.832211999999999508e-02
7.638536999999999411e-02
1.009680699999999931e-01
9.629277999999999449e-02
6.714112999999999332e-02
8.371188999999999714e-02
7.773831000000000491e-02
6.286405000000000465e-02
4.937056000000000083e-02
7.111773000000000400e-02
7.696695000000000619e-02
6.293453000000000241e-02
2.587942999999999841e-02
9.132067000000000656e-02
8.372456000000000342e-02
7.706939999999999624e-02
8.607645999999999353e-02
9.097898999999999570e-02
7.296478000000000685e-02
9.457074999999999509e-02
5.801575999999999955e-02
3.887811000000000045e-02
4.273235000000000228e-02
9.440231999999999790e-02
9.117811000000000665e-02
7.328315000000000523e-02
6.902046000000000570e-02
9.668419999999999792e-02
7.429413999999999463e-02
5.801806000000000324e-02
5.389055999999999708e-02
5.878876000000000240e-02
8.740868999999999722e-02
8.315675000000000150e-02
7.567601999999999662e-02
8.882579999999999643e-02
8.339575000000000460e-02
8.139628000000000141e-02
7.072090999999999794e-02
6.590656999999999766e-02
7.345893000000000561e-02
7.361004000000000158e-02
9.019030000000000102e-02
7.674108000000000318e-02
6.276436000000000515e-02
1.099962099999999970e-01
6.627735999999999350e-02
8.650057999999999359e-02
8.053238999999999537e-02
7.302662999999999516e-02
2.743583000000000133e-02
4.837720000000000214e-02
9.527249999999999608e-02
8.361889999999999601e-02
6.667597999999999581e-02
8.488703999999999694e-02
8.365451999999999610e-02
6.900483000000000311e-02
6.436434000000000599e-02
6.770186999999999733e-02
5.746524000000000076e-02
5.665847000000000244e-02
2.023386100000000021e-01
1.453508099999999970e-01
9.722484000000000681e-02
1.017171199999999942e-01
3.230717699999999803e-01
3.557176599999999911e-01
2.604309100000000154e-01
3.767053599999999891e-01
1.949347899999999967e-01
8.903639000000000692e-02
8.980699000000000320e-02
9.479983000000000160e-02
3.245416999999999885e-01
6.558598999999999679e-02
9.856199999999999684e-02
2.818983099999999853e-01
8.103483000000000214e-02
6.247420000000000057e-02
7.458721999999999575e-02
5.291363000000000316e-02
7.307624999999999538e-02
1.000827100000000053e-01
8.937762000000000484e-02
7.978087999999999846e-02
1.162189899999999942e-01
8.387606000000000228e-02
9.873751999999999529e-02
1.052908300000000019e-01
9.297800999999999982e-02
7.076483999999999552e-02
5.573991999999999836e-02
5.748497999999999802e-02
7.461882000000000237e-02
9.502473999999999643e-02
9.460778000000000243e-02
6.992969000000000268e-02
8.804668999999999690e-02
8.989964000000000288e-02
7.002885000000000359e-02
1.128525400000000012e-01
9.783954000000000262e-02
9.814583999999999808e-02
6.823825000000000029e-02
8.775144999999999473e-02
8.764607000000000647e-02
8.049923000000000495e-02
6.796982000000000024e-02
9.063670000000000060e-02
7.081577000000000011e-02
5.907604999999999801e-02
8.037658000000000302e-02
4.530030000000000168e-02
6.998186000000000684e-02
7.425969999999999793e-02
7.101277999999999757e-02
5.680023000000000016e-02
9.182658000000000487e-02
7.945151999999999770e-02
7.101267999999999470e-02
5.878155999999999659e-02
6.965863999999999390e-02
1.096720800000000051e-01
7.747682000000000180e-02
7.250595999999999430e-02
8.048436000000000479e-02
6.352418999999999427e-02
8.537640000000000506e-02
8.579362999999999573e-02
8.076410000000000533e-02
8.548023999999999900e-02
8.626644999999999452e-02
8.896938999999999542e-02
1.020628100000000038e-01
8.177876000000000589e-02
8.747417999999999860e-02
9.521944999999999715e-02
9.087842999999999616e-02
6.160349999999999854e-02
7.332677999999999419e-02
1.991480700000000104e-01
1.344307999999999892e-01
1.077190600000000054e-01
9.736701999999999857e-02
7.255660999999999361e-02
7.199867000000000072e-02
9.254642000000000424e-02
8.234924000000000410e-02
7.423983000000000665e-02
9.680734000000000561e-02
7.758476000000000261e-02
5.563967999999999692e-02
6.093926000000000204e-02
8.529689999999999495e-02
6.089793000000000289e-02
4.372361000000000303e-02
8.417499999999999982e-02
9.680486000000000646e-02
7.603670999999999347e-02
7.665734999999999910e-02
9.599654000000000520e-02
8.233965000000000034e-02
1.011432399999999954e-01
5.709663000000000238e-02
9.374198999999999726e-02
7.303737000000000423e-02
4.590074000000000237e-02
8.742993000000000292e-02
8.071021000000000445e-02
9.011051000000000477e-02
5.676206000000000307e-02
7.322886000000000672e-02
8.448057999999999956e-02
8.441017000000000658e-02
8.706904000000000032e-02
4.321919999999999928e-02
6.383131000000000221e-02
6.496981999999999757e-02
8.870366999999999835e-02
4.124164999999999776e-02
1.154803400000000008e-01
7.263408000000000364e-02
1.125706100000000015e-01
8.761441000000000368e-02
7.368927999999999590e-02
6.986952999999999914e-02
8.806972000000000411e-02
7.682284999999999808e-02
7.011188000000000142e-02
5.058412999999999798e-02
9.367870999999999837e-02
7.566470999999999614e-02
1.064738699999999982e-01
8.861792999999999754e-02
8.203915000000000513e-02
4.399489000000000177e-02
7.335299000000000680e-02
2.855962000000000084e-02
6.733095000000000052e-02
8.962072000000000094e-02
5.242220999999999687e-02
1.011269600000000018e-01
9.405766999999999600e-02
9.901160999999999990e-02
5.767811999999999939e-02
9.113148999999999555e-02
8.464180000000000315e-02
9.943027999999999589e-02
3.672000999999999737e-02
5.982351000000000335e-02
6.600304999999999367e-02
6.029444999999999943e-02
6.744662999999999353e-02
9.937988000000000377e-02
1.008861900000000006e-01
1.166309400000000024e-01
7.327741000000000116e-02
9.318577999999999584e-02
8.338436000000000459e-02
5.214446999999999832e-02
7.148503999999999969e-02
6.342899000000000453e-02
6.976327000000000222e-02
8.379467000000000165e-02
2.644306000000000156e-01
2.545887700000000198e-01
2.473348900000000017e-01
3.371409699999999843e-01
4.070701400000000247e-01
9.194766999999999524e-02
2.095464599999999900e-01
2.790291999999999772e-01
3.454400499999999985e-01
6.565930000000000377e-02
6.902004000000000472e-02
6.920363999999999682e-02
9.309156000000000375e-02
8.407810999999999757e-02
9.694009000000000653e-02
7.985253999999999963e-02
2.706194000000000099e-01
5.604875000000000135e-02
9.637349000000000609e-02
8.584938000000000291e-02
8.427471999999999741e-02
7.613915000000000266e-02
7.329998999999999543e-02
8.636597000000000024e-02
1.056665199999999999e-01
8.014944000000000235e-02
4.225245999999999863e-02
8.841960000000000097e-02
8.182229000000000585e-02
6.339928999999999704e-02
8.147698999999999914e-02
3.323837000000000319e-02
9.574631000000000114e-02
7.559145999999999921e-02
9.254274999999999307e-02
6.865881000000000067e-02
9.529189999999999883e-02
4.804125000000000062e-02
9.670905000000000473e-02
9.065206000000000652e-02
8.307280999999999693e-02
4.788847999999999716e-02
7.048685000000000367e-02
8.923166000000000431e-02
6.124519999999999964e-02
1.263391000000000097e-01
7.265307999999999489e-02
8.174510999999999583e-02
9.299971999999999406e-02
7.085916000000000436e-02
9.919313999999999909e-02
8.015526000000000595e-02
7.740313000000000054e-02
9.574116000000000570e-02
1.007517599999999958e-01
1.102857899999999947e-01
7.648069000000000395e-02
6.023723000000000272e-02
1.306992600000000115e-01
9.863006000000000550e-02
7.879996000000000222e-02
7.883716000000000335e-02
1.190170599999999940e-01
1.291281599999999918e-01
6.050148000000000331e-02
7.073490999999999806e-02
8.969895999999999425e-02
1.081348800000000027e-01
6.276679000000000286e-02
1.021747999999999962e-01
2.344808200000000065e-01
1.314563599999999943e-01
8.262513999999999970e-02
7.701479999999999437e-02
8.111983000000000388e-02
5.395660000000000039e-02
1.230664000000000063e-01
9.259145000000000569e-02
1.063655500000000032e-01
7.923798999999999426e-02
4.662141000000000202e-02
8.846795999999999827e-02
9.054144999999999555e-02
7.047209999999999586e-02
7.681694000000000022e-02
9.887722000000000178e-02
9.803364999999999996e-02
5.694550000000000306e-02
7.685527000000000331e-02
7.548262999999999501e-02
9.650551999999999742e-02
7.787710000000000465e-02
2.036605000000000013e-02
6.285071999999999881e-02
9.929408000000000678e-02
6.540725000000000011e-02
7.244765000000000232e-02
8.524898000000000198e-02
8.756874000000000602e-02
8.042945999999999429e-02
6.103642000000000095e-02
1.080758500000000011e-01
7.998075000000000323e-02
7.818039000000000238e-02
6.171991000000000283e-02
1.010437799999999997e-01
8.663780000000000092e-02
8.822573000000000221e-02
1.146567399999999931e-01
6.482501999999999709e-02
9.008325999999999834e-02
1.061982100000000012e-01
1.104151200000000055e-01
5.995679999999999760e-02
8.111516000000000559e-02
1.258352500000000096e-01
1.372202399999999933e-01
5.661519999999999747e-02
1.185351999999999933e-01
7.717920999999999809e-02
9.649032999999999916e-02
6.816194999999999893e-02
5.242908999999999764e-02
6.285499999999999421e-02
7.696102000000000498e-02
6.202807999999999933e-02
6.631344999999999601e-02
8.052376999999999452e-02
7.624844999999999540e-02
9.175049999999999872e-02
9.056741000000000097e-02
8.946854999999999392e-02
8.488223999999999769e-02
1.040582300000000016e-01
9.099888000000000421e-02
8.266790000000000249e-02
8.401880000000000459e-02
6.175910999999999901e-02
7.844444000000000417e-02
6.416460000000000219e-02
6.938361999999999308e-02
7.067663999999999891e-02
9.751443999999999390e-02
5.521096000000000337e-02
7.249150000000000038e-02
7.929379000000000288e-02
9.384995000000000143e-02
1.196984299999999946e-01
5.650481000000000253e-02
7.038452000000000597e-02
2.285947500000000132e-01
2.823399400000000115e-01
1.307677600000000107e-01
6.995782999999999863e-02
9.723922000000000121e-02
8.433960000000000068e-02
1.123070399999999969e-01
5.407490999999999687e-02
7.214531000000000416e-02
1.303846600000000133e-01
9.258125000000000382e-02
1.425865500000000063e-01
7.574356999999999618e-02
1.544498900000000063e-01
9.932343000000000421e-02
9.512505000000000266e-02
8.437173000000000589e-02
7.904063999999999535e-02
1.030249300000000007e-01
9.411925999999999626e-02
8.091781000000000668e-02
7.501902000000000570e-02
7.494064000000000281e-02
1.469933900000000015e-01
8.765575000000000450e-02
9.566603999999999386e-02
1.014976600000000034e-01
8.418812000000000517e-02
7.891141000000000127e-02
9.358693999999999347e-02
7.424364999999999437e-02
8.208121000000000167e-02
1.132087499999999969e-01
9.979525999999999675e-02
6.182373000000000035e-02
7.599367999999999401e-02
8.282699000000000311e-02
6.515833999999999515e-02
9.573805000000000509e-02
9.155157999999999352e-02
1.279004900000000056e-01
1.157594700000000032e-01
4.705510000000000248e-02
1.538994099999999865e-01
7.963874999999999427e-02
1.026524300000000028e-01
1.090875600000000001e-01
1.213969800000000016e-01
8.003723000000000087e-02
8.052333000000000407e-02
1.289463399999999926e-01
5.553748000000000018e-02
8.247271000000000463e-02
1.541472600000000082e-01
7.815225000000000644e-02
7.890703000000000300e-02
1.391073899999999974e-01
8.449262000000000439e-02
7.416786999999999686e-02
7.545941999999999927e-02
1.259066199999999969e-01
1.070187199999999977e-01
7.722742999999999969e-02
9.779580999999999691e-02
7.502670999999999646e-02
1.064787799999999951e-01
7.445108000000000281e-02
8.673348000000000169e-02
1.196413800000000055e-01
1.186788399999999938e-01
7.554094000000000086e-02
9.164761000000000435e-02
7.152927000000000590e-02
8.506411999999999307e-02
1.101379200000000003e-01
9.449486999999999470e-02
8.746278000000000385e-02
6.385697999999999375e-02
7.447663000000000200e-02
9.828046999999999478e-02
1.801467399999999996e-01
8.931295999999999680e-02
8.190208999999999684e-02
9.014437000000000144e-02
9.090349999999999819e-02
9.138285000000000158e-02
9.415780999999999457e-02
6.889510999999999552e-02
1.036012000000000044e-01
1.111572200000000010e-01
7.948378999999999861e-02
5.563200000000000089e-02
6.400060000000000471e-02
9.522389000000000547e-02
5.840292999999999873e-02
9.512384000000000117e-02
1.328484100000000001e-01
9.103957999999999495e-02
5.237108000000000041e-02
1.255344599999999866e-01
8.096873999999999738e-02
5.974424999999999875e-02
1.093348900000000040e-01
1.022268800000000061e-01
9.308636000000000688e-02
8.643802999999999903e-02
2.588862499999999844e-01
8.798620999999999526e-02
7.055298000000000125e-02
1.206695899999999932e-01
1.166938399999999931e-01
1.204592000000000024e-01
1.282075599999999982e-01
1.103834300000000046e-01
8.660250999999999366e-02
1.819796700000000100e-01
9.443978000000000095e-02
9.098752000000000228e-02
8.070750000000000146e-02
7.536305000000000087e-02
1.348831100000000005e-01
1.273369500000000043e-01
8.045180999999999860e-02
8.890570999999999890e-02
1.846061900000000033e-01
1.763126200000000032e-01
1.128068900000000069e-01
4.740653000000000228e-02
1.300676600000000016e-01
1.026249800000000045e-01
7.862571000000000143e-02
1.065189299999999978e-01
9.817552000000000223e-02
4.651224000000000330e-02
9.865769000000000621e-02
1.109702099999999997e-01
9.116820000000000479e-02
1.566135800000000022e-01
1.328427699999999989e-01
8.584530999999999412e-02
1.062276899999999996e-01
1.055096199999999984e-01
1.029733300000000018e-01
8.893205999999999334e-02
2.334115300000000059e-01
1.465601300000000107e-01
1.383731599999999951e-01
1.529801799999999934e-01
7.219804999999999973e-02
4.786478999999999734e-02
1.424529599999999896e-01
7.306392999999999915e-02
6.279895000000000616e-02
7.100138000000000282e-02
6.815804000000000307e-02
5.706531000000000103e-02
5.219233000000000205e-02
4.137732000000000215e-02
5.416945000000000093e-02
5.550610999999999740e-02
6.203597000000000278e-02
6.255260999999999461e-02
5.967168999999999945e-02
5.322411999999999976e-02
7.086182000000000591e-02
7.944558999999999649e-02
5.300426999999999916e-02
7.806327000000000405e-02
8.011930999999999914e-02
4.781081999999999693e-02
8.579784999999999495e-02
6.078246999999999817e-02
5.832866999999999913e-02
4.544816000000000134e-02
6.712692000000000658e-02
5.669430000000000303e-02
6.981647000000000547e-02
6.562384000000000273e-02
6.279967999999999662e-02
5.167837000000000125e-02
5.737056000000000100e-02
5.177020999999999706e-02
6.253546999999999578e-02
4.437105000000000216e-02
5.586011999999999922e-02
5.062413000000000329e-02
6.097907000000000327e-02
4.798767999999999784e-02
5.853927999999999909e-02
6.786163000000000611e-02
6.027409000000000239e-02
6.877163000000000026e-02
4.757508599999999976e-01
4.615072199999999958e-01
4.623577500000000118e-01
5.140916999999999709e-02
4.533054899999999776e-01
5.988725000000000298e-02
5.973973999999999951e-02
5.039139000000000118e-02
4.687563200000000041e-01
4.847236600000000006e-01
4.722384099999999973e-01
5.711099000000000037e-02
4.800815500000000235e-01
4.622086499999999987e-01
6.396988000000000674e-02
7.085682000000000091e-02
4.740308599999999983e-01
4.751591399999999799e-01
4.682984099999999983e-01
4.659175400000000189e-01
4.689187400000000006e-01
5.007427999999999879e-02
4.614635100000000212e-01
4.722183400000000142e-01
4.608919899999999736e-01
4.729628100000000113e-01
4.684206000000000203e-01
5.752415999999999779e-02
5.173252999999999879e-02
5.738208000000000197e-02
5.738461000000000256e-02
4.591338999999999837e-01
6.848318000000000461e-02
5.122548999999999852e-02
6.063284000000000035e-02
5.668215000000000059e-02
5.866140000000000243e-02
6.711459000000000175e-02
4.653284300000000151e-01
5.676406999999999980e-02
4.821273000000000225e-02
4.571345399999999781e-01
5.500574999999999909e-02
4.745245499999999894e-01
4.721155999999999964e-02
6.130205999999999850e-02
4.655564999999999842e-01
5.445885999999999783e-02
4.613189699999999949e-01
6.522629000000000621e-02
4.654345100000000235e-01
6.590148999999999313e-02
4.602166200000000207e-01
6.536556999999999784e-02
5.318232999999999988e-02
3.917052000000000034e-02
4.575639200000000129e-01
4.665540400000000032e-01
4.676797899999999841e-01
4.667560999999999932e-02
4.649677700000000025e-01
4.667588799999999871e-01
2.335088100000000111e-01
6.548653999999999586e-02
1.024093699999999996e-01
5.792822999999999722e-02
1.454146400000000117e-01
1.440963000000000105e-01
6.046576000000000034e-02
8.046673000000000020e-02
7.117315999999999920e-02
4.081869999999999943e-02
6.519186000000000425e-02
3.975602000000000302e-02
3.935207999999999762e-02
7.425281000000000242e-02
3.738024999999999681e-02
5.658495999999999665e-02
7.891357000000000232e-02
6.571324000000000609e-02
4.144347000000000308e-02
5.483554000000000206e-02
4.976917000000000146e-02
5.074731999999999854e-02
4.996156999999999682e-02
5.965191000000000243e-02
7.093193999999999888e-02
6.681059999999999777e-02
5.548182000000000114e-02
5.800903999999999783e-02
5.129037000000000179e-02
4.835539999999999977e-02
4.938444000000000167e-02
6.688881000000000687e-02
6.086650999999999867e-02
6.213066999999999895e-02
5.199634999999999674e-02
6.356905000000000194e-02
5.024009000000000114e-02
6.906887000000000443e-02
6.007020999999999888e-02
6.608184999999999754e-02
6.929626999999999315e-02
5.040395999999999765e-02
5.587981999999999672e-02
6.461419999999999664e-02
3.133588999999999819e-02
5.030181000000000235e-02
5.729709999999999664e-02
5.960292999999999841e-02
6.240707000000000199e-02
5.167893999999999960e-02
5.414941999999999672e-02
4.695661099999999810e-01
4.621141799999999855e-01
4.626620399999999966e-01
5.736729000000000134e-02
4.771061200000000224e-01
6.305881000000000680e-02
5.382119999999999960e-02
6.465832000000000523e-02
4.717959899999999984e-01
7.767217999999999345e-02
4.654261199999999987e-01
4.835383000000000042e-02
5.550052999999999931e-02
5.265662000000000120e-02
4.658689400000000091e-01
4.733098700000000214e-01
4.765722700000000200e-01
3.579534000000000188e-02
5.629709000000000102e-02
6.554139999999999966e-02
4.121974999999999945e-02
5.908163999999999777e-02
4.945104000000000166e-02
4.566640999999999756e-02
5.006574999999999914e-02
6.667871000000000214e-02
7.166554999999999453e-02
5.355352000000000029e-02
4.674718700000000116e-01
4.677069999999999839e-01
5.530415999999999804e-02
5.529535000000000006e-02
3.860365000000000324e-02
6.657881999999999689e-02
8.461312999999999473e-02
3.907382999999999690e-02
4.843563000000000035e-02
4.748694900000000052e-01
6.425115000000000687e-02
5.466647000000000173e-02
5.789557000000000037e-02
5.563826999999999662e-02
4.475322999999999801e-02
4.650043500000000107e-01
4.833955000000000196e-02
6.209765999999999897e-02
4.581702000000000274e-01
3.901596000000000231e-02
4.697601299999999980e-01
4.687704000000000176e-02
7.395709000000000310e-02
4.643477500000000036e-01
3.441647999999999930e-02
6.035345000000000293e-02
4.662955100000000241e-01
4.686517800000000178e-01
5.375714000000000187e-02
5.385124000000000161e-02
4.706256799999999907e-01
6.515793000000000279e-02
6.350851999999999886e-02
4.465365999999999780e-02
5.998392000000000307e-02
7.154716999999999327e-02
5.206709999999999811e-02
3.372005000000000141e-02
5.036826999999999971e-02
3.984675000000000022e-02
7.069862000000000368e-02
4.544709900000000191e-01
6.012876000000000332e-02
4.644180800000000109e-01
4.070439000000000002e-02
7.194346000000000074e-02
5.310804999999999693e-02
4.673668500000000003e-01
4.674330999999999903e-01
6.848687999999999998e-02
6.453844000000000247e-02
8.365733000000000197e-02
7.210677000000000059e-02
4.549660999999999983e-02
6.575095000000000245e-02
1.658912600000000126e-01
1.903191800000000045e-01
1.306018200000000073e-01
8.547425999999999635e-02
1.459655099999999928e-01
1.573502699999999865e-01
6.063961999999999825e-02
7.375782999999999645e-02
4.828575999999999702e-02
7.858123999999999665e-02
4.762883999999999868e-02
6.219900999999999902e-02
7.434243000000000101e-02
6.648974000000000550e-02
5.608645999999999771e-02
6.204223999999999850e-02
4.960368999999999889e-02
7.505709000000000686e-02
6.745230000000000670e-02
8.420437999999999534e-02
6.359934999999999894e-02
6.421214999999999562e-02
6.356022000000000061e-02
5.008494000000000140e-02
5.202986999999999890e-02
7.128800000000000414e-02
5.678770999999999819e-02
7.389856000000000202e-02
4.703076999999999952e-02
6.330674999999999497e-02
4.820722000000000201e-02
5.829717000000000232e-02
5.943989999999999690e-02
5.847234999999999933e-02
7.745747000000000049e-02
7.025662000000000573e-02
5.450113999999999653e-02
6.294958000000000498e-02
3.955953000000000247e-02
6.433194999999999886e-02
4.367963999999999875e-02
8.415846999999999911e-02
6.866411999999999516e-02
7.072676999999999436e-02
7.815175000000000594e-02
7.174580999999999320e-02
5.820688000000000251e-02
5.456272000000000205e-02
4.730254999999999876e-02
4.127124000000000070e-02
6.525683000000000178e-02
4.678578700000000090e-01
4.816350999999999966e-02
7.421318999999999833e-02
4.387660000000000171e-02
4.712725000000000247e-02
6.022448999999999858e-02
6.230609000000000147e-02
5.890618000000000243e-02
4.935681000000000096e-02
5.159364000000000311e-02
5.951204999999999690e-02
5.854886000000000118e-02
7.627200000000000646e-02
4.709498000000000156e-02
6.877958000000000682e-02
4.683741200000000049e-01
6.001730000000000259e-02
5.572470000000000201e-02
7.852794999999999914e-02
6.742919999999999470e-02
6.283639000000000585e-02
4.451924000000000159e-02
4.637576999999999672e-02
4.483812999999999688e-02
4.725680500000000173e-01
5.337338999999999972e-02
6.130048999999999915e-02
5.602519000000000249e-02
6.347925000000000095e-02
6.520765000000000589e-02
4.682472000000000023e-02
4.737978299999999754e-01
6.688855000000000495e-02
5.079484000000000082e-02
6.757013000000000602e-02
6.445708999999999467e-02
6.320712000000000552e-02
6.356464000000000558e-02
6.638032000000000654e-02
4.661413500000000099e-01
5.090611999999999915e-02
4.363130999999999954e-02
7.207151000000000529e-02
5.153139999999999804e-02
4.305028999999999800e-02
6.846257999999999511e-02
5.738377000000000061e-02
4.530561000000000171e-01
5.176867999999999748e-02
6.611424000000000467e-02
5.984023000000000120e-02
7.788048000000000193e-02
6.025417999999999746e-02
4.512147799999999820e-01
4.300553000000000015e-02
6.135498000000000340e-02
6.352992000000000361e-02
4.749387000000000053e-02
4.703783000000000269e-02
7.063444000000000667e-02
6.886670999999999765e-02
4.718833499999999792e-01
7.548488999999999893e-02
7.249527999999999528e-02
5.840415999999999663e-02
6.112290000000000084e-02
7.581224000000000296e-02
7.217495000000000160e-02
6.449114999999999709e-02
5.024842000000000197e-02
4.645912799999999954e-01
6.097095999999999766e-02
6.634410000000000307e-02
4.100783999999999679e-02
5.872224999999999667e-02
5.359983000000000108e-02
7.699512999999999496e-02
6.628739999999999633e-02
4.625786999999999954e-02
5.088386000000000298e-02
4.689873600000000198e-01
7.152129000000000125e-02
4.766310999999999742e-01
4.607527900000000232e-01
4.747384800000000182e-01
3.924397000000000302e-02
3.528681000000000179e-02
4.693817900000000209e-01
5.421141000000000154e-02
4.231192999999999760e-02
5.872383999999999937e-02
4.486439999999999872e-02
6.622717000000000187e-02
6.804747999999999353e-02
6.913972000000000173e-02
5.382972999999999925e-02
6.806645000000000056e-02
6.207751999999999715e-02
6.540052000000000365e-02
5.477342000000000322e-02
5.738937000000000205e-02
4.680920199999999975e-01
6.279163999999999579e-02
4.583690000000000264e-01
6.343617999999999479e-02
1.636886999999999925e-01
9.160113999999999757e-02
8.069063999999999404e-02
1.664081299999999874e-01
6.011230000000000046e-02
1.394275500000000112e-01
1.588240300000000049e-01
5.053430999999999895e-02
1.637087499999999862e-01
1.466553200000000057e-01
5.697478000000000264e-02
3.486063999999999830e-02
6.254845000000000543e-02
5.747088999999999670e-02
7.370060999999999973e-02
7.828970999999999847e-02
5.588603000000000320e-02
7.104884999999999673e-02
7.963565000000000227e-02
3.988847999999999699e-02
5.600843999999999961e-02
7.127318000000000542e-02
6.806763999999999870e-02
7.870059999999999556e-02
5.341338000000000336e-02
6.932367000000000390e-02
5.800290000000000307e-02
4.523256999999999972e-02
6.209188000000000207e-02
5.964591999999999811e-02
6.260499999999999399e-02
6.989294999999999536e-02
7.404027000000000525e-02
5.470461000000000074e-02
8.290008000000000099e-02
5.869296999999999709e-02
6.426846999999999421e-02
5.917975999999999792e-02
5.911211000000000243e-02
7.063308999999999560e-02
5.639291999999999916e-02
5.962023000000000322e-02
5.539916000000000285e-02
4.574750999999999818e-02
6.486715999999999316e-02
6.478531999999999347e-02
6.190745000000000275e-02
4.689401200000000158e-01
6.812559999999999449e-02
7.483172999999999908e-02
5.252616999999999703e-02
4.960919999999999913e-02
7.654882000000000353e-02
5.513411000000000006e-02
4.448089999999999683e-02
6.683500000000000552e-02
5.525747000000000297e-02
7.359862999999999822e-02
5.740213000000000260e-02
7.263583999999999319e-02
6.534014000000000488e-02
6.026655000000000206e-02
6.461922000000000499e-02
2.468926999999999927e-02
4.633244000000000251e-02
6.475356000000000167e-02
4.488224999999999854e-02
4.731475999999999738e-02
4.757638000000000145e-02
6.894820000000000115e-02
4.404196999999999973e-02
6.144743999999999901e-02
3.672005999999999881e-02
5.803099999999999925e-02
6.114085999999999826e-02
6.865817000000000447e-02
5.293574000000000196e-02
7.578463000000000560e-02
7.500495000000000079e-02
7.071855999999999975e-02
6.143756999999999691e-02
5.058880000000000321e-02
7.301265999999999312e-02
4.176814000000000221e-02
7.444858000000000031e-02
6.770956000000000197e-02
5.550129000000000173e-02
7.030559999999999587e-02
5.007230000000000014e-02
4.964476000000000305e-02
5.692950000000000094e-02
5.752141999999999672e-02
5.568804000000000115e-02
4.608360999999999708e-02
6.481934999999999780e-02
6.623535999999999313e-02
7.152674000000000532e-02
5.978131999999999890e-02
4.392606999999999762e-02
6.935755000000000392e-02
7.082275999999999849e-02
5.793829000000000340e-02
5.678209000000000034e-02
7.545498000000000483e-02
6.060034000000000254e-02
8.135032000000000374e-02
5.795514000000000221e-02
6.737498000000000098e-02
6.742795000000000039e-02
9.472286000000000594e-02
7.992997000000000296e-02
5.942353000000000218e-02
5.538007999999999820e-02
5.093933999999999962e-02
5.282513999999999960e-02
6.183613000000000304e-02
5.588954000000000144e-02
6.908983000000000485e-02
4.433414000000000105e-02
6.322898000000000407e-02
7.007987000000000244e-02
6.668736000000000108e-02
7.094272000000000078e-02
4.697670700000000088e-01
4.698557999999999901e-02
3.987570000000000003e-02
3.915464999999999918e-02
6.564697999999999367e-02
6.660929999999999629e-02
5.042254000000000180e-02
4.937284000000000117e-02
4.365137999999999657e-02
6.787350000000000327e-02
6.992083999999999799e-02
5.779661999999999994e-02
4.751100999999999935e-02
6.935202999999999507e-02
5.791534999999999739e-02
6.230051999999999812e-02
6.833851000000000508e-02
8.334627000000000008e-02
6.572218000000000504e-02
6.866941999999999491e-02
5.044620999999999827e-02
4.951592999999999967e-02
4.565173000000000147e-02
6.517338999999999771e-02
5.303535999999999667e-02
6.832280000000000297e-02
5.238680999999999893e-02
4.131462999999999802e-02
6.749491999999999992e-02
6.850391999999999593e-02
4.685309300000000121e-01
6.232180999999999832e-02
9.207292000000000254e-02
6.629048999999999359e-02
5.489650000000000085e-02
6.628032000000000368e-02
5.849329999999999807e-02
6.886262999999999412e-02
7.741262999999999617e-02
7.002783999999999398e-02
5.990430000000000060e-02
6.446237999999999968e-02
5.490162999999999988e-02
5.773749999999999716e-02
6.969709999999999794e-02
5.469584000000000251e-02
6.227558999999999872e-02
3.102816299999999750e-01
1.062613200000000063e-01
1.751085199999999897e-01
1.349885600000000074e-01
1.383188499999999932e-01
4.878731000000000040e-02
6.704272000000000009e-02
1.337575900000000095e-01
5.143292000000000003e-02
1.538865600000000056e-01
5.497843000000000174e-02
6.419893999999999601e-02
1.316810499999999939e-01
5.865545999999999954e-02
7.330754000000000437e-02
7.149239000000000288e-02
8.587611000000000550e-02
7.287881000000000220e-02
7.025620999999999949e-02
6.962466999999999961e-02
7.410123999999999878e-02
5.657703000000000038e-02
1.764735100000000001e-01
7.164400999999999409e-02
7.421152000000000304e-02
8.059012999999999594e-02
6.752212000000000491e-02
6.438265999999999434e-02
6.418947999999999321e-02
6.163317000000000101e-02
8.330469999999999542e-02
4.958084000000000102e-02
3.613584000000000240e-02
8.628813999999999929e-02
6.626170000000000671e-02
5.810836999999999947e-02
5.188734999999999875e-02
5.712836999999999776e-02
5.457631000000000288e-02
3.339138999999999996e-02
5.042332000000000064e-02
7.062759999999999871e-02
4.613323400000000074e-01
5.087508999999999781e-02
6.118337000000000081e-02
5.301249000000000239e-02
7.116471000000000602e-02
8.357193999999999734e-02
4.208255999999999802e-02
6.318627999999999745e-02
4.585333999999999938e-02
7.234765999999999420e-02
6.438075999999999521e-02
8.591980000000000450e-02
7.021123999999999421e-02
7.839297000000000626e-02
4.728311000000000319e-02
6.617167999999999661e-02
8.574133999999999922e-02
5.211542999999999731e-02
4.929853000000000013e-02
6.021469000000000127e-02
4.737729999999999719e-02
7.103842999999999963e-02
6.228540999999999939e-02
6.019853000000000010e-02
7.200320999999999805e-02
7.158667000000000502e-02
4.684648000000000284e-02
7.308530000000000582e-02
5.764537000000000133e-02
6.819530999999999510e-02
4.636664500000000078e-01
7.666183000000000025e-02
6.705394000000000632e-02
7.534311000000000480e-02
6.744097000000000286e-02
7.159532000000000396e-02
6.225475999999999926e-02
5.797079000000000121e-02
5.275972999999999774e-02
3.595186000000000215e-02
5.493561999999999751e-02
6.953070999999999557e-02
7.807632000000000461e-02
6.035419000000000200e-02
6.038054000000000338e-02
5.290370999999999962e-02
6.811830000000000662e-02
6.310541000000000067e-02
4.845147999999999816e-02
5.395889000000000241e-02
6.555352999999999875e-02
6.364187000000000316e-02
6.615184999999999815e-02
7.141582000000000485e-02
5.071039000000000102e-02
5.633389999999999925e-02
7.742564999999999864e-02
6.059681000000000095e-02
8.548153000000000001e-02
6.500361000000000333e-02
5.340691000000000188e-02
6.146465999999999735e-02
4.740441000000000099e-02
6.719883999999999580e-02
4.283673999999999815e-02
6.589114000000000082e-02
6.753525999999999974e-02
5.546028000000000069e-02
8.125190000000000190e-02
4.832666299999999748e-01
7.377280999999999422e-02
5.844176999999999705e-02
8.452866000000000546e-02
2.288323000000000093e-02
4.412139999999999812e-02
6.190616000000000174e-02
4.647724599999999984e-01
5.619939999999999658e-02
6.524663999999999464e-02
4.563016400000000083e-01
5.930586999999999664e-02
4.890669000000000266e-02
6.793076000000000669e-02
7.180435000000000290e-02
4.392634000000000122e-02
4.723837000000000175e-02
5.876271999999999746e-02
4.512875900000000162e-01
6.520784999999999776e-02
6.937293999999999405e-02
6.590617999999999477e-02
4.895998000000000017e-02
5.916379000000000082e-02
5.729423000000000155e-02
6.538618999999999681e-02
4.345154999999999851e-02
5.995195999999999859e-02
5.759310000000000124e-02
5.826769999999999866e-02
6.631808000000000147e-02
5.827194000000000124e-02
1.446265899999999993e-01
6.543008000000000157e-02
8.404860999999999582e-02
5.897217999999999904e-02
5.390212999999999949e-02
8.773656999999999984e-02
4.748730999999999786e-02
4.484789000000000136e-02
5.546149999999999691e-02
5.604495999999999784e-02
6.076288999999999996e-02
6.431386999999999521e-02
6.115526999999999769e-02
5.896995000000000015e-02
6.442206000000000321e-02
4.707941000000000209e-02
5.612629999999999703e-02
4.541176999999999714e-02
3.218184499999999781e-01
9.201579999999999482e-02
1.284653299999999887e-01
1.452944999999999931e-01
1.109323400000000043e-01
6.939505999999999453e-02
1.036808300000000016e-01
1.376083700000000076e-01
1.648262000000000060e-01
1.524999900000000019e-01
1.565174500000000024e-01
1.477419500000000108e-01
1.505638800000000110e-01
4.614191000000000126e-02
5.993703999999999699e-02
8.349355999999999445e-02
7.172288000000000274e-02
1.467540499999999970e-01
1.182556599999999986e-01
8.764922999999999464e-02
6.691326000000000218e-02
6.707855000000000067e-02
8.744327000000000349e-02
8.371620000000000450e-02
6.751617999999999509e-02
5.760631000000000085e-02
7.261686000000000529e-02
6.308742000000000516e-02
6.860446000000000599e-02
6.598023999999999556e-02
8.208803000000000627e-02
4.602756000000000208e-02
7.877758999999999456e-02
8.173974999999999991e-02
6.725604000000000304e-02
7.190166000000000612e-02
6.730237000000000025e-02
7.149711999999999734e-02
5.455517000000000005e-02
4.897986000000000006e-02
5.619442999999999661e-02
6.224845999999999852e-02
4.786155899999999797e-01
6.385303999999999980e-02
6.328366000000000546e-02
6.828357999999999650e-02
4.238730000000000275e-02
6.870210999999999679e-02
5.295070999999999806e-02
6.151070000000000149e-02
8.172174999999999578e-02
1.307494499999999893e-01
6.299338999999999633e-02
6.207344000000000056e-02
7.163281000000000509e-02
4.305579999999999824e-02
1.314998699999999909e-01
6.163537999999999656e-02
7.617804999999999715e-02
5.170167999999999986e-02
4.831875000000000059e-02
5.636034000000000183e-02
7.773628000000000482e-02
9.546474000000000626e-02
6.667006999999999795e-02
8.193446000000000062e-02
5.463300000000000101e-02
6.233766999999999781e-02
7.058428999999999398e-02
6.049986999999999726e-02
7.015164000000000122e-02
7.061786999999999925e-02
5.176921000000000300e-02
5.604122999999999744e-02
8.559914999999999885e-02
1.441769099999999915e-01
5.459721000000000019e-02
8.591206999999999316e-02
6.738747000000000487e-02
6.205444999999999711e-02
5.149237999999999732e-02
5.607609000000000204e-02
1.340389499999999900e-01
1.096050699999999989e-01
6.459252999999999523e-02
6.748561000000000143e-02
4.602516000000000246e-02
1.146556199999999998e-01
6.782380999999999827e-02
8.129416000000000420e-02
5.884104999999999891e-02
3.135667000000000315e-02
8.078630000000000533e-02
7.622547999999999824e-02
5.322471000000000146e-02
8.819449999999999512e-02
7.510827999999999949e-02
6.983174999999999799e-02
7.400268999999999597e-02
5.036083999999999700e-02
8.905702000000000063e-02
5.113129999999999759e-02
6.315360000000000418e-02
4.920822999999999864e-02
4.870903000000000038e-02
8.924461999999999673e-02
5.934825999999999990e-02
5.508938000000000029e-02
4.663081000000000170e-02
5.521879999999999844e-02
5.452139999999999764e-02
7.721277000000000001e-02
7.328537999999999719e-02
4.506874999999999770e-02
7.136940999999999424e-02
1.119918800000000020e-01
8.020008000000000692e-02
7.166841999999999657e-02
4.303399000000000113e-02
6.081893000000000021e-02
7.331635000000000235e-02
9.642884999999999651e-02
5.092693000000000220e-02
5.442448999999999898e-02
9.452947999999999906e-02
7.110408000000000006e-02
5.051055000000000128e-02
7.568647000000000569e-02
7.452235000000000109e-02
7.212601000000000429e-02
9.006037999999999544e-02
6.641033999999999826e-02
5.846893999999999703e-02
4.467987999999999821e-02
6.278432000000000457e-02
5.964044999999999763e-02
9.996742999999999602e-02
1.029300100000000023e-01
7.795199999999999352e-02
6.908333999999999309e-02
4.440166000000000252e-02
5.922035999999999967e-02
5.445545999999999720e-02
7.125138000000000305e-02
7.942312999999999457e-02
4.853053999999999701e-02
7.769718999999999931e-02
8.371568000000000065e-02
1.388861700000000032e-01
7.876170000000000393e-02
7.114976000000000633e-02
6.631649000000000571e-02
8.713537999999999839e-02
6.742931000000000619e-02
4.745685999999999655e-02
6.588568000000000202e-02
5.336040000000000227e-02
5.189292000000000210e-02
5.362290000000000112e-02
5.508024999999999727e-02
1.302990599999999943e-01
4.728293000000000079e-02
4.917334000000000288e-02
8.219838999999999618e-02
7.897212000000000676e-02
7.507144000000000317e-02
6.236355999999999844e-02
1.566898599999999864e-01
2.007375799999999988e-01
1.161039600000000060e-01
7.697600000000000275e-02
7.476605000000000056e-02
3.596784000000000092e-02
1.483072699999999911e-01
1.240862600000000038e-01
2.067415700000000134e-01
1.411642499999999911e-01
1.528630300000000108e-01
5.742943999999999827e-02
1.541989599999999960e-01
5.025077000000000016e-02
1.195892800000000061e-01
6.068964000000000303e-02
1.216004400000000041e-01
8.703985000000000194e-02
6.705050999999999373e-02
6.866316999999999560e-02
4.777471999999999969e-02
9.851147999999999849e-02
6.879522999999999888e-02
8.866926999999999448e-02
3.125163999999999720e-02
6.565567999999999405e-02
2.156674000000000091e-01
1.889509600000000011e-01
7.881433999999999662e-02
1.870182300000000075e-01
8.576717999999999842e-02
6.195287000000000016e-02
1.008098199999999944e-01
6.671312999999999549e-02
1.162384699999999965e-01
7.612077999999999900e-02
1.566173899999999952e-01
8.251329000000000302e-02
9.111954999999999361e-02
5.442665000000000003e-02
6.558078000000000518e-02
6.032545000000000268e-02
5.335650000000000115e-02
7.465254000000000334e-02
8.272720999999999547e-02
4.248662000000000272e-02
5.552707999999999949e-02
5.762546000000000335e-02
5.863896999999999859e-02
6.990045000000000286e-02
9.875338000000000171e-02
7.814902999999999433e-02
9.619089999999999585e-02
4.190475999999999923e-02
9.202934000000000114e-02
5.092735999999999791e-02
5.096984000000000237e-02
5.209894000000000330e-02
7.442111999999999339e-02
6.260817999999999939e-02
6.757121000000000655e-02
7.407034999999999314e-02
8.304614000000000440e-02
4.626792999999999878e-02
3.956101000000000062e-02
4.542021999999999726e-02
7.937067999999999901e-02
6.761230999999999491e-02
5.848955000000000126e-02
6.538251000000000479e-02
7.095550999999999942e-02
6.835829999999999684e-02
5.885714999999999697e-02
7.430663999999999325e-02
9.395694999999999741e-02
4.435875000000000234e-02
7.465681000000000400e-02
5.344845000000000151e-02
8.959669000000000660e-02
7.551335000000000686e-02
5.854232000000000186e-02
5.865226999999999941e-02
7.314632999999999552e-02
7.926798999999999651e-02
8.649044000000000176e-02
2.782097999999999863e-02
8.253779999999999450e-02
5.232840999999999881e-02
6.236193000000000292e-02
1.327107899999999951e-01
4.595744000000000218e-02
7.226712000000000413e-02
5.990559000000000162e-02
6.621013000000000592e-02
8.742510000000000558e-02
6.892081999999999375e-02
6.152433000000000207e-02
5.043116000000000265e-02
9.276985999999999566e-02
8.961510999999999783e-02
4.992367000000000332e-02
4.676795000000000258e-02
8.832553999999999406e-02
7.260302999999999896e-02
1.119749800000000017e-01
6.175575999999999982e-02
6.204707000000000278e-02
4.072690000000000338e-02
6.175453999999999666e-02
5.975877000000000272e-02
8.339834000000000136e-02
7.304742999999999653e-02
5.092668999999999668e-02
6.857997999999999872e-02
6.925146000000000079e-02
5.939639000000000030e-02
4.162541000000000158e-02
8.379274999999999918e-02
6.810906999999999378e-02
9.563807000000000558e-02
9.088852999999999516e-02
5.139338999999999713e-02
7.052469999999999573e-02
5.191822000000000104e-02
6.415597000000000660e-02
7.043770000000000586e-02
1.176972500000000033e-01
5.875232999999999844e-02
6.122278999999999916e-02
7.127239000000000491e-02
9.923532000000000186e-02
2.100699799999999895e-01
7.193550999999999418e-02
7.065539999999999321e-02
7.684130000000000127e-02
4.617376000000000119e-02
7.476254999999999706e-02
5.557618999999999754e-02
6.965407999999999322e-02
7.151351000000000235e-02
6.697156999999999416e-02
5.773923999999999723e-02
9.151172000000000473e-02
4.885834000000000010e-02
1.110221299999999967e-01
6.912571000000000687e-02
6.453854000000000535e-02
5.169370000000000215e-02
1.279825900000000072e-01
4.480983999999999662e-02
5.217514000000000179e-02
6.928652000000000422e-02
1.013805799999999979e-01
5.119834999999999664e-02
8.843088999999999811e-02
1.031212900000000043e-01
9.371316000000000368e-02
4.815289999999999848e-02
5.099092400000000413e-01
5.155234999999999679e-02
1.467871400000000104e-01
4.299356000000000011e-02
2.504135200000000006e-01
1.599613300000000127e-01
1.820606800000000025e-01
1.266566299999999923e-01
1.457710999999999868e-01
1.627350700000000094e-01
1.637763100000000083e-01
1.159344100000000016e-01
8.309621000000000368e-02
1.764149799999999990e-01
1.545548999999999951e-01
1.567269000000000023e-01
1.504554999999999920e-01
1.490353700000000003e-01
7.942382000000000608e-02
8.581602000000000674e-02
8.323542000000000440e-02
8.402302000000000382e-02
6.884988999999999693e-02
6.953523000000000343e-02
1.626306499999999877e-01
1.143482999999999999e-01
1.985944699999999952e-01
7.423933000000000615e-02
7.467466999999999855e-02
6.322555000000000536e-02
1.964802200000000110e-01
8.156787999999999539e-02
4.433042999999999706e-02
7.663253999999999899e-02
5.850285999999999681e-02
9.720255999999999341e-02
6.482145999999999741e-02
8.463054999999999883e-02
5.381081000000000059e-02
6.180930999999999925e-02
8.398211999999999344e-02
3.689432000000000128e-02
7.398525000000000240e-02
3.228313000000000016e-02
1.229172399999999971e-01
5.785508000000000317e-02
8.248785000000000145e-02
5.409713000000000022e-02
6.657277000000000333e-02
7.680093000000000336e-02
7.434084999999999999e-02
5.564551000000000219e-02
6.569676000000000682e-02
7.953931000000000195e-02
8.149905999999999817e-02
4.337045999999999957e-02
6.503828999999999860e-02
1.032571099999999992e-01
5.650242999999999932e-02
8.717284000000000144e-02
7.453935999999999895e-02
4.674061999999999661e-02
1.352421099999999987e-01
8.066028999999999560e-02
5.558497999999999911e-02
7.639622999999999553e-02
8.725554000000000643e-02
7.329708999999999530e-02
5.437448999999999755e-02
8.855601000000000445e-02
4.475736000000000298e-02
7.556097000000000508e-02
3.922607000000000177e-02
6.647696999999999634e-02
7.883310000000000317e-02
7.984483000000000552e-02
6.096593000000000151e-02
1.798939300000000074e-01
8.294572999999999530e-02
6.926350000000000562e-02
9.590956000000000481e-02
8.535628000000000659e-02
1.322858500000000104e-01
1.024611700000000042e-01
5.493685000000000235e-02
1.460516400000000103e-01
1.481992000000000032e-01
1.123478299999999958e-01
1.389928699999999906e-01
8.606358000000000064e-02
1.645332599999999867e-01
4.985153999999999974e-02
7.552272000000000152e-02
6.248364000000000001e-02
6.183617999999999754e-02
7.033335000000000281e-02
8.703639999999999988e-02
6.066305000000000308e-02
6.934392000000000333e-02
1.057365400000000039e-01
8.774666000000000410e-02
3.172751100000000268e-01
8.694759000000000515e-02
1.006830699999999995e-01
4.717471000000000164e-02
8.380298999999999388e-02
4.094231000000000259e-02
7.402238999999999347e-02
7.093260999999999317e-02
9.578538000000000330e-02
1.034927999999999959e-01
1.820787399999999889e-01
1.496522700000000039e-01
1.573238600000000098e-01
1.145799200000000018e-01
4.589062000000000002e-02
9.999682999999999489e-02
8.029018000000000266e-02
7.971559999999999757e-02
5.184849999999999876e-02
9.439751999999999865e-02
7.414840999999999793e-02
4.739506999999999748e-02
1.156312399999999962e-01
5.889542999999999862e-02
4.779287000000000118e-02
6.408819000000000321e-02
6.475142999999999871e-02
1.422225699999999926e-01
9.019575000000000509e-02
7.377511000000000485e-02
2.038972000000000007e-01
6.264846999999999777e-02
5.387727999999999962e-02
7.478603000000000334e-02
7.106767999999999419e-02
4.697968000000000283e-02
7.547624999999999473e-02
6.718180999999999459e-02
1.397727699999999906e-01
7.247336999999999529e-02
9.271361999999999659e-02
1.236042599999999936e-01
6.147012000000000309e-02
4.208101000000000202e-02
1.251387700000000103e-01
7.271096000000000503e-02
5.111793000000000031e-01
8.528267999999999960e-02
7.882245999999999697e-02
4.111398000000000136e-02
8.406647999999999898e-02
7.364320000000000588e-02
7.874169000000000307e-02
5.517601999999999923e-02
8.335352999999999513e-02
5.087304499999999452e-01
9.144304000000000321e-02
4.368960000000000204e-02
6.569437000000000193e-02
2.281433099999999881e-01
8.768433000000000477e-02
1.267448599999999870e-01
1.911342799999999897e-01
2.137338500000000030e-01
3.787006999999999873e-02
1.603263299999999891e-01
1.447398799999999874e-01
1.421275899999999981e-01
1.209363700000000014e-01
1.595902899999999958e-01
1.149436999999999959e-01
5.061927000000000093e-02
7.084034000000000164e-02
8.604009999999999436e-02
9.818417999999999590e-02
7.210835999999999635e-02
7.195970999999999618e-02
9.814357999999999416e-02
5.176700000000000051e-02
1.321668000000000009e-01
8.248426999999999842e-02
1.303159700000000032e-01
5.729788999999999716e-02
7.975527000000000311e-02
1.584320100000000120e-01
1.945559199999999933e-01
2.173107099999999903e-01
1.581130400000000102e-01
1.458015099999999953e-01
1.375325900000000101e-01
1.549527900000000069e-01
1.221364300000000042e-01
1.236838100000000051e-01
1.868660900000000125e-01
9.831968000000000651e-02
1.400951500000000016e-01
7.820689000000000113e-02
4.641752000000000100e-01
6.040273000000000170e-02
1.503691400000000122e-01
1.515090099999999995e-01
4.941316999999999932e-02
7.086061000000000443e-02
7.649854999999999849e-02
1.096748500000000043e-01
1.048416999999999960e-01
8.608424000000000631e-02
8.744404999999999539e-02
6.216725000000000029e-02
4.455164999999999820e-02
1.236857199999999990e-01
6.172894999999999771e-02
7.040965999999999891e-02
1.170616500000000032e-01
6.682762999999999898e-02
5.519812999999999803e-02
6.604996000000000478e-02
8.719237999999999988e-02
9.501171999999999396e-02
1.115652699999999942e-01
1.014572499999999988e-01
8.600136999999999365e-02
5.616129000000000260e-02
7.327114999999999323e-02
7.930827000000000016e-02
6.225329999999999753e-02
1.217596499999999970e-01
9.030438999999999827e-02
8.097089000000000369e-02
6.114348000000000005e-02
3.720840000000000258e-02
6.563641000000000614e-02
5.136856000000000061e-02
1.885969700000000027e-01
1.028407800000000066e-01
1.196311999999999931e-01
1.008499000000000062e-01
1.280224299999999926e-01
1.564548900000000131e-01
1.940405600000000008e-01
6.621817000000000675e-02
5.748095000000000288e-02
7.963388000000000411e-02
1.392420900000000128e-01
1.223446799999999973e-01
7.455312000000000050e-02
6.819819000000000575e-02
1.420161799999999919e-01
7.961350999999999845e-02
2.843819799999999787e-01
8.833973000000000519e-02
8.147651000000000199e-02
6.818760999999999572e-02
8.295447999999999711e-02
7.884745999999999422e-02
5.000452999999999842e-02
1.874265200000000131e-01
5.583640000000000131e-02
1.096895100000000040e-01
1.138662800000000003e-01
1.142780300000000027e-01
1.029938700000000013e-01
1.098532700000000029e-01
5.243348999999999926e-02
7.559873999999999761e-02
6.825697999999999488e-02
6.443988000000000493e-02
6.657225999999999422e-02
1.294849000000000139e-01
6.218018000000000156e-02
1.427848499999999909e-01
1.271081599999999978e-01
1.370682300000000131e-01
1.120995000000000047e-01
1.341160999999999881e-01
1.189284300000000016e-01
1.422116099999999883e-01
9.604450000000000487e-02
6.372421000000000335e-02
7.009603999999999835e-02
1.412103899999999912e-01
1.677003499999999980e-01
3.838554000000000271e-02
1.543106800000000056e-01
8.669564999999999910e-02
6.228800999999999782e-02
1.155700600000000022e-01
6.029127000000000097e-02
5.175156999999999674e-02
3.235148000000000190e-02
1.314000700000000077e-01
1.284435800000000016e-01
1.191426899999999955e-01
7.370013000000000258e-02
6.196518000000000165e-02
1.087294699999999947e-01
5.004025199999999618e-01
6.054286999999999863e-02
1.097273200000000032e-01
7.690320000000000489e-02
1.021173300000000062e-01
5.060524400000000478e-01
9.356684999999999308e-02
8.834390000000000298e-02
3.290569000000000133e-02
1.599754399999999965e-01
1.222614600000000024e-01
1.869584099999999915e-01
2.497413000000000063e-02
1.249093500000000023e-01
1.064923900000000062e-01
1.181737800000000060e-01
1.319943899999999892e-01
1.698411499999999963e-01
7.250478000000000478e-02
1.228537799999999958e-01
1.069857699999999939e-01
1.598584500000000130e-01
1.668588900000000097e-01
7.260980999999999685e-02
3.460512000000000310e-02
4.940916000000000058e-02
1.884208800000000128e-01
6.484919999999999574e-02
1.521017799999999920e-01
4.878356999999999832e-02
1.081470900000000013e-01
1.416470300000000071e-01
8.715684999999999405e-02
3.948643999999999765e-02
1.640170800000000095e-01
1.371362499999999873e-01
1.204236000000000056e-01
7.009645999999999932e-02
5.613279000000000185e-02
1.335678700000000052e-01
6.028833000000000109e-02
8.966082000000000218e-02
7.170543000000000056e-02
1.150210599999999944e-01
9.055675000000000530e-02
1.175068699999999994e-01
1.502933800000000042e-01
8.934023000000000658e-02
7.755512000000000516e-02
1.155108299999999949e-01
5.849209999999999826e-02
1.551857299999999940e-01
3.351005499999999970e-01
1.044858699999999946e-01
6.632448000000000510e-02
6.878328000000000220e-02
5.923018000000000033e-02
9.024583999999999384e-02
8.378845999999999516e-02
7.861313999999999802e-02
1.793664700000000001e-01
9.986385999999999874e-02
8.443886000000000447e-02
1.241400200000000037e-01
4.466835999999999723e-02
1.408666500000000099e-01
8.815125999999999518e-02
4.036407999999999663e-02
9.992640999999999329e-02
1.384802900000000059e-01
1.193364900000000034e-01
9.262718999999999814e-02
1.961578700000000119e-01
4.929448000000000163e-02
8.846239000000000186e-02
8.850225999999999926e-02
1.042049200000000064e-01
1.017383800000000033e-01
1.466259299999999877e-01
1.388216999999999923e-01
1.193361700000000053e-01
1.464075999999999989e-01
9.690691999999999362e-02
9.464311000000000251e-02
6.972269000000000383e-02
6.633687000000000611e-02
6.931059000000000525e-02
9.766442000000000179e-02
8.719085000000000030e-02
1.889195899999999984e-01
1.604235999999999995e-01
1.276673999999999864e-01
6.419386000000000536e-02
2.043593599999999899e-01
1.068241000000000052e-01
5.535178000000000320e-02
1.036681299999999972e-01
1.225635199999999952e-01
1.029933199999999993e-01
7.668485999999999359e-02
4.471213000000000271e-02
1.770712500000000134e-01
1.141230500000000037e-01
7.381334999999999980e-02
3.617043000000000341e-02
1.770967499999999972e-01
8.233595000000000497e-02
7.072683999999999915e-02
9.287275999999999865e-02
7.626605999999999663e-02
8.653769000000000045e-02
1.368153300000000128e-01
7.421215000000000450e-02
5.971001000000000086e-02
6.320420000000000205e-02
9.644071999999999367e-02
1.495136400000000032e-01
2.243436000000000041e-01
6.746241999999999517e-02
9.137098000000000442e-02
1.179212000000000038e-01
1.159411199999999947e-01
1.154797300000000027e-01
1.783413600000000043e-01
8.093293000000000015e-02
2.092891900000000138e-01
1.348416799999999915e-01
7.150486000000000342e-02
1.633598300000000114e-01
6.232051000000000257e-02
6.076957000000000192e-02
1.245786200000000010e-01
1.450291099999999889e-01
9.573175000000000434e-02
5.276647100000000368e-01
9.191829999999999445e-02
4.437196999999999669e-02
4.908943900000000138e-01
1.630113199999999873e-01
6.303870000000000307e-02
1.432301500000000005e-01
7.158857999999999888e-02
5.002873899999999985e-01
8.682070999999999539e-02
2.177689200000000047e-01
1.723727600000000137e-01
1.007141899999999951e-01
1.199278800000000006e-01
2.089946799999999882e-01
1.137468400000000018e-01
2.103417599999999887e-01
1.944479899999999872e-01
1.225403199999999942e-01
1.653741200000000133e-01
1.591499100000000055e-01
1.466756700000000080e-01
2.129096299999999886e-01
1.060563900000000004e-01
5.193572400000000533e-01
6.513014000000000303e-02
1.837487299999999990e-01
1.186663699999999932e-01
4.665709499999999843e-01
2.159313999999999956e-01
1.302682400000000074e-01
1.338850400000000107e-01
5.899750000000000133e-02
1.983830099999999985e-01
8.822860999999999898e-02
2.913161799999999801e-01
8.150391999999999360e-02
2.062472099999999864e-01
1.499116100000000007e-01
6.403174999999999839e-02
7.449857999999999481e-02
1.094301200000000057e-01
2.536523199999999867e-01
1.235725899999999960e-01
2.336870600000000020e-01
2.190620699999999976e-01
1.822359600000000024e-01
9.627518000000000187e-02
1.558372399999999880e-01
2.638782299999999914e-01
1.605976000000000070e-01
1.657632199999999889e-01
1.564361999999999975e-01
1.086319699999999944e-01
7.224078000000000443e-02
2.125353899999999907e-01
1.514988800000000024e-01
8.326279999999999792e-02
8.584835000000000382e-02
3.242383099999999740e-01
1.816144000000000092e-01
2.357718900000000117e-01
7.072568999999999384e-02
1.062380200000000025e-01
2.743228200000000228e-01
1.645292800000000000e-01
9.148335999999999968e-02
6.368197000000000441e-02
1.713368500000000128e-01
6.002558000000000199e-02
1.940415799999999913e-01
1.334797699999999976e-01
1.080783399999999950e-01
1.175813299999999978e-01
1.303573600000000055e-01
1.256786000000000014e-01
8.756671000000000593e-02
2.030070300000000050e-01
1.491873800000000083e-01
1.163871999999999962e-01
7.057634000000000130e-02
6.866780000000000106e-02
1.064394200000000068e-01
5.364722000000000240e-02
2.075076700000000052e-01
1.686244600000000038e-01
4.642604000000000175e-02
9.454208999999999530e-02
1.515891099999999991e-01
5.233075499999999547e-01
1.355440499999999993e-01
1.783739199999999914e-01
1.810029900000000025e-01
8.830575000000000230e-02
9.521084999999999965e-02
5.189290399999999526e-01
1.069880899999999940e-01
1.562979999999999925e-01
1.898120699999999994e-01
1.714961500000000139e-01
1.450749400000000133e-01
5.037396699999999727e-01
1.832797800000000032e-01
8.129195999999999644e-02
1.448423600000000033e-01
1.173567199999999977e-01
1.453035199999999916e-01
2.005189900000000081e-01
1.010141999999999984e-01
2.060502800000000023e-01
1.379031500000000021e-01
2.150584299999999949e-01
1.737832699999999897e-01
3.437073399999999723e-01
8.824326999999999865e-02
1.232142299999999940e-01
2.205525000000000124e-01
1.126943100000000059e-01
1.271115700000000071e-01
1.304645000000000110e-01
2.822088600000000058e-01
3.241582499999999811e-01
1.832164699999999924e-01
1.031235399999999997e-01
1.767004299999999917e-01
1.352868499999999863e-01
1.291811499999999946e-01
1.057109799999999961e-01
1.196745099999999978e-01
1.148492099999999932e-01
2.423548799999999948e-01
1.419009300000000084e-01
3.659131400000000256e-01
1.634959099999999943e-01
1.479483000000000048e-01
1.232105099999999953e-01
1.821158499999999958e-01
3.322296200000000033e-01
2.953044000000000224e-01
3.766545099999999979e-01
3.837367300000000259e-01
3.864331400000000083e-01
2.971276800000000051e-01
2.764099999999999890e-01
8.708854000000000595e-02
9.267190000000000150e-02
8.059516999999999376e-02
8.081004999999999439e-02
9.426236000000000337e-02
8.714802000000000659e-02
9.835892999999999720e-02
7.105158999999999780e-02
3.756727400000000050e-01
8.817229000000000039e-02
9.122381000000000240e-02
7.952465999999999702e-02
9.140197999999999379e-02
7.942058000000000451e-02
3.842245799999999822e-01
7.031811999999999785e-02
8.581505000000000383e-02
9.403756000000000614e-02
9.223053999999999975e-02
8.756935999999999887e-02
8.554881000000000291e-02
9.736461000000000421e-02
8.590809000000000639e-02
9.644205999999999612e-02
7.718998999999999999e-02
8.734245000000000203e-02
1.029773900000000020e-01
8.552840000000000442e-02
9.337199999999999667e-02
9.002135999999999472e-02
6.631238999999999884e-02
1.005188899999999996e-01
8.842924000000000617e-02
1.004016499999999951e-01
8.642885000000000151e-02
9.122702000000000588e-02
7.936189000000000437e-02
8.484803000000000484e-02
9.979749000000000259e-02
8.524484999999999701e-02
1.003999599999999964e-01
8.229071999999999776e-02
7.239953999999999834e-02
8.363982999999999834e-02
8.518351999999999868e-02
8.607510000000000161e-02
6.778853999999999436e-02
8.670297000000000420e-02
9.061821000000000459e-02
3.738622099999999726e-01
3.850497199999999842e-01
3.644890800000000208e-01
3.824684799999999996e-01
3.701324400000000070e-01
3.825725700000000007e-01
3.755728300000000242e-01
3.811977699999999913e-01
3.730019099999999921e-01
3.591031499999999821e-01
2.852471599999999996e-01
2.631311499999999803e-01
7.890323000000000475e-02
2.796039599999999847e-01
7.706607000000000041e-02
1.019634600000000058e-01
8.375834000000000057e-02
9.519154000000000504e-02
1.070798399999999956e-01
9.220801000000000691e-02
8.351836999999999456e-02
9.465719000000000216e-02
7.593761999999999734e-02
8.311411000000000493e-02
8.158139000000000363e-02
9.795497000000000232e-02
8.038380999999999998e-02
8.560262999999999900e-02
8.397996000000000627e-02
8.804049999999999376e-02
6.410459999999999769e-02
8.647119999999999806e-02
8.694509999999999739e-02
8.425277999999999934e-02
9.037438000000000415e-02
7.839069999999999372e-02
1.065710299999999972e-01
8.975304000000000615e-02
9.341625000000000623e-02
8.562079999999999691e-02
9.731929999999999747e-02
7.593250000000000000e-02
7.771683000000000063e-02
8.406273000000000217e-02
7.335498999999999492e-02
8.696067000000000380e-02
9.457482000000000388e-02
8.042383999999999644e-02
9.506670999999999871e-02
9.289031000000000371e-02
8.035316000000000680e-02
9.497260000000000424e-02
9.757039000000000684e-02
8.003222000000000114e-02
7.126085999999999532e-02
1.026565400000000045e-01
9.290088999999999986e-02
7.972245999999999500e-02
9.111832000000000265e-02
1.018178700000000048e-01
7.465399000000000340e-02
9.129871999999999987e-02
8.436855000000000049e-02
8.679476999999999332e-02
9.686896999999999869e-02
9.521440000000000459e-02
9.198494000000000115e-02
9.419776000000000538e-02
3.876957500000000056e-01
9.579590999999999801e-02
9.839815999999999840e-02
3.777279700000000240e-01
8.907194999999999696e-02
9.487457000000000529e-02
8.558077999999999519e-02
8.216326000000000185e-02
7.828451999999999633e-02
8.681263999999999648e-02
9.310770000000000157e-02
8.898978999999999917e-02
9.247722999999999360e-02
9.079544999999999977e-02
9.397181000000000284e-02
8.358119999999999439e-02
3.709569600000000023e-01
9.831542999999999533e-02
7.846907999999999661e-02
8.956342000000000469e-02
7.820348000000000577e-02
3.611181199999999869e-01
9.291939000000000448e-02
8.618114999999999803e-02
8.450373999999999386e-02
8.243491999999999487e-02
9.306084000000000578e-02
8.765352999999999339e-02
9.826732999999999996e-02
9.860918999999999934e-02
8.235385000000000622e-02
8.848501999999999756e-02
1.035113700000000053e-01
7.854592999999999992e-02
8.388373000000000357e-02
7.987539999999999918e-02
8.516258999999999635e-02
8.223706000000000071e-02
8.637735000000000551e-02
1.009498800000000057e-01
8.081820000000000670e-02
7.653664000000000300e-02
9.311466000000000187e-02
1.110794499999999962e-01
1.030694300000000035e-01
9.163164999999999505e-02
8.426256000000000024e-02
8.633926000000000101e-02
9.558534000000000475e-02
8.515071000000000445e-02
8.394830999999999821e-02
6.228721999999999731e-02
7.892705999999999333e-02
9.293651999999999469e-02
4.215165300000000004e-01
4.122993200000000247e-01
4.258923099999999962e-01
1.030966100000000052e-01
9.292577000000000476e-02
9.240291000000000476e-02
8.304973000000000216e-02
3.760128799999999938e-01
7.930091999999999697e-02
3.682670100000000057e-01
8.224067000000000183e-02
7.532896000000000036e-02
9.117846000000000284e-02
4.174910299999999852e-01
1.013262699999999961e-01
9.085983999999999727e-02
7.738538000000000361e-02
9.421876999999999336e-02
3.680847099999999816e-01
9.750024000000000191e-02
9.510001999999999345e-02
4.163403399999999754e-01
9.645083999999999602e-02
9.267609999999999737e-02
8.703779000000000377e-02
6.705803999999999931e-02
9.566776999999999920e-02
9.080059000000000047e-02
8.225443999999999811e-02
8.682465000000000321e-02
8.483411999999999897e-02
7.955811000000000133e-02
8.990135000000000487e-02
8.745935999999999988e-02
9.678634999999999322e-02
3.019518299999999766e-01
3.026944799999999880e-01
3.054224799999999962e-01
2.972883900000000135e-01
2.576899500000000010e-01
8.253478999999999677e-02
2.948688400000000209e-01
8.524062999999999779e-02
4.125705100000000014e-01
1.027769300000000025e-01
8.934517999999999627e-02
8.676325000000000010e-02
7.492711999999999983e-02
9.546759000000000495e-02
4.144181699999999746e-01
9.234865000000000435e-02
8.251471000000000500e-02
9.400198999999999361e-02
1.020854399999999995e-01
8.328926999999999858e-02
7.374189000000000438e-02
8.671642999999999712e-02
8.859314999999999551e-02
1.059094599999999969e-01
8.040335999999999317e-02
9.698133999999999921e-02
9.790978000000000181e-02
8.930312999999999446e-02
7.899394999999999334e-02
8.122319000000000067e-02
7.904242000000000212e-02
1.043352800000000025e-01
9.226895000000000235e-02
7.691543000000000685e-02
7.189391000000000531e-02
9.091209000000000096e-02
9.111160000000000092e-02
9.201183000000000278e-02
8.927749999999999575e-02
1.063025400000000009e-01
9.211946000000000023e-02
1.004734899999999986e-01
8.813018999999999714e-02
8.920066000000000106e-02
8.333298999999999568e-02
3.814651800000000148e-01
8.976952000000000542e-02
8.285847999999999824e-02
1.061444899999999941e-01
8.641398000000000135e-02
8.613888999999999574e-02
7.065815999999999764e-02
7.720024000000000330e-02
1.123478900000000058e-01
8.402479000000000198e-02
9.666956999999999633e-02
7.057602999999999793e-02
8.173213999999999479e-02
6.236317000000000249e-02
9.915609000000000228e-02
9.285229999999999873e-02
4.311967199999999778e-01
9.504985999999999990e-02
7.626884999999999915e-02
7.429020999999999542e-02
8.147785000000000444e-02
1.046947200000000050e-01
8.911599000000000603e-02
9.370096999999999454e-02
6.573714999999999420e-02
9.449404999999999610e-02
9.621238999999999486e-02
8.383250000000000424e-02
8.608746000000000453e-02
3.705032100000000272e-01
7.454837999999999743e-02
8.878294999999999937e-02
9.462346000000000645e-02
8.547422000000000353e-02
7.865627999999999509e-02
8.882724999999999649e-02
1.011856200000000039e-01
9.649689000000000183e-02
9.027730000000000476e-02
9.378527000000000391e-02
9.143573000000000672e-02
8.245407000000000430e-02
9.166512999999999745e-02
9.708471999999999935e-02
7.215754000000000612e-02
8.824993000000000420e-02
9.881774000000000113e-02
8.349797000000000469e-02
8.578444000000000347e-02
9.977785999999999600e-02
9.611253000000000157e-02
8.981891000000000180e-02
9.852824000000000304e-02
6.859954999999999525e-02
9.960863999999999829e-02
8.725563999999999543e-02
1.135204999999999964e-01
7.357181000000000137e-02
6.578338000000000241e-02
4.068756399999999829e-01
4.261170200000000130e-01
9.118848000000000231e-02
8.956161999999999457e-02
8.486435999999999980e-02
9.415426999999999824e-02
8.435468000000000133e-02
8.316613000000000477e-02
9.068165999999999727e-02
8.120114999999999972e-02
8.471067999999999654e-02
8.634699999999999320e-02
4.219085799999999775e-01
4.252844900000000150e-01
8.070088000000000261e-02
9.436084000000000138e-02
1.000262499999999971e-01
1.004847600000000063e-01
7.767532000000000603e-02
7.122071000000000651e-02
7.927784999999999693e-02
8.384426000000000379e-02
9.856104000000000254e-02
9.324259999999999493e-02
6.521622000000000530e-02
9.258698999999999402e-02
9.360250000000000514e-02
8.933982000000000034e-02
9.103611000000000342e-02
9.630581000000000558e-02
7.603092999999999657e-02
8.405178000000000649e-02
7.837887000000000326e-02
1.071115599999999946e-01
7.634172000000000180e-02
8.663060999999999678e-02
8.342267999999999906e-02
9.265497999999999790e-02
3.393594099999999725e-01
2.915709799999999796e-01
2.741748500000000255e-01
2.968256400000000017e-01
2.764877000000000029e-01
9.404466999999999688e-02
8.341025000000000522e-02
8.576910999999999563e-02
8.712767999999999902e-02
8.396241000000000121e-02
9.814080999999999499e-02
8.407307999999999448e-02
9.602027000000000478e-02
9.409842999999999680e-02
8.699253999999999321e-02
8.800341999999999887e-02
3.983333499999999749e-01
7.925627000000000366e-02
4.076458900000000107e-01
7.434093999999999425e-02
9.009541000000000077e-02
8.521721000000000157e-02
1.057753800000000022e-01
6.954001999999999406e-02
9.425878999999999508e-02
8.343353000000000574e-02
9.242786999999999531e-02
9.166240999999999972e-02
9.346047999999999856e-02
9.084580999999999906e-02
6.976739999999999331e-02
1.061475800000000053e-01
8.987491000000000230e-02
8.865138000000000185e-02
8.478431000000000162e-02
1.022013199999999983e-01
1.053169099999999997e-01
9.314753000000000616e-02
7.897128000000000481e-02
8.421528000000000347e-02
1.016042499999999932e-01
7.527416000000000662e-02
8.623427000000000175e-02
8.481751999999999347e-02
7.780188999999999855e-02
1.073783600000000060e-01
8.995620999999999479e-02
8.730809999999999960e-02
8.683435000000000459e-02
9.120656000000000596e-02
9.308117999999999947e-02
9.768620999999999555e-02
8.741685999999999901e-02
1.108935999999999950e-01
9.404563000000000506e-02
8.341949999999999366e-02
9.210300000000000431e-02
9.094180999999999793e-02
6.822050000000000336e-02
8.990766000000000036e-02
9.346946999999999894e-02
9.801078000000000567e-02
4.345099700000000231e-01
9.709734999999999894e-02
4.031478000000000006e-01
8.707591000000000636e-02
1.011397599999999952e-01
9.997649000000000119e-02
7.650674999999999837e-02
4.207091700000000212e-01
8.696698999999999402e-02
7.857688999999999646e-02
9.447408000000000194e-02
1.050894400000000062e-01
8.356499000000000565e-02
9.714372000000000285e-02
9.302902999999999867e-02
9.170459000000000249e-02
7.688994999999999858e-02
7.440470000000000417e-02
8.635152999999999579e-02
8.271148000000000389e-02
1.135830399999999962e-01
8.256351000000000662e-02
8.406624999999999515e-02
8.023149999999999726e-02
1.007047100000000028e-01
9.124756000000000533e-02
9.858662999999999454e-02
7.174505000000000465e-02
7.253226999999999591e-02
8.596046000000000242e-02
9.107005999999999435e-02
7.430377000000000509e-02
1.035289800000000066e-01
9.741505000000000303e-02
1.011052000000000062e-01
1.044500599999999974e-01
4.295991599999999799e-01
9.944698999999999900e-02
8.934219000000000188e-02
1.031004100000000034e-01
8.632067000000000212e-02
4.174271700000000140e-01
1.023623200000000066e-01
1.019408499999999995e-01
8.256012999999999546e-02
9.456883000000000650e-02
8.945883000000000307e-02
4.141251699999999869e-01
1.029540800000000034e-01
8.561886000000000496e-02
1.029985399999999995e-01
9.516573999999999867e-02
9.479993999999999921e-02
9.405286000000000202e-02
9.125468000000000468e-02
9.767349999999999643e-02
8.559564999999999535e-02
8.451363000000000625e-02
8.430360000000000631e-02
8.173144000000000242e-02
7.370857999999999577e-02
8.948074999999999779e-02
8.960714999999999653e-02
8.482412000000000285e-02
8.664771999999999752e-02
4.282370699999999974e-01
7.779988999999999655e-02
9.331583999999999712e-02
9.667787999999999382e-02
8.010805000000000009e-02
9.462244000000000210e-02
7.297463999999999340e-02
9.083544999999999814e-02
8.898598000000000618e-02
7.579727999999999466e-02
8.055160000000000098e-02
9.440872999999999626e-02
9.535338000000000147e-02
8.252328999999999914e-02
9.384335000000000593e-02
2.987423300000000004e-01
2.903284300000000262e-01
3.050453300000000034e-01
2.756353000000000275e-01
2.768493000000000204e-01
3.162481300000000162e-01
7.463762000000000174e-02
9.568714999999999860e-02
4.007525800000000249e-01
8.907470000000000665e-02
4.062870299999999935e-01
1.143088800000000016e-01
1.111426900000000023e-01
3.015329099999999873e-01
8.895753000000000688e-02
1.015056800000000009e-01
9.080193000000000292e-02
8.886081999999999315e-02
9.465071999999999375e-02
8.959614999999999940e-02
9.536711999999999967e-02
9.635707999999999773e-02
1.020364299999999974e-01
9.948165999999999953e-02
8.277882999999999769e-02
8.894889999999999741e-02
1.203786300000000004e-01
9.646204999999999363e-02
7.762407000000000334e-02
1.062036199999999986e-01
2.981741399999999764e-01
8.707615000000000494e-02
8.354899999999999827e-02
7.460287000000000168e-02
1.054659099999999960e-01
1.066009400000000051e-01
1.102175499999999975e-01
8.361306000000000294e-02
9.352222000000000313e-02
7.664785000000000348e-02
8.567489000000000354e-02
9.203511999999999804e-02
8.517663000000000317e-02
8.768826999999999872e-02
7.112673999999999386e-02
4.300886600000000115e-01
8.309932000000000429e-02
5.852820999999999718e-02
1.252001199999999981e-01
1.006974399999999992e-01
8.185948999999999309e-02
8.974664000000000252e-02
4.266130499999999937e-01
7.937199999999999811e-02
9.686575999999999520e-02
9.057564999999999367e-02
4.254978099999999763e-01
7.929427999999999477e-02
1.061383600000000010e-01
9.300268999999999897e-02
9.372094999999999732e-02
9.954902999999999669e-02
7.032413999999999332e-02
9.564000999999999753e-02
8.167818000000000300e-02
1.045342100000000024e-01
4.216904300000000050e-01
8.177750000000000297e-02
1.176622400000000013e-01
8.744309999999999583e-02
1.029040900000000036e-01
9.297133999999999954e-02
9.624314000000000480e-02
7.611474000000000018e-02
7.616193000000000268e-02
9.230496000000000534e-02
9.945661999999999558e-02
4.055386300000000110e-01
7.775329000000000268e-02
8.658889000000000169e-02
8.538996000000000086e-02
9.424688000000000510e-02
9.115834999999999910e-02
9.447872000000000214e-02
8.978099999999999969e-02
9.119330000000000491e-02
4.226251599999999997e-01
8.533941999999999917e-02
9.029011000000000675e-02
9.595373000000000097e-02
1.069465299999999980e-01
9.638323999999999503e-02
1.089655600000000030e-01
4.169590599999999925e-01
8.647886999999999935e-02
6.627611999999999393e-02
4.292937399999999792e-01
8.304686999999999486e-02
8.287505000000000566e-02
9.977774000000000365e-02
9.561028000000000582e-02
9.498141999999999696e-02
8.167378000000000138e-02
9.470377000000000656e-02
1.160844000000000042e-01
8.899764999999999759e-02
1.010854000000000058e-01
6.128105999999999831e-02
4.219477600000000050e-01
9.192337999999999898e-02
7.416586999999999485e-02
1.105423499999999976e-01
9.917610000000000314e-02
9.634234999999999327e-02
1.043386800000000031e-01
8.450465999999999533e-02
9.121940000000000603e-02
9.517644000000000104e-02
2.837300500000000114e-01
2.831395899999999966e-01
2.965640700000000129e-01
2.743604499999999780e-01
2.924299200000000098e-01
8.109352000000000227e-02
2.292856299999999903e-01
9.938159000000000576e-02
9.950697000000000014e-02
3.340390100000000251e-01
8.347693999999999948e-02
4.044199499999999725e-01
4.100131000000000192e-01
3.760062699999999758e-01
9.932248000000000465e-02
8.797410999999999426e-02
1.102154699999999959e-01
9.445454999999999823e-02
3.043056399999999884e-01
9.737447999999999937e-02
1.005273700000000048e-01
1.022002899999999992e-01
8.805219999999999714e-02
9.259320000000000050e-02
7.787930999999999326e-02
8.816913999999999307e-02
7.754257999999999984e-02
1.042250100000000068e-01
1.050662799999999980e-01
9.554347000000000534e-02
2.548327200000000126e-01
8.915608999999999340e-02
3.094922999999999980e-01
8.768148000000000608e-02
6.694445000000000257e-02
9.073810999999999682e-02
7.803704999999999670e-02
9.686656000000000433e-02
9.717116000000000642e-02
9.996557999999999833e-02
9.445270999999999528e-02
9.381973000000000396e-02
7.930307000000000328e-02
9.347049000000000329e-02
9.371815999999999480e-02
9.503907000000000327e-02
1.024795700000000059e-01
9.906133000000000299e-02
8.759269999999999556e-02
7.908882999999999885e-02
8.677303999999999573e-02
8.977594999999999326e-02
6.887018000000000306e-02
1.087622699999999942e-01
1.018291499999999933e-01
9.497255000000000280e-02
1.038554500000000019e-01
6.922264999999999668e-02
4.463546199999999797e-01
9.854852000000000056e-02
7.679283000000000636e-02
8.193111000000000144e-02
1.067899800000000066e-01
9.827204999999999968e-02
4.223410499999999956e-01
1.034786899999999982e-01
1.111909400000000020e-01
1.302477900000000022e-01
8.385724999999999429e-02
9.904058000000000306e-02
4.281127800000000261e-01
9.263230999999999549e-02
8.910735000000000183e-02
1.144874699999999940e-01
8.417088000000000347e-02
8.933636999999999828e-02
1.089730099999999952e-01
1.022951299999999980e-01
9.344072000000000489e-02
3.969545500000000171e-01
8.368451000000000362e-02
8.529480999999999868e-02
4.243469300000000111e-01
9.520510999999999557e-02
3.934519899999999737e-01
8.938593000000000233e-02
8.946553000000000144e-02
8.777951999999999977e-02
9.224282999999999788e-02
1.078905500000000017e-01
6.962899000000000171e-02
6.669023000000000312e-02
8.984886999999999735e-02
7.610007000000000577e-02
7.353988000000000191e-02
7.511684999999999890e-02
9.985516999999999310e-02
9.374975000000000669e-02
1.222090299999999963e-01
4.454493099999999872e-01
8.163048000000000526e-02
8.500447999999999338e-02
7.378796999999999440e-02
8.518085999999999713e-02
1.123282300000000011e-01
8.844844000000000317e-02
9.910009999999999653e-02
9.036842999999999959e-02
1.022389199999999970e-01
1.014130699999999941e-01
8.206953999999999638e-02
1.098600400000000060e-01
9.619513000000000369e-02
1.056300800000000012e-01
8.570645000000000346e-02
9.418005999999999600e-02
9.339888000000000357e-02
1.183107999999999937e-01
1.155386899999999994e-01
8.669155000000000610e-02
9.469284999999999508e-02
1.051521400000000050e-01
9.163643000000000483e-02
7.732297999999999949e-02
3.463374900000000256e-01
3.113329599999999919e-01
2.584259400000000206e-01
1.137796199999999980e-01
2.878397400000000106e-01
8.486394999999999356e-02
1.031534800000000057e-01
1.196780800000000061e-01
8.491034999999999555e-02
4.120229200000000147e-01
2.898702000000000223e-01
2.995886999999999856e-01
8.590796000000000543e-02
1.137753999999999988e-01
1.009404700000000044e-01
1.025977899999999943e-01
1.171950999999999965e-01
7.421347000000000360e-02
9.495306000000000579e-02
9.924542000000000086e-02
9.493205999999999867e-02
9.876500000000000556e-02
8.789995000000000447e-02
2.889526499999999776e-01
1.162892799999999949e-01
9.326499000000000594e-02
1.140945000000000015e-01
1.035833399999999960e-01
8.685916000000000470e-02
6.521000999999999881e-02
6.362402000000000335e-02
8.002584999999999560e-02
9.438112999999999364e-02
9.864639999999999520e-02
9.119115999999999334e-02
9.392712999999999757e-02
9.893509000000000331e-02
9.327710000000000168e-02
1.018229199999999973e-01
4.413827900000000248e-01
9.817138999999999727e-02
1.116955300000000012e-01
4.400994500000000031e-01
4.135554799999999753e-01
8.175237000000000476e-02
8.177225999999999939e-02
9.066166999999999976e-02
5.642592999999999914e-02
8.554522000000000514e-02
1.013009400000000060e-01
9.214303000000000077e-02
1.178580000000000044e-01
4.391125499999999904e-01
8.637056999999999374e-02
8.963506000000000251e-02
1.306489500000000137e-01
4.239300799999999869e-01
7.417517999999999334e-02
1.048012299999999952e-01
1.118922100000000058e-01
1.021703800000000051e-01
1.015348300000000065e-01
7.602509000000000350e-02
4.282722099999999865e-01
9.160838000000000314e-02
1.001377799999999957e-01
9.512457000000000551e-02
5.757199999999999818e-02
9.958699999999999497e-02
4.288646899999999929e-01
6.103403999999999774e-02
9.082107999999999848e-02
4.397002700000000042e-01
8.508203999999999767e-02
4.190562299999999740e-01
4.133919500000000080e-01
8.725169000000000674e-02
4.040301399999999821e-01
1.045010100000000053e-01
1.067479100000000014e-01
9.463989000000000429e-02
1.085795499999999969e-01
6.964035000000000364e-02
1.098354899999999940e-01
1.136773799999999945e-01
4.243904299999999852e-01
1.039727099999999960e-01
4.040404799999999796e-01
9.834661999999999571e-02
9.973471999999999893e-02
9.983630999999999756e-02
1.220122099999999959e-01
9.464285000000000059e-02
7.438907000000000158e-02
6.796729999999999439e-02
4.374256100000000202e-01
9.368848999999999927e-02
9.736799000000000148e-02
4.347114899999999782e-01
9.098069000000000295e-02
8.943772999999999307e-02
1.091239100000000045e-01
8.780855999999999384e-02
8.810311999999999311e-02
4.083497899999999903e-01
8.698762999999999634e-02
1.058878899999999984e-01
9.826205000000000356e-02
8.547873000000000276e-02
4.153226099999999810e-01
8.493008000000000501e-02
2.950408900000000001e-01
2.872653900000000093e-01
1.514787499999999953e-01
2.987769299999999961e-01
3.102553399999999906e-01
2.874288700000000030e-01
1.098708800000000041e-01
9.165528000000000564e-02
2.561455200000000154e-01
9.479542000000000523e-02
1.068677100000000046e-01
1.016506799999999933e-01
9.062000000000000610e-02
1.137805499999999942e-01
1.009570500000000065e-01
9.242914000000000685e-02
9.177886000000000377e-02
3.054693399999999781e-01
1.077309300000000025e-01
1.337876199999999960e-01
1.090069099999999985e-01
8.738086000000000464e-02
9.458605999999999958e-02
9.859706999999999499e-02
2.915310799999999980e-01
3.523894699999999824e-01
8.147772000000000348e-02
1.186009799999999947e-01
2.824530699999999728e-01
7.960206999999999700e-02
2.036116500000000051e-01
1.011721700000000057e-01
6.619416999999999662e-02
4.306673899999999833e-01
8.772549000000000319e-02
1.152810900000000027e-01
1.383125799999999905e-01
9.948535000000000017e-02
8.797998999999999403e-02
3.369498200000000110e-01
9.050703000000000220e-02
2.092720499999999872e-01
1.232365799999999983e-01
4.225729500000000027e-01
9.369929000000000452e-02
9.473637999999999504e-02
1.835470399999999946e-01
1.119374900000000006e-01
6.867995999999999823e-02
9.949341000000000435e-02
9.405581000000000358e-02
1.310979300000000014e-01
1.291256299999999912e-01
4.305241699999999838e-01
1.105102200000000062e-01
1.061310599999999993e-01
1.424005299999999974e-01
1.063167799999999996e-01
8.662369999999999792e-02
9.742808999999999497e-02
7.108818999999999555e-02
1.348466500000000123e-01
9.380963000000000496e-02
1.185750099999999946e-01
3.968296399999999835e-01
7.983748000000000233e-02
4.031697599999999881e-01
4.346065299999999909e-01
9.764821999999999391e-02
7.768759999999999555e-02
1.067943900000000029e-01
9.369581000000000437e-02
9.243771000000000626e-02
9.404276999999999775e-02
7.928121999999999947e-02
7.978934999999999500e-02
9.562405999999999684e-02
8.668188999999999755e-02
1.026435099999999934e-01
1.076835500000000029e-01
4.331601600000000163e-01
3.025982500000000130e-01
1.074106300000000069e-01
8.579013000000000611e-02
1.127522499999999983e-01
9.135906000000000582e-02
3.834891300000000114e-01
2.731379899999999972e-01
1.096662100000000001e-01
7.243787000000000142e-02
1.111573000000000006e-01
9.075648000000000049e-02
2.635783800000000010e-01
3.393510900000000219e-01
2.200459700000000074e-01
2.444662099999999894e-01
1.177107000000000014e-01
2.989875399999999961e-01
1.683371700000000082e-01
2.353013899999999992e-01
1.023036999999999974e-01
1.335903800000000086e-01
1.038051100000000060e-01
8.956214999999999316e-02
7.976519999999999444e-02
1.645188499999999943e-01
1.145756799999999992e-01
1.359508700000000014e-01
1.613592199999999977e-01
1.154015399999999969e-01
7.704988999999999588e-02
3.076027299999999909e-01
3.124297799999999903e-01
1.014279200000000047e-01
3.332193099999999908e-01
8.256467000000000667e-02
3.274812400000000068e-01
9.197721999999999842e-02
4.109326200000000262e-01
2.610326800000000169e-01
4.165126100000000053e-01
1.227564000000000016e-01
1.111855399999999994e-01
9.973753000000000479e-02
4.387228200000000133e-01
1.573303199999999957e-01
2.403575799999999874e-01
3.159137200000000090e-01
9.123649000000000342e-02
3.137819199999999920e-01
1.036894099999999957e-01
4.511624900000000271e-01
1.050013999999999947e-01
1.359871599999999958e-01
3.052726800000000185e-01
1.193792999999999938e-01
4.265446999999999989e-01
1.078598999999999947e-01
2.758446600000000193e-01
9.959352999999999956e-02
2.216263099999999930e-01
4.171674000000000215e-01
1.068409000000000025e-01
8.039636999999999478e-02
1.051051900000000011e-01
1.082608099999999990e-01
1.005946499999999938e-01
1.329047499999999882e-01
5.515127999999999697e-02
7.708336000000000354e-02
1.263974399999999998e-01
4.189165699999999881e-01
1.321044500000000121e-01
2.201265400000000094e-01
1.200714300000000068e-01
3.121509700000000276e-01
4.275459500000000079e-01
9.916316000000000019e-02
1.163516599999999956e-01
8.734535000000000216e-02
9.932001000000000024e-02
4.320880699999999908e-01
3.399252400000000174e-01
1.169966999999999951e-01
1.274836299999999867e-01
2.647633600000000031e-01
2.397765299999999877e-01
1.852301199999999981e-01
2.885618200000000244e-01
2.467144199999999898e-01
1.198023500000000019e-01
1.206525299999999939e-01
3.199266100000000002e-01
2.755111900000000169e-01
1.120798499999999948e-01
2.427704800000000107e-01
2.505226899999999923e-01
1.864256499999999983e-01
1.033672499999999939e-01
2.631034300000000270e-01
3.477527100000000204e-01
1.391666799999999871e-01
3.031411399999999756e-01
1.513544900000000082e-01
1.410068100000000102e-01
8.432206000000000423e-02
1.346024600000000071e-01
4.217636699999999794e-01
2.228143599999999891e-01
1.242377699999999974e-01
1.099617900000000037e-01
1.149561999999999945e-01
1.115050399999999997e-01
8.588613999999999971e-02
4.146080699999999952e-01
2.289299899999999999e-01
9.642808999999999409e-02
9.093450999999999618e-02
2.679242800000000146e-01
2.754192500000000043e-01
7.478767999999999527e-02
7.574403000000000385e-02
7.851255999999999513e-02
1.281882599999999983e-01
1.019363300000000055e-01
3.015106799999999754e-01
1.084624099999999952e-01
9.421321000000000556e-02
2.855056499999999997e-01
2.173952799999999963e-01
1.740171299999999921e-01
1.052673799999999937e-01
2.443277500000000102e-01
2.642197399999999807e-01
2.158771399999999951e-01
1.939334100000000005e-01
1.310600199999999993e-01
1.900147899999999890e-01
2.094150700000000087e-01
3.340769800000000234e-01
1.259722199999999959e-01
1.127263299999999996e-01
5.641924000000000244e-02
1.227221500000000021e-01
1.136270800000000053e-01
2.922581200000000101e-01
3.319764800000000182e-01
2.120322299999999882e-01
3.280552299999999755e-01
3.689815399999999967e-01
3.392140100000000102e-01
3.666648900000000211e-01
3.704608400000000135e-01
3.527320299999999742e-01
3.366659000000000179e-01
3.213911099999999799e-01
2.702091699999999985e-01
2.084550599999999976e-01
3.293091699999999844e-01
2.301736299999999902e-01
3.739582300000000026e-01
3.582883399999999829e-01
3.518491300000000099e-01
3.309502799999999856e-01
3.416278999999999844e-01
1.091336799999999968e-01
1.658069299999999913e-01
9.754928999999999684e-02
7.988750999999999491e-02
1.527917299999999867e-01
3.186337499999999934e-01
3.202685399999999905e-01
1.288204500000000030e-01
1.142010499999999984e-01
4.265781999999999907e-02
1.440033300000000127e-01
3.254350999999999772e-01
3.631357700000000244e-01
2.937136900000000272e-01
3.398600700000000141e-01
9.490386000000000655e-02
3.723078599999999905e-01
1.596646200000000071e-01
3.876372000000000151e-02
6.871950000000000280e-02
9.823581000000000674e-02
1.220321899999999987e-01
2.176192799999999983e-01
2.434577199999999886e-01
6.506296000000000301e-02
2.606320599999999987e-01
1.382808500000000107e-01
6.794094999999999995e-02
2.567289300000000218e-01
5.974288999999999988e-02
2.576425900000000047e-01
1.443395399999999884e-01
2.459356299999999884e-01
3.007829000000000058e-02
1.347643400000000102e-01
6.889491999999999838e-02
1.530360299999999896e-01
5.940365999999999702e-02
6.802191000000000487e-02
6.477856999999999366e-02
2.518368300000000115e-01
2.426597299999999902e-01
2.602976200000000073e-01
2.543189299999999986e-01
1.355273200000000067e-01
1.562115900000000113e-01
6.600469999999999948e-02
2.583426400000000123e-01
6.579097000000000417e-02
2.607933199999999951e-01
2.591379400000000111e-01
1.329568399999999928e-01
5.424902000000000196e-02
1.349021099999999918e-01
5.819876999999999689e-02
6.512207000000000412e-02
1.428995499999999863e-01
2.524577700000000258e-01
2.609158899999999837e-01
2.592806100000000225e-01
2.621261799999999864e-01
2.552182299999999904e-01
2.560745200000000277e-01
2.532360900000000248e-01
9.284539999999999460e-02
6.822121999999999908e-02
2.612132500000000079e-01
1.289971400000000101e-01
2.436890399999999957e-01
2.474789199999999911e-01
2.623538400000000048e-01
6.443126999999999882e-02
6.980611000000000455e-02
2.489385100000000017e-01
1.537838099999999930e-01
1.603190200000000065e-01
2.643434299999999904e-01
2.494965199999999994e-01
2.601604299999999981e-01
2.613712499999999994e-01
1.937528599999999990e-01
1.306992700000000063e-01
1.267265900000000001e-01
1.465764999999999985e-01
1.820797399999999899e-01
2.523727399999999843e-01
2.648878100000000013e-01
2.565016600000000202e-01
1.557706100000000038e-01
2.604353500000000099e-01
2.491377800000000031e-01
2.618965899999999847e-01
2.492190900000000042e-01
2.493975200000000114e-01
9.025476999999999805e-02
2.684146299999999874e-01
2.492334999999999967e-01
1.563832500000000014e-01
2.616979099999999780e-01
1.483491700000000024e-01
1.353628500000000068e-01
1.929504099999999889e-01
2.747913599999999845e-01
2.656659100000000051e-01
2.524589199999999756e-01
2.479542000000000135e-01
2.712638099999999941e-01
1.120173500000000016e-01
2.438790999999999876e-01
2.521030599999999899e-01
2.667869299999999777e-01
1.348572600000000066e-01
1.650620299999999985e-01
2.491705600000000131e-01
2.606263899999999856e-01
2.414763299999999890e-01
1.718657500000000116e-01
1.635199499999999972e-01
2.664412899999999973e-01
2.255688399999999927e-01
1.644757799999999881e-01
1.349040300000000081e-01
2.712425700000000162e-01
2.471821800000000013e-01
1.712069900000000033e-01
8.379498000000000502e-02
7.996791000000000316e-02
1.619944399999999896e-01
2.159842899999999954e-01
2.473192700000000077e-01
1.826045699999999938e-01
1.708589399999999869e-01
2.462534999999999863e-01
1.552679899999999946e-01
1.469994500000000037e-01
1.237636599999999976e-01
1.486578199999999961e-01
2.522256800000000077e-01
2.801043899999999809e-01
2.727721900000000255e-01
1.549385699999999977e-01
7.496970000000000023e-02
2.329176900000000106e-01
1.799783699999999986e-01
1.559818000000000038e-01
4.173551000000000344e-02
5.638777999999999846e-02
1.574706600000000123e-01
1.982001700000000088e-01
1.297705200000000003e-01
1.417490600000000101e-01
1.196133999999999947e-01
6.633899999999999519e-02
1.385810700000000006e-01
2.256240999999999941e-01
1.163037799999999955e-01
8.648550000000000681e-02
2.286186500000000066e-01
1.180301200000000023e-01
1.062181799999999954e-01
1.325061600000000117e-01
1.432738799999999924e-01
2.195554600000000078e-01
2.279531999999999947e-01
1.163024899999999945e-01
2.151883900000000072e-01
2.246690199999999971e-01
1.780685499999999921e-01
4.134659000000000251e-02
2.312989400000000084e-01
1.216622700000000029e-01
1.730077100000000090e-01
1.312744399999999922e-01
1.790446300000000102e-01


==> expres/insurance/overall-density.csv <==
domain,density
1121.0,3.369206176552446e-05
1435.819095477387,3.6352427520138737e-05
1750.638190954774,3.891805734965592e-05
2065.457286432161,4.135391541401777e-05
2380.276381909548,4.362887957771233e-05
2695.095477386935,4.571679462260781e-05
3009.9145728643216,4.7597247473282947e-05
3324.733668341709,4.925602682973705e-05
3639.5527638190956,5.068525340957848e-05
3954.3718592964824,5.188319072329781e-05
4269.19095477387,5.28537677421156e-05
4584.010050251256,5.3605862157481765e-05
4898.829145728643,5.415240493868175e-05
5213.64824120603,5.4509373006886496e-05
5528.467336683418,5.469473717254879e-05
5843.286432160804,5.472742773150418e-05
6158.105527638191,5.4626371425341474e-05
6472.9246231155785,5.4409642232047254e-05
6787.743718592965,5.409375609749483e-05
7102.562814070352,5.369312754488873e-05
7417.381909547739,5.321969513075473e-05
7732.201005025126,5.2682713618069843e-05
8047.020100502513,5.2088703796207626e-05
8361.839195979901,5.1441546035386195e-05
8676.658291457286,5.0742700595609036e-05
8991.477386934674,4.999153593105249e-05
9306.29648241206,4.9185745208134246e-05
9621.115577889448,4.83218305155704e-05
9935.934673366835,4.739563345524626e-05
10250.75376884422,4.640288982209674e-05
10565.572864321608,4.533978497083614e-05
10880.391959798995,4.4203485468192254e-05
11195.211055276382,4.299262210796556e-05
11510.03015075377,4.170769974141573e-05
11824.849246231157,4.03514110356205e-05
12139.668341708544,3.892883449772386e-05
12454.48743718593,3.744750200267314e-05
12769.306532663317,3.591732753630521e-05
13084.125628140704,3.435039659673249e-05
13398.944723618091,3.27606241713379e-05
13713.763819095479,3.116329776456966e-05
14028.582914572866,2.9574529858149766e-05
14343.402010050251,2.8010650712753654e-05
14658.221105527638,2.6487576932646553e-05
14973.040201005026,2.5020193242349346e-05
15287.859296482413,2.3621784219626435e-05
15602.6783919598,2.2303549297694966e-05
15917.497487437187,2.1074228452815013e-05
16232.316582914573,1.9939858121919426e-05
16547.135678391962,1.8903667717586414e-05
16861.954773869347,1.796611740235419e-05
17176.773869346733,1.7125068358857382e-05
17491.59296482412,1.637606840442359e-05
17806.412060301507,1.571272908522994e-05
18121.231155778896,1.51271658057252e-05
18436.05025125628,1.4610470352226247e-05
18750.86934673367,1.4153185381310693e-05
19065.688442211056,1.3745752879106953e-05
19380.50753768844,1.3378912893312697e-05
19695.32663316583,1.3044034500495684e-05
20010.145728643216,1.2733367425908117e-05
20324.964824120605,1.2440209393238501e-05
20639.78391959799,1.2158990596374486e-05
20954.60301507538,1.1885282186696716e-05
21269.422110552765,1.1615740007184316e-05
21584.24120603015,1.134799776485187e-05
21899.06030150754,1.1080525343445223e-05
22213.879396984925,1.0812468079359346e-05
22528.698492462314,1.0543481728494553e-05
22843.5175879397,1.0273575797317698e-05
23158.33668341709,1.0002975205173447e-05
23473.155778894474,9.73200720961253e-06
23787.97487437186,9.461017467160698e-06
24102.79396984925,9.190316277985943e-06
24417.613065326634,8.920153668048915e-06
24732.432160804023,8.650720113625068e-06
25047.251256281408,8.382168449983422e-06
25362.070351758794,8.114651798583926e-06
25676.889447236183,7.84837211218384e-06
25991.708542713568,7.583634059377724e-06
26306.527638190957,7.320899324967465e-06
26621.346733668342,7.060836878372163e-06
26936.16582914573,6.804365276766637e-06
27250.984924623117,6.55268357988657e-06
27565.804020100502,6.307287957498309e-06
27880.62311557789,6.069971600694179e-06
28195.442211055277,5.842806157500237e-06
28510.261306532666,5.62810365793628e-06
28825.08040201005,5.42835881429394e-06
29139.89949748744,5.246172688067877e-06
29454.718592964826,5.084159972680006e-06
29769.53768844221,4.944843472990497e-06
30084.3567839196,4.8305406515533945e-06
30399.175879396986,4.743248215094002e-06
30713.994974874375,4.684531484297572e-06
31028.81407035176,4.6554255938989725e-06
31343.633165829146,4.65635531506194e-06
31658.452261306535,4.687079441356699e-06
31973.27135678392,4.746664263541079e-06
32288.09045226131,4.8334887756355915e-06
32602.909547738695,4.9452820646502994e-06
32917.72864321608,5.079191041380655e-06
33232.547738693465,5.23187449241386e-06
33547.366834170854,5.399617589313467e-06
33862.18592964824,5.5784596617785e-06
34177.00502512563,5.76432735334884e-06
34491.824120603014,5.953165285717488e-06
34806.6432160804,6.141057038519511e-06
35121.46231155779,6.324330510005151e-06
35436.281407035174,6.499643404708574e-06
35751.10050251256,6.6640465020546865e-06
36065.91959798995,6.815024285118878e-06
36380.73869346734,6.950514252862184e-06
36695.55778894472,7.068907637744818e-06
37010.37688442211,7.169035191208114e-06
37325.1959798995,7.250142131612257e-06
37640.01507537688,7.3118562858477935e-06
37954.83417085427,7.354152966883013e-06
38269.65326633166,7.377319328220783e-06
38584.47236180905,7.381919961243991e-06
38899.29145728643,7.3687644969693255e-06
39214.11055276382,7.338877071020006e-06
39528.92964824121,7.293466812807292e-06
39843.74874371859,7.2338980923899805e-06
40158.56783919598,7.161659125504786e-06
40473.38693467337,7.0783276845037115e-06
40788.20603015076,6.985533044991807e-06
41103.02512562814,6.884913848906578e-06
41417.84422110553,6.778072209673434e-06
41732.66331658292,6.6665250502968085e-06
42047.4824120603,6.551654286161595e-06
42362.30150753769,6.434657989321895e-06
42677.12060301508,6.3165050621347345e-06
42991.93969849247,6.197896178708898e-06
43306.75879396985,6.079233804302721e-06
43621.57788944724,5.960603962049379e-06
43936.39698492463,5.841772073428078e-06
44251.21608040201,5.722194648850906e-06
44566.0351758794,5.601047851376725e-06
44880.85427135679,5.477273017784876e-06
45195.67336683418,5.349638134642999e-06
45510.49246231156,5.216813093776878e-06
45825.31155778895,5.077455376868456e-06
46140.13065326634,4.930301747627475e-06
46454.94974874372,4.774260677360142e-06
46769.76884422111,4.608499707985223e-06
47084.5879396985,4.4325218588989804e-06
47399.407035175886,4.246225569240314e-06
47714.22613065327,4.049943546426703e-06
48029.04522613066,3.844457222193759e-06
48343.864321608045,3.6309852012458196e-06
48658.68341708543,3.4111459810344663e-06
48973.502512562816,3.1868971488134775e-06
49288.321608040205,2.9604550376105195e-06
49603.14070351759,2.7342002712848083e-06
49917.959798994976,2.5105756086785117e-06
50232.778894472365,2.2919829167509173e-06
50547.597989949754,2.080685932340501e-06
50862.417085427136,1.8787247452767578e-06
51177.236180904525,1.6878467432259192e-06
51492.055276381914,1.5094572370409508e-06
51806.874371859296,1.3445912975030733e-06
52121.693467336685,1.1939066497908776e-06
52436.512562814074,1.0576959473162352e-06
52751.33165829146,9.359155086891016e-07
53066.150753768845,8.282267365070572e-07
53380.969849246234,7.340459840523244e-07
53695.78894472362,6.525985897895563e-07
54010.608040201005,5.829731139998184e-07
54325.427135678394,5.241724111365979e-07
54640.24623115578,4.7515896152010175e-07
54955.06532663317,4.348927667888809e-07
55269.884422110554,4.023609902533048e-07
55584.70351758794,3.765993152368651e-07
55899.52261306533,3.5670564129260794e-07
56214.34170854271,3.418472030691365e-07
56529.1608040201,3.3126246678917405e-07
56843.97989949749,3.242592439626347e-07
57158.79899497488,3.2021038825450144e-07
57473.61809045226,3.1854824925185863e-07
57788.43718592965,3.187587928259784e-07
58103.25628140704,3.2037600906885985e-07
58418.07537688442,3.229769575729287e-07
58732.89447236181,3.2617757865646486e-07
59047.7135678392,3.296292478125387e-07
59362.53266331659,3.3301597495334803e-07
59677.35175879397,3.360521423793224e-07
59992.17085427136,3.3848071747371414e-07
60306.98994974875,3.400719427823317e-07
60621.80904522613,3.4062257036893134e-07
60936.62814070352,3.3995574522597077e-07
61251.44723618091,3.379216375462656e-07
61566.26633165829,3.3439886957403873e-07
61881.08542713568,3.2929668456704245e-07
62195.90452261307,3.225576783346604e-07
62510.72361809046,3.141607803973398e-07
62825.54271356784,3.041240576652146e-07
63140.36180904523,2.9250684262691364e-07
63455.18090452262,2.7941067824580156e-07
63770.0,2.649786315210595e-07


==> expres/insurance/overall.txt <==
1.688400000000000000e+04
1.725000000000000000e+03
4.449000000000000000e+03
2.198400000000000000e+04
3.866000000000000000e+03
3.756000000000000000e+03
8.240000000000000000e+03
7.281000000000000000e+03
6.406000000000000000e+03
2.892300000000000000e+04
2.721000000000000000e+03
2.780800000000000000e+04
1.826000000000000000e+03
1.109000000000000000e+04
3.961100000000000000e+04
1.837000000000000000e+03
1.079700000000000000e+04
2.395000000000000000e+03
1.060200000000000000e+04
3.683700000000000000e+04
1.322800000000000000e+04
4.149000000000000000e+03
1.137000000000000000e+03
3.770100000000000000e+04
6.203000000000000000e+03
1.400100000000000000e+04
1.445100000000000000e+04
1.226800000000000000e+04
2.775000000000000000e+03
3.871100000000000000e+04
3.558500000000000000e+04
2.198000000000000000e+03
4.687000000000000000e+03
1.377000000000000000e+04
5.119400000000000000e+04
1.625000000000000000e+03
1.561200000000000000e+04
2.302000000000000000e+03
3.977400000000000000e+04
4.817300000000000000e+04
3.046000000000000000e+03
4.949000000000000000e+03
6.272000000000000000e+03
6.313000000000000000e+03
6.079000000000000000e+03
2.063000000000000000e+04
3.393000000000000000e+03
3.556000000000000000e+03
1.262900000000000000e+04
3.870900000000000000e+04
2.211000000000000000e+03
3.579000000000000000e+03
2.356800000000000000e+04
3.774200000000000000e+04
8.059000000000000000e+03
4.749600000000000000e+04
1.360700000000000000e+04
3.430300000000000000e+04
2.324400000000000000e+04
5.989000000000000000e+03
8.606000000000000000e+03
4.504000000000000000e+03
3.016600000000000000e+04
4.133000000000000000e+03
1.471100000000000000e+04
1.743000000000000000e+03
1.423500000000000000e+04
6.389000000000000000e+03
5.920000000000000000e+03
1.766300000000000000e+04
1.657700000000000000e+04
6.799000000000000000e+03
1.174100000000000000e+04
1.194600000000000000e+04
7.726000000000000000e+03
1.135600000000000000e+04
3.947000000000000000e+03
1.532000000000000000e+03
2.755000000000000000e+03
6.571000000000000000e+03
4.441000000000000000e+03
7.935000000000000000e+03
3.716500000000000000e+04
1.103300000000000000e+04
3.983600000000000000e+04
2.109800000000000000e+04
4.357800000000000000e+04
1.107300000000000000e+04
8.026000000000000000e+03
1.108200000000000000e+04
2.026000000000000000e+03
1.094200000000000000e+04
3.018400000000000000e+04
5.729000000000000000e+03
4.729100000000000000e+04
3.766000000000000000e+03
1.210500000000000000e+04
1.022600000000000000e+04
2.241200000000000000e+04
1.582000000000000000e+04
6.186000000000000000e+03
3.645000000000000000e+03
2.134400000000000000e+04
3.094200000000000000e+04
5.003000000000000000e+03
1.756000000000000000e+04
2.331000000000000000e+03
3.877000000000000000e+03
2.867000000000000000e+03
4.705500000000000000e+04
1.082500000000000000e+04
1.188100000000000000e+04
4.646000000000000000e+03
2.404000000000000000e+03
1.148800000000000000e+04
3.025900000000000000e+04
1.138100000000000000e+04
1.910700000000000000e+04
8.601000000000000000e+03
6.686000000000000000e+03
7.740000000000000000e+03
1.705000000000000000e+03
2.257000000000000000e+03
3.955600000000000000e+04
1.011500000000000000e+04
3.385000000000000000e+03
1.708100000000000000e+04
9.634000000000000000e+03
3.273400000000000000e+04
6.082000000000000000e+03
1.281500000000000000e+04
1.361600000000000000e+04
1.116300000000000000e+04
1.632000000000000000e+03
2.457000000000000000e+03
2.155000000000000000e+03
1.261000000000000000e+03
2.045000000000000000e+03
2.732200000000000000e+04
2.166000000000000000e+03
2.737500000000000000e+04
3.490000000000000000e+03
1.897200000000000000e+04
1.815700000000000000e+04
2.074500000000000000e+04
5.138000000000000000e+03
4.072000000000000000e+04
9.877000000000000000e+03
1.095900000000000000e+04
1.842000000000000000e+03
5.125000000000000000e+03
7.789000000000000000e+03
6.334000000000000000e+03
1.996400000000000000e+04
7.077000000000000000e+03
6.948000000000000000e+03
2.122300000000000000e+04
1.551800000000000000e+04
3.695000000000000000e+04
1.974900000000000000e+04
2.134800000000000000e+04
3.614900000000000000e+04
1.045000000000000000e+04
5.152000000000000000e+03
5.028000000000000000e+03
1.040700000000000000e+04
4.830000000000000000e+03
6.128000000000000000e+03
2.719000000000000000e+03
4.827000000000000000e+03
1.340500000000000000e+04
8.116000000000000000e+03
1.694000000000000000e+03
5.246000000000000000e+03
2.855000000000000000e+03
4.882400000000000000e+04
6.455000000000000000e+03
1.043600000000000000e+04
8.823000000000000000e+03
8.538000000000000000e+03
1.173500000000000000e+04
1.631000000000000000e+03
4.005000000000000000e+03
7.419000000000000000e+03
7.731000000000000000e+03
4.375300000000000000e+04
3.981000000000000000e+03
5.325000000000000000e+03
6.775000000000000000e+03
4.922000000000000000e+03
1.255700000000000000e+04
4.883000000000000000e+03
2.137000000000000000e+03
1.204400000000000000e+04
1.137000000000000000e+03
1.639000000000000000e+03
5.649000000000000000e+03
8.516000000000000000e+03
9.644000000000000000e+03
1.490100000000000000e+04
2.130000000000000000e+03
8.871000000000000000e+03
1.301200000000000000e+04
3.713300000000000000e+04
7.147000000000000000e+03
4.337000000000000000e+03
1.174300000000000000e+04
2.098400000000000000e+04
1.388000000000000000e+04
6.610000000000000000e+03
1.980000000000000000e+03
8.162000000000000000e+03
3.537000000000000000e+03
5.002000000000000000e+03
8.520000000000000000e+03
7.371000000000000000e+03
1.035500000000000000e+04
2.483000000000000000e+03
3.392000000000000000e+03
2.508100000000000000e+04
5.012000000000000000e+03
1.056400000000000000e+04
5.253000000000000000e+03
3.477900000000000000e+04
1.951500000000000000e+04
1.198700000000000000e+04
2.689000000000000000e+03
2.422700000000000000e+04
7.358000000000000000e+03
9.225000000000000000e+03
7.443000000000000000e+03
1.400100000000000000e+04
1.727000000000000000e+03
1.233300000000000000e+04
6.710000000000000000e+03
1.944400000000000000e+04
1.615000000000000000e+03
4.463000000000000000e+03
1.735200000000000000e+04
7.152000000000000000e+03
3.851100000000000000e+04
5.354000000000000000e+03
3.516000000000000000e+04
7.196000000000000000e+03
2.952300000000000000e+04
2.447600000000000000e+04
1.264800000000000000e+04
1.986000000000000000e+03
1.832000000000000000e+03
4.040000000000000000e+03
1.282900000000000000e+04
4.730500000000000000e+04
4.426000000000000000e+04
4.260000000000000000e+03
4.109700000000000000e+04
1.304700000000000000e+04
4.392100000000000000e+04
5.400000000000000000e+03
1.152000000000000000e+04
3.375000000000000000e+04
1.183700000000000000e+04
1.708500000000000000e+04
2.486900000000000000e+04
3.621900000000000000e+04
2.046200000000000000e+04
4.615100000000000000e+04
1.717900000000000000e+04
1.459000000000000000e+04
7.441000000000000000e+03
9.282000000000000000e+03
1.719000000000000000e+03
4.285600000000000000e+04
7.265000000000000000e+03
9.617000000000000000e+03
2.523000000000000000e+03
9.715000000000000000e+03
2.803000000000000000e+03
2.150000000000000000e+03
1.292800000000000000e+04
9.855000000000000000e+03
2.233100000000000000e+04
4.854900000000000000e+04
4.237000000000000000e+03
1.187900000000000000e+04
9.625000000000000000e+03
7.742000000000000000e+03
9.432000000000000000e+03
1.425600000000000000e+04
4.789600000000000000e+04
2.599200000000000000e+04
3.172000000000000000e+03
2.027700000000000000e+04
4.211200000000000000e+04
2.156000000000000000e+03
3.906000000000000000e+03
1.704000000000000000e+03
1.629700000000000000e+04
2.197800000000000000e+04
3.874600000000000000e+04
9.249000000000000000e+03
6.746000000000000000e+03
2.487300000000000000e+04
1.226500000000000000e+04
4.349000000000000000e+03
1.264600000000000000e+04
1.944200000000000000e+04
2.017700000000000000e+04
4.151000000000000000e+03
1.194400000000000000e+04
7.749000000000000000e+03
8.444000000000000000e+03
1.737000000000000000e+03
4.212400000000000000e+04
8.124000000000000000e+03
3.483800000000000000e+04
9.722000000000000000e+03
8.835000000000000000e+03
1.043500000000000000e+04
7.421000000000000000e+03
4.667000000000000000e+03
4.894000000000000000e+03
2.467100000000000000e+04
3.549100000000000000e+04
1.156600000000000000e+04
2.866000000000000000e+03
6.600000000000000000e+03
3.561000000000000000e+03
4.276000000000000000e+04
4.792800000000000000e+04
9.144000000000000000e+03
4.851700000000000000e+04
2.439300000000000000e+04
1.342900000000000000e+04
1.165800000000000000e+04
1.914400000000000000e+04
1.382200000000000000e+04
1.214200000000000000e+04
1.393700000000000000e+04
4.191900000000000000e+04
8.232000000000000000e+03
1.895500000000000000e+04
1.335200000000000000e+04
1.321700000000000000e+04
1.398100000000000000e+04
1.097700000000000000e+04
6.184000000000000000e+03
4.889000000000000000e+03
8.334000000000000000e+03
5.478000000000000000e+03
1.635000000000000000e+03
1.183000000000000000e+04
8.932000000000000000e+03
3.554000000000000000e+03
1.240400000000000000e+04
1.413300000000000000e+04
2.460300000000000000e+04
8.944000000000000000e+03
9.620000000000000000e+03
1.837000000000000000e+03
1.607000000000000000e+03
1.004300000000000000e+04
4.751000000000000000e+03
1.384400000000000000e+04
2.597000000000000000e+03
3.180000000000000000e+03
9.778000000000000000e+03
1.343000000000000000e+04
8.017000000000000000e+03
8.116000000000000000e+03
3.481000000000000000e+03
1.341500000000000000e+04
1.202900000000000000e+04
7.639000000000000000e+03
3.608500000000000000e+04
1.391000000000000000e+03
1.803300000000000000e+04
2.165900000000000000e+04
3.812600000000000000e+04
1.645500000000000000e+04
2.700000000000000000e+04
1.500600000000000000e+04
4.230300000000000000e+04
2.078100000000000000e+04
5.846000000000000000e+03
8.302000000000000000e+03
1.261000000000000000e+03
1.185600000000000000e+04
3.028400000000000000e+04
3.176000000000000000e+03
4.618000000000000000e+03
1.073600000000000000e+04
2.138000000000000000e+03
8.964000000000000000e+03
9.290000000000000000e+03
9.411000000000000000e+03
7.526000000000000000e+03
8.522000000000000000e+03
1.658600000000000000e+04
1.498800000000000000e+04
1.631000000000000000e+03
9.264000000000000000e+03
8.083000000000000000e+03
1.469200000000000000e+04
1.026900000000000000e+04
3.260000000000000000e+03
1.139600000000000000e+04
4.185000000000000000e+03
8.539000000000000000e+03
6.652000000000000000e+03
4.074000000000000000e+03
1.621000000000000000e+03
1.959400000000000000e+04
1.445500000000000000e+04
5.080000000000000000e+03
2.134000000000000000e+03
7.345000000000000000e+03
9.140000000000000000e+03
1.860800000000000000e+04
1.441800000000000000e+04
2.895000000000000000e+04
4.688900000000000000e+04
4.659900000000000000e+04
3.912500000000000000e+04
2.727000000000000000e+03
8.968000000000000000e+03
9.788000000000000000e+03
6.555000000000000000e+03
7.323000000000000000e+03
3.167000000000000000e+03
1.880400000000000000e+04
2.308200000000000000e+04
4.906000000000000000e+03
5.969000000000000000e+03
1.263800000000000000e+04
4.243000000000000000e+03
1.391900000000000000e+04
2.254000000000000000e+03
5.926000000000000000e+03
1.259200000000000000e+04
2.897000000000000000e+03
4.738000000000000000e+03
3.707900000000000000e+04
1.149000000000000000e+03
2.828700000000000000e+04
2.610900000000000000e+04
7.345000000000000000e+03
1.273000000000000000e+04
1.145400000000000000e+04
5.910000000000000000e+03
4.762000000000000000e+03
7.512000000000000000e+03
4.032000000000000000e+03
1.969000000000000000e+03
1.769000000000000000e+03
4.686000000000000000e+03
2.179700000000000000e+04
1.188100000000000000e+04
1.184000000000000000e+04
1.060100000000000000e+04
7.682000000000000000e+03
1.038100000000000000e+04
2.214400000000000000e+04
1.523000000000000000e+04
1.116500000000000000e+04
1.632000000000000000e+03
1.952100000000000000e+04
1.322400000000000000e+04
1.264300000000000000e+04
2.328800000000000000e+04
2.201000000000000000e+03
2.497000000000000000e+03
2.203000000000000000e+03
1.744000000000000000e+03
2.087800000000000000e+04
2.538200000000000000e+04
2.886800000000000000e+04
3.514700000000000000e+04
2.534000000000000000e+03
1.534000000000000000e+03
1.824000000000000000e+03
1.555500000000000000e+04
9.304000000000000000e+03
1.622000000000000000e+03
9.880000000000000000e+03
9.563000000000000000e+03
4.347000000000000000e+03
1.247500000000000000e+04
1.253000000000000000e+03
4.888500000000000000e+04
1.046100000000000000e+04
1.748000000000000000e+03
2.451300000000000000e+04
2.196000000000000000e+03
1.257400000000000000e+04
1.794200000000000000e+04
1.967000000000000000e+03
4.931000000000000000e+03
8.027000000000000000e+03
8.211000000000000000e+03
1.347000000000000000e+04
3.619700000000000000e+04
6.837000000000000000e+03
2.221800000000000000e+04
3.254800000000000000e+04
5.974000000000000000e+03
6.796000000000000000e+03
2.643000000000000000e+03
3.077000000000000000e+03
3.044000000000000000e+03
1.145500000000000000e+04
1.176300000000000000e+04
2.498000000000000000e+03
9.361000000000000000e+03
1.256000000000000000e+03
2.108200000000000000e+04
1.136200000000000000e+04
2.772400000000000000e+04
8.413000000000000000e+03
5.240000000000000000e+03
3.857000000000000000e+03
2.565600000000000000e+04
3.994000000000000000e+03
9.866000000000000000e+03
5.397000000000000000e+03
3.824500000000000000e+04
1.148200000000000000e+04
2.405900000000000000e+04
9.861000000000000000e+03
8.342000000000000000e+03
1.708000000000000000e+03
4.867500000000000000e+04
1.404300000000000000e+04
1.292500000000000000e+04
1.921400000000000000e+04
1.383100000000000000e+04
6.067000000000000000e+03
5.972000000000000000e+03
8.825000000000000000e+03
8.233000000000000000e+03
2.734600000000000000e+04
6.196000000000000000e+03
3.056000000000000000e+03
1.388700000000000000e+04
6.377000000000000000e+04
1.023100000000000000e+04
2.380700000000000000e+04
3.268000000000000000e+03
1.153800000000000000e+04
3.213000000000000000e+03
4.586300000000000000e+04
1.339000000000000000e+04
3.972000000000000000e+03
1.295700000000000000e+04
1.118700000000000000e+04
1.787800000000000000e+04
3.847000000000000000e+03
8.334000000000000000e+03
3.935000000000000000e+03
3.998300000000000000e+04
1.646000000000000000e+03
9.193000000000000000e+03
1.092300000000000000e+04
2.494000000000000000e+03
9.058000000000000000e+03
2.801000000000000000e+03
2.128000000000000000e+03
6.373000000000000000e+03
7.256000000000000000e+03
1.155200000000000000e+04
4.570200000000000000e+04
3.761000000000000000e+03
2.219000000000000000e+03
4.753000000000000000e+03
3.162000000000000000e+04
1.322400000000000000e+04
1.222200000000000000e+04
1.664000000000000000e+03
5.857100000000000000e+04
9.724000000000000000e+03
3.206000000000000000e+03
1.291300000000000000e+04
1.639000000000000000e+03
6.356000000000000000e+03
1.762600000000000000e+04
1.242000000000000000e+03
4.779000000000000000e+03
3.861000000000000000e+03
4.394300000000000000e+04
1.363500000000000000e+04
5.976000000000000000e+03
1.184200000000000000e+04
8.428000000000000000e+03
2.566000000000000000e+03
1.535900000000000000e+04
5.709000000000000000e+03
8.823000000000000000e+03
7.640000000000000000e+03
5.594000000000000000e+03
7.441000000000000000e+03
3.347100000000000000e+04
1.633000000000000000e+03
9.174000000000000000e+03
1.107000000000000000e+04
1.608500000000000000e+04
1.746800000000000000e+04
9.283000000000000000e+03
3.558000000000000000e+03
2.567800000000000000e+04
4.435000000000000000e+03
3.924100000000000000e+04
8.547000000000000000e+03
6.571000000000000000e+03
2.207000000000000000e+03
6.753000000000000000e+03
1.880000000000000000e+03
4.296900000000000000e+04
1.165800000000000000e+04
2.330600000000000000e+04
3.443900000000000000e+04
1.071300000000000000e+04
3.659000000000000000e+03
4.018200000000000000e+04
9.182000000000000000e+03
3.461700000000000000e+04
1.212900000000000000e+04
3.736000000000000000e+03
6.748000000000000000e+03
1.132600000000000000e+04
1.136500000000000000e+04
4.298300000000000000e+04
1.008500000000000000e+04
1.977000000000000000e+03
3.366000000000000000e+03
7.173000000000000000e+03
9.391000000000000000e+03
1.441000000000000000e+04
2.709000000000000000e+03
2.491500000000000000e+04
2.014900000000000000e+04
1.294900000000000000e+04
6.666000000000000000e+03
3.278700000000000000e+04
1.314300000000000000e+04
4.466000000000000000e+03
1.880600000000000000e+04
1.014100000000000000e+04
6.123000000000000000e+03
8.252000000000000000e+03
1.712000000000000000e+03
1.243000000000000000e+04
9.800000000000000000e+03
1.057900000000000000e+04
8.280000000000000000e+03
8.527000000000000000e+03
1.224400000000000000e+04
2.466700000000000000e+04
3.410000000000000000e+03
4.058000000000000000e+03
2.639200000000000000e+04
1.439400000000000000e+04
6.435000000000000000e+03
2.219200000000000000e+04
5.148000000000000000e+03
1.136000000000000000e+03
2.703700000000000000e+04
4.256000000000000000e+04
8.703000000000000000e+03
4.000300000000000000e+04
4.571000000000000000e+04
6.500000000000000000e+03
4.837000000000000000e+03
3.943000000000000000e+03
4.399000000000000000e+03
6.185000000000000000e+03
4.620000000000000000e+04
7.222000000000000000e+03
1.248500000000000000e+04
4.613000000000000000e+04
1.236300000000000000e+04
1.015600000000000000e+04
2.585000000000000000e+03
1.242000000000000000e+03
4.010300000000000000e+04
9.863000000000000000e+03
4.766000000000000000e+03
1.124400000000000000e+04
7.729000000000000000e+03
5.438000000000000000e+03
2.623600000000000000e+04
3.480600000000000000e+04
2.104000000000000000e+03
8.068000000000000000e+03
2.362000000000000000e+03
2.352000000000000000e+03
3.577000000000000000e+03
3.201000000000000000e+03
2.918600000000000000e+04
4.027300000000000000e+04
1.097600000000000000e+04
3.500000000000000000e+03
2.020000000000000000e+03
9.541000000000000000e+03
9.504000000000000000e+03
5.385000000000000000e+03
8.930000000000000000e+03
5.375000000000000000e+03
4.440000000000000000e+04
1.026400000000000000e+04
6.113000000000000000e+03
5.469000000000000000e+03
1.727000000000000000e+03
1.010700000000000000e+04
8.310000000000000000e+03
1.984000000000000000e+03
2.457000000000000000e+03
1.214600000000000000e+04
9.566000000000000000e+03
1.311200000000000000e+04
1.084800000000000000e+04
1.223100000000000000e+04
9.875000000000000000e+03
1.126400000000000000e+04
1.297900000000000000e+04
1.263000000000000000e+03
1.010600000000000000e+04
4.093200000000000000e+04
6.664000000000000000e+03
1.665700000000000000e+04
2.217000000000000000e+03
6.781000000000000000e+03
1.936100000000000000e+04
1.006500000000000000e+04
4.234000000000000000e+03
9.447000000000000000e+03
1.400700000000000000e+04
9.583000000000000000e+03
4.041900000000000000e+04
3.484000000000000000e+03
3.618900000000000000e+04
4.458500000000000000e+04
8.604000000000000000e+03
1.824600000000000000e+04
4.325400000000000000e+04
3.757000000000000000e+03
8.827000000000000000e+03
9.910000000000000000e+03
1.173700000000000000e+04
1.627000000000000000e+03
8.556000000000000000e+03
3.062000000000000000e+03
1.953900000000000000e+04
1.906000000000000000e+03
1.421000000000000000e+04
1.183300000000000000e+04
1.712800000000000000e+04
5.031000000000000000e+03
7.985000000000000000e+03
2.306500000000000000e+04
5.428000000000000000e+03
3.630700000000000000e+04
3.925000000000000000e+03
2.416000000000000000e+03
1.904000000000000000e+04
3.070000000000000000e+03
9.095000000000000000e+03
1.184200000000000000e+04
8.062000000000000000e+03
7.050000000000000000e+03
1.431900000000000000e+04
6.933000000000000000e+03
2.794100000000000000e+04
1.115000000000000000e+04
1.279700000000000000e+04
1.774800000000000000e+04
7.261000000000000000e+03
1.056000000000000000e+04
6.986000000000000000e+03
7.448000000000000000e+03
5.934000000000000000e+03
9.869000000000000000e+03
1.825900000000000000e+04
1.146000000000000000e+03
9.386000000000000000e+03
2.452000000000000000e+04
4.350000000000000000e+03
6.414000000000000000e+03
1.274100000000000000e+04
1.917000000000000000e+03
5.209000000000000000e+03
1.345700000000000000e+04
5.662000000000000000e+03
1.252000000000000000e+03
2.731000000000000000e+03
2.119500000000000000e+04
7.209000000000000000e+03
1.831000000000000000e+04
4.266000000000000000e+03
4.719000000000000000e+03
1.184800000000000000e+04
1.790400000000000000e+04
7.046000000000000000e+03
1.431300000000000000e+04
2.103000000000000000e+03
3.879200000000000000e+04
1.815000000000000000e+03
7.731000000000000000e+03
2.847600000000000000e+04
2.136000000000000000e+03
1.131000000000000000e+03
3.309000000000000000e+03
9.414000000000000000e+03
6.360000000000000000e+03
1.101300000000000000e+04
4.428000000000000000e+03
5.584000000000000000e+03
1.877000000000000000e+03
2.842000000000000000e+03
3.597000000000000000e+03
2.340100000000000000e+04
5.513500000000000000e+04
7.445000000000000000e+03
2.680000000000000000e+03
1.621000000000000000e+03
8.219000000000000000e+03
1.252300000000000000e+04
1.606900000000000000e+04
4.381300000000000000e+04
2.077300000000000000e+04
3.959700000000000000e+04
6.117000000000000000e+03
1.339300000000000000e+04
5.266000000000000000e+03
4.719000000000000000e+03
1.174300000000000000e+04
5.377000000000000000e+03
7.160000000000000000e+03
4.402000000000000000e+03
1.165700000000000000e+04
6.402000000000000000e+03
1.262200000000000000e+04
1.526000000000000000e+03
1.232300000000000000e+04
3.602100000000000000e+04
2.753300000000000000e+04
1.007200000000000000e+04
4.500800000000000000e+04
9.872000000000000000e+03
2.438000000000000000e+03
2.974000000000000000e+03
1.060100000000000000e+04
3.727000000000000000e+04
1.411900000000000000e+04
4.211100000000000000e+04
1.172900000000000000e+04
2.410600000000000000e+04
1.875000000000000000e+03
4.097400000000000000e+04
1.581700000000000000e+04
1.821800000000000000e+04
1.096500000000000000e+04
4.611300000000000000e+04
7.151000000000000000e+03
1.226900000000000000e+04
5.458000000000000000e+03
8.782000000000000000e+03
6.600000000000000000e+03
1.141000000000000000e+03
1.157600000000000000e+04
1.312900000000000000e+04
4.391000000000000000e+03
8.457000000000000000e+03
3.392000000000000000e+03
5.966000000000000000e+03
6.849000000000000000e+03
8.891000000000000000e+03
2.690000000000000000e+03
2.614000000000000000e+04
6.653000000000000000e+03
6.282000000000000000e+03
6.311000000000000000e+03
3.443000000000000000e+03
2.789000000000000000e+03
2.585000000000000000e+03
4.625500000000000000e+04
4.877000000000000000e+03
1.971900000000000000e+04
2.721800000000000000e+04
5.272000000000000000e+03
1.682000000000000000e+03
1.194500000000000000e+04
2.933000000000000000e+04
7.243000000000000000e+03
1.042200000000000000e+04
4.420200000000000000e+04
1.355500000000000000e+04
1.306300000000000000e+04
1.979800000000000000e+04
2.221000000000000000e+03
1.634000000000000000e+03
2.117000000000000000e+03
8.688000000000000000e+03
4.867300000000000000e+04
4.661000000000000000e+03
8.125000000000000000e+03
1.264400000000000000e+04
4.564000000000000000e+03
4.846000000000000000e+03
7.633000000000000000e+03
1.517000000000000000e+04
1.749600000000000000e+04
2.639000000000000000e+03
3.373200000000000000e+04
1.438200000000000000e+04
7.626000000000000000e+03
5.257000000000000000e+03
2.473000000000000000e+03
2.177400000000000000e+04
3.506900000000000000e+04
1.304100000000000000e+04
5.245000000000000000e+03
1.345100000000000000e+04
1.346200000000000000e+04
5.488000000000000000e+03
4.320000000000000000e+03
6.250000000000000000e+03
2.533300000000000000e+04
2.913000000000000000e+03
1.203200000000000000e+04
1.347000000000000000e+04
6.289000000000000000e+03
2.927000000000000000e+03
6.238000000000000000e+03
1.009600000000000000e+04
7.348000000000000000e+03
4.673000000000000000e+03
1.223300000000000000e+04
3.210800000000000000e+04
8.965000000000000000e+03
2.304000000000000000e+03
9.487000000000000000e+03
1.121000000000000000e+03
9.549000000000000000e+03
2.217000000000000000e+03
1.628000000000000000e+03
1.298200000000000000e+04
1.167400000000000000e+04
7.160000000000000000e+03
3.904700000000000000e+04
6.358000000000000000e+03
1.993300000000000000e+04
1.153400000000000000e+04
4.746200000000000000e+04
4.527000000000000000e+03
3.899800000000000000e+04
2.000900000000000000e+04
3.875000000000000000e+03
4.199900000000000000e+04
1.260900000000000000e+04
4.103400000000000000e+04
2.846800000000000000e+04
2.730000000000000000e+03
3.353000000000000000e+03
1.447400000000000000e+04
9.500000000000000000e+03
2.646700000000000000e+04
4.746000000000000000e+03
2.396700000000000000e+04
7.518000000000000000e+03
3.279000000000000000e+03
8.596000000000000000e+03
1.070200000000000000e+04
4.992000000000000000e+03
2.527000000000000000e+03
1.759000000000000000e+03
2.322000000000000000e+03
1.613800000000000000e+04
7.804000000000000000e+03
2.902000000000000000e+03
9.704000000000000000e+03
4.889000000000000000e+03
2.551700000000000000e+04
4.500000000000000000e+03
1.919900000000000000e+04
1.679600000000000000e+04
4.915000000000000000e+03
7.624000000000000000e+03
8.410000000000000000e+03
2.834000000000000000e+04
4.518000000000000000e+03
1.457100000000000000e+04
3.378000000000000000e+03
7.144000000000000000e+03
1.011800000000000000e+04
5.484000000000000000e+03
1.642000000000000000e+04
7.986000000000000000e+03
7.418000000000000000e+03
1.388700000000000000e+04
6.551000000000000000e+03
5.267000000000000000e+03
1.736100000000000000e+04
3.447200000000000000e+04
1.972000000000000000e+03
2.123200000000000000e+04
8.627000000000000000e+03
4.433000000000000000e+03
4.438000000000000000e+03
2.491500000000000000e+04
2.324100000000000000e+04
9.957000000000000000e+03
8.269000000000000000e+03
1.876700000000000000e+04
3.658000000000000000e+04
8.765000000000000000e+03
5.383000000000000000e+03
1.212400000000000000e+04
2.709000000000000000e+03
3.987000000000000000e+03
1.249500000000000000e+04
2.601800000000000000e+04
8.798000000000000000e+03
3.559500000000000000e+04
4.221100000000000000e+04
1.711000000000000000e+03
8.569000000000000000e+03
2.020000000000000000e+03
1.645000000000000000e+04
2.159500000000000000e+04
9.850000000000000000e+03
6.877000000000000000e+03
2.167700000000000000e+04
4.442300000000000000e+04
4.137000000000000000e+03
1.374700000000000000e+04
1.295000000000000000e+04
1.209400000000000000e+04
3.748400000000000000e+04
3.972500000000000000e+04
2.250000000000000000e+03
2.249300000000000000e+04
2.023400000000000000e+04
1.704000000000000000e+03
3.347500000000000000e+04
3.161000000000000000e+03
1.139400000000000000e+04
2.188000000000000000e+04
7.325000000000000000e+03
4.450100000000000000e+04
3.594000000000000000e+03
3.972700000000000000e+04
8.023000000000000000e+03
1.439400000000000000e+04
9.288000000000000000e+03
2.530900000000000000e+04
3.353000000000000000e+03
1.059400000000000000e+04
8.277000000000000000e+03
1.792900000000000000e+04
2.480000000000000000e+03
4.462000000000000000e+03
1.981000000000000000e+03
1.155400000000000000e+04
4.897000000000000000e+04
6.548000000000000000e+03
5.708000000000000000e+03
7.045000000000000000e+03
8.978000000000000000e+03
5.757000000000000000e+03
1.434900000000000000e+04
1.092800000000000000e+04
3.987100000000000000e+04
1.397400000000000000e+04
1.909000000000000000e+03
1.209600000000000000e+04
1.320400000000000000e+04
4.562000000000000000e+03
8.551000000000000000e+03
2.102000000000000000e+03
3.467200000000000000e+04
1.516100000000000000e+04
1.188400000000000000e+04
4.454000000000000000e+03
5.855000000000000000e+03
4.076000000000000000e+03
1.501900000000000000e+04
1.902300000000000000e+04
1.079600000000000000e+04
1.135300000000000000e+04
9.748000000000000000e+03
1.057700000000000000e+04
4.167600000000000000e+04
1.128600000000000000e+04
3.591000000000000000e+03
3.390700000000000000e+04
1.129900000000000000e+04
4.561000000000000000e+03
4.464100000000000000e+04
1.674000000000000000e+03
2.304500000000000000e+04
3.227000000000000000e+03
1.677600000000000000e+04
1.125300000000000000e+04
3.471000000000000000e+03
1.136300000000000000e+04
2.042000000000000000e+04
1.033800000000000000e+04
8.988000000000000000e+03
1.049300000000000000e+04
2.904000000000000000e+03
8.605000000000000000e+03
1.151200000000000000e+04
4.194900000000000000e+04
2.418000000000000000e+04
5.312000000000000000e+03
2.396000000000000000e+03
1.080700000000000000e+04
9.222000000000000000e+03
3.612400000000000000e+04
3.828200000000000000e+04
5.693000000000000000e+03
3.416600000000000000e+04
8.347000000000000000e+03
4.666100000000000000e+04
1.890300000000000000e+04
4.090400000000000000e+04
1.425400000000000000e+04
1.021400000000000000e+04
5.836000000000000000e+03
1.435800000000000000e+04
1.728000000000000000e+03
8.582000000000000000e+03
3.693000000000000000e+03
2.070900000000000000e+04
9.991000000000000000e+03
1.967300000000000000e+04
1.108500000000000000e+04
7.623000000000000000e+03
3.176000000000000000e+03
3.704000000000000000e+03
3.689800000000000000e+04
9.048000000000000000e+03
7.954000000000000000e+03
2.711700000000000000e+04
6.338000000000000000e+03
9.630000000000000000e+03
1.128900000000000000e+04
5.259000000000000000e+04
2.261000000000000000e+03
1.079100000000000000e+04
5.979000000000000000e+03
2.203000000000000000e+03
1.223500000000000000e+04
4.094100000000000000e+04
5.630000000000000000e+03
1.101500000000000000e+04
7.228000000000000000e+03
3.972200000000000000e+04
1.442600000000000000e+04
2.459000000000000000e+03
3.989000000000000000e+03
7.727000000000000000e+03
5.124000000000000000e+03
1.896300000000000000e+04
2.200000000000000000e+03
7.153000000000000000e+03
5.227000000000000000e+03
1.098200000000000000e+04
4.529000000000000000e+03
4.670000000000000000e+03
6.112000000000000000e+03
1.717800000000000000e+04
2.247800000000000000e+04
1.109300000000000000e+04
6.457000000000000000e+03
4.433000000000000000e+03
2.154000000000000000e+03
2.388700000000000000e+04
6.496000000000000000e+03
2.899000000000000000e+03
1.935000000000000000e+04
7.650000000000000000e+03
2.850000000000000000e+03
2.632000000000000000e+03
9.447000000000000000e+03
1.832800000000000000e+04
8.603000000000000000e+03
3.746500000000000000e+04
1.384400000000000000e+04
2.177100000000000000e+04
1.312600000000000000e+04
5.327000000000000000e+03
1.372500000000000000e+04
1.301900000000000000e+04
8.671000000000000000e+03
4.134000000000000000e+03
1.883800000000000000e+04
3.330700000000000000e+04
5.699000000000000000e+03
6.393000000000000000e+03
4.934000000000000000e+03
6.198000000000000000e+03
8.733000000000000000e+03
2.055000000000000000e+03
9.964000000000000000e+03
1.822300000000000000e+04
5.116000000000000000e+03
3.691000000000000000e+04
3.841500000000000000e+04
2.029600000000000000e+04
1.234700000000000000e+04
5.373000000000000000e+03
2.356300000000000000e+04
1.702000000000000000e+03
1.080600000000000000e+04
3.956000000000000000e+03
1.289000000000000000e+04
5.415000000000000000e+03
4.058000000000000000e+03
4.166100000000000000e+04
7.537000000000000000e+03
4.718000000000000000e+03
6.593000000000000000e+03
8.442000000000000000e+03
2.612500000000000000e+04
6.858000000000000000e+03
4.795000000000000000e+03
6.640000000000000000e+03
7.162000000000000000e+03
1.059400000000000000e+04
1.193800000000000000e+04
6.002100000000000000e+04
2.016700000000000000e+04
1.247900000000000000e+04
1.134500000000000000e+04
8.515000000000000000e+03
2.699000000000000000e+03
1.444900000000000000e+04
1.222400000000000000e+04
6.985000000000000000e+03
3.238000000000000000e+03
4.726900000000000000e+04
4.957700000000000000e+04
4.296000000000000000e+03
3.171000000000000000e+03
1.135000000000000000e+03
5.615000000000000000e+03
9.101000000000000000e+03
6.059000000000000000e+03
1.633000000000000000e+03
3.760700000000000000e+04
1.864800000000000000e+04
1.241000000000000000e+03
1.623200000000000000e+04
1.582800000000000000e+04
4.415000000000000000e+03
6.474000000000000000e+03
1.143600000000000000e+04
1.130500000000000000e+04
3.006300000000000000e+04
1.019700000000000000e+04
4.544000000000000000e+03
3.277000000000000000e+03
6.770000000000000000e+03
7.337000000000000000e+03
1.037000000000000000e+04
2.692600000000000000e+04
1.070400000000000000e+04
3.425400000000000000e+04
1.880000000000000000e+03
8.615000000000000000e+03
3.292000000000000000e+03
3.021000000000000000e+03
1.447800000000000000e+04
4.747000000000000000e+03
1.704300000000000000e+04
1.095900000000000000e+04
2.741000000000000000e+03
4.357000000000000000e+03
2.246200000000000000e+04
4.189000000000000000e+03
8.283000000000000000e+03
2.453500000000000000e+04
1.428300000000000000e+04
1.720000000000000000e+03
4.740300000000000000e+04
8.534000000000000000e+03
3.732000000000000000e+03
5.472000000000000000e+03
3.834400000000000000e+04
7.147000000000000000e+03
7.133000000000000000e+03
3.482800000000000000e+04
1.515000000000000000e+03
9.301000000000000000e+03
1.193100000000000000e+04
1.964000000000000000e+03
1.708000000000000000e+03
4.340000000000000000e+03
5.261000000000000000e+03
2.710000000000000000e+03
6.259200000000000000e+04
4.671800000000000000e+04
3.208000000000000000e+03
3.782900000000000000e+04
2.125900000000000000e+04
2.464000000000000000e+03
1.611500000000000000e+04
2.147200000000000000e+04
3.390000000000000000e+04
6.875000000000000000e+03
6.940000000000000000e+03
4.571000000000000000e+03
4.536000000000000000e+03
3.639700000000000000e+04
1.876500000000000000e+04
1.127200000000000000e+04
1.731000000000000000e+03
1.163000000000000000e+03
1.949600000000000000e+04
7.201000000000000000e+03
5.425000000000000000e+03
2.810100000000000000e+04
1.298100000000000000e+04
4.389600000000000000e+04
4.239000000000000000e+03
1.314300000000000000e+04
7.050000000000000000e+03
9.377000000000000000e+03
2.239500000000000000e+04
1.032500000000000000e+04
1.262900000000000000e+04
1.079500000000000000e+04
1.141100000000000000e+04
1.060000000000000000e+04
2.205000000000000000e+03
1.629000000000000000e+03
2.007000000000000000e+03
2.914100000000000000e+04


==> expres/insurance/sd-kl-subgroup1.txt <==
1.725000000000000000e+03
4.449000000000000000e+03
2.198400000000000000e+04
3.866000000000000000e+03
3.756000000000000000e+03
8.240000000000000000e+03
7.281000000000000000e+03
6.406000000000000000e+03
2.892300000000000000e+04
2.721000000000000000e+03
1.826000000000000000e+03
1.109000000000000000e+04
1.837000000000000000e+03
1.079700000000000000e+04
2.395000000000000000e+03
1.060200000000000000e+04
1.322800000000000000e+04
4.149000000000000000e+03
1.137000000000000000e+03
6.203000000000000000e+03
1.400100000000000000e+04
1.445100000000000000e+04
1.226800000000000000e+04
2.775000000000000000e+03
2.198000000000000000e+03
4.687000000000000000e+03
1.377000000000000000e+04
1.625000000000000000e+03
1.561200000000000000e+04
2.302000000000000000e+03
3.046000000000000000e+03
4.949000000000000000e+03
6.272000000000000000e+03
6.313000000000000000e+03
6.079000000000000000e+03
2.063000000000000000e+04
3.393000000000000000e+03
3.556000000000000000e+03
1.262900000000000000e+04
2.211000000000000000e+03
3.579000000000000000e+03
8.059000000000000000e+03
1.360700000000000000e+04
5.989000000000000000e+03
8.606000000000000000e+03
4.504000000000000000e+03
3.016600000000000000e+04
4.133000000000000000e+03
1.743000000000000000e+03
1.423500000000000000e+04
6.389000000000000000e+03
5.920000000000000000e+03
6.799000000000000000e+03
1.174100000000000000e+04
1.194600000000000000e+04
7.726000000000000000e+03
1.135600000000000000e+04
3.947000000000000000e+03
1.532000000000000000e+03
2.755000000000000000e+03
6.571000000000000000e+03
4.441000000000000000e+03
7.935000000000000000e+03
1.103300000000000000e+04
1.107300000000000000e+04
8.026000000000000000e+03
1.108200000000000000e+04
2.026000000000000000e+03
1.094200000000000000e+04
5.729000000000000000e+03
3.766000000000000000e+03
1.210500000000000000e+04
1.022600000000000000e+04
6.186000000000000000e+03
3.645000000000000000e+03
2.134400000000000000e+04
5.003000000000000000e+03
2.331000000000000000e+03
3.877000000000000000e+03
2.867000000000000000e+03
1.082500000000000000e+04
1.188100000000000000e+04
4.646000000000000000e+03
2.404000000000000000e+03
1.148800000000000000e+04
3.025900000000000000e+04
1.138100000000000000e+04
8.601000000000000000e+03
6.686000000000000000e+03
7.740000000000000000e+03
1.705000000000000000e+03
2.257000000000000000e+03
1.011500000000000000e+04
3.385000000000000000e+03
9.634000000000000000e+03
6.082000000000000000e+03
1.281500000000000000e+04
1.361600000000000000e+04
1.116300000000000000e+04
1.632000000000000000e+03
2.457000000000000000e+03
2.155000000000000000e+03
1.261000000000000000e+03
2.045000000000000000e+03
2.732200000000000000e+04
2.166000000000000000e+03
2.737500000000000000e+04
3.490000000000000000e+03
1.815700000000000000e+04
5.138000000000000000e+03
9.877000000000000000e+03
1.095900000000000000e+04
1.842000000000000000e+03
5.125000000000000000e+03
7.789000000000000000e+03
6.334000000000000000e+03
7.077000000000000000e+03
6.948000000000000000e+03
1.974900000000000000e+04
1.045000000000000000e+04
5.152000000000000000e+03
5.028000000000000000e+03
1.040700000000000000e+04
4.830000000000000000e+03
6.128000000000000000e+03
2.719000000000000000e+03
4.827000000000000000e+03
1.340500000000000000e+04
8.116000000000000000e+03
1.694000000000000000e+03
5.246000000000000000e+03
2.855000000000000000e+03
6.455000000000000000e+03
1.043600000000000000e+04
8.823000000000000000e+03
8.538000000000000000e+03
1.173500000000000000e+04
1.631000000000000000e+03
4.005000000000000000e+03
7.419000000000000000e+03
7.731000000000000000e+03
3.981000000000000000e+03
5.325000000000000000e+03
6.775000000000000000e+03
4.922000000000000000e+03
1.255700000000000000e+04
4.883000000000000000e+03
2.137000000000000000e+03
1.204400000000000000e+04
1.137000000000000000e+03
1.639000000000000000e+03
5.649000000000000000e+03
8.516000000000000000e+03
9.644000000000000000e+03
1.490100000000000000e+04
2.130000000000000000e+03
8.871000000000000000e+03
1.301200000000000000e+04
7.147000000000000000e+03
4.337000000000000000e+03
1.174300000000000000e+04
1.388000000000000000e+04
6.610000000000000000e+03
1.980000000000000000e+03
8.162000000000000000e+03
3.537000000000000000e+03
5.002000000000000000e+03
8.520000000000000000e+03
7.371000000000000000e+03
1.035500000000000000e+04
2.483000000000000000e+03
3.392000000000000000e+03
2.508100000000000000e+04
5.012000000000000000e+03
1.056400000000000000e+04
5.253000000000000000e+03
1.198700000000000000e+04
2.689000000000000000e+03
2.422700000000000000e+04
7.358000000000000000e+03
9.225000000000000000e+03
7.443000000000000000e+03
1.400100000000000000e+04
1.727000000000000000e+03
1.233300000000000000e+04
6.710000000000000000e+03
1.615000000000000000e+03
4.463000000000000000e+03
7.152000000000000000e+03
5.354000000000000000e+03
3.516000000000000000e+04
7.196000000000000000e+03
2.447600000000000000e+04
1.264800000000000000e+04
1.986000000000000000e+03
1.832000000000000000e+03
4.040000000000000000e+03
4.260000000000000000e+03
1.304700000000000000e+04
5.400000000000000000e+03
1.152000000000000000e+04
1.183700000000000000e+04
2.046200000000000000e+04
1.459000000000000000e+04
7.441000000000000000e+03
9.282000000000000000e+03
1.719000000000000000e+03
7.265000000000000000e+03
9.617000000000000000e+03
2.523000000000000000e+03
9.715000000000000000e+03
2.803000000000000000e+03
2.150000000000000000e+03
1.292800000000000000e+04
9.855000000000000000e+03
4.237000000000000000e+03
1.187900000000000000e+04
9.625000000000000000e+03
7.742000000000000000e+03
9.432000000000000000e+03
1.425600000000000000e+04
2.599200000000000000e+04
3.172000000000000000e+03
2.027700000000000000e+04
2.156000000000000000e+03
3.906000000000000000e+03
1.704000000000000000e+03
9.249000000000000000e+03
6.746000000000000000e+03
1.226500000000000000e+04
4.349000000000000000e+03
1.264600000000000000e+04
1.944200000000000000e+04
2.017700000000000000e+04
4.151000000000000000e+03
1.194400000000000000e+04
7.749000000000000000e+03
8.444000000000000000e+03
1.737000000000000000e+03
8.124000000000000000e+03
9.722000000000000000e+03
8.835000000000000000e+03
1.043500000000000000e+04
7.421000000000000000e+03
4.667000000000000000e+03
4.894000000000000000e+03
2.467100000000000000e+04
1.156600000000000000e+04
2.866000000000000000e+03
6.600000000000000000e+03
3.561000000000000000e+03
9.144000000000000000e+03
1.342900000000000000e+04
1.165800000000000000e+04
1.914400000000000000e+04
1.382200000000000000e+04
1.214200000000000000e+04
1.393700000000000000e+04
8.232000000000000000e+03
1.895500000000000000e+04
1.335200000000000000e+04
1.321700000000000000e+04
1.398100000000000000e+04
1.097700000000000000e+04
6.184000000000000000e+03
4.889000000000000000e+03
8.334000000000000000e+03
5.478000000000000000e+03
1.635000000000000000e+03
1.183000000000000000e+04
8.932000000000000000e+03
3.554000000000000000e+03
1.240400000000000000e+04
1.413300000000000000e+04
2.460300000000000000e+04
8.944000000000000000e+03
9.620000000000000000e+03
1.837000000000000000e+03
1.607000000000000000e+03
1.004300000000000000e+04
4.751000000000000000e+03
2.597000000000000000e+03
3.180000000000000000e+03
9.778000000000000000e+03
1.343000000000000000e+04
8.017000000000000000e+03
8.116000000000000000e+03
3.481000000000000000e+03
1.341500000000000000e+04
1.202900000000000000e+04
7.639000000000000000e+03
1.391000000000000000e+03
1.645500000000000000e+04
2.700000000000000000e+04
2.078100000000000000e+04
5.846000000000000000e+03
8.302000000000000000e+03
1.261000000000000000e+03
1.185600000000000000e+04
3.028400000000000000e+04
3.176000000000000000e+03
4.618000000000000000e+03
1.073600000000000000e+04
2.138000000000000000e+03
8.964000000000000000e+03
9.290000000000000000e+03
9.411000000000000000e+03
7.526000000000000000e+03
8.522000000000000000e+03
1.658600000000000000e+04
1.498800000000000000e+04
1.631000000000000000e+03
9.264000000000000000e+03
8.083000000000000000e+03
1.469200000000000000e+04
1.026900000000000000e+04
3.260000000000000000e+03
1.139600000000000000e+04
4.185000000000000000e+03
8.539000000000000000e+03
6.652000000000000000e+03
4.074000000000000000e+03
1.621000000000000000e+03
5.080000000000000000e+03
2.134000000000000000e+03
7.345000000000000000e+03
9.140000000000000000e+03
1.441800000000000000e+04
2.727000000000000000e+03
8.968000000000000000e+03
9.788000000000000000e+03
6.555000000000000000e+03
7.323000000000000000e+03
3.167000000000000000e+03
1.880400000000000000e+04
2.308200000000000000e+04
4.906000000000000000e+03
5.969000000000000000e+03
1.263800000000000000e+04
4.243000000000000000e+03
1.391900000000000000e+04
2.254000000000000000e+03
5.926000000000000000e+03
1.259200000000000000e+04
2.897000000000000000e+03
4.738000000000000000e+03
1.149000000000000000e+03
2.828700000000000000e+04
7.345000000000000000e+03
1.273000000000000000e+04
1.145400000000000000e+04
5.910000000000000000e+03
4.762000000000000000e+03
7.512000000000000000e+03
4.032000000000000000e+03
1.969000000000000000e+03
1.769000000000000000e+03
4.686000000000000000e+03
2.179700000000000000e+04
1.188100000000000000e+04
1.184000000000000000e+04
1.060100000000000000e+04
7.682000000000000000e+03
1.038100000000000000e+04
1.523000000000000000e+04
1.116500000000000000e+04
1.632000000000000000e+03
1.322400000000000000e+04
1.264300000000000000e+04
2.328800000000000000e+04
2.201000000000000000e+03
2.497000000000000000e+03
2.203000000000000000e+03
1.744000000000000000e+03
2.087800000000000000e+04
2.534000000000000000e+03
1.534000000000000000e+03
1.824000000000000000e+03
1.555500000000000000e+04
9.304000000000000000e+03
1.622000000000000000e+03
9.880000000000000000e+03
9.563000000000000000e+03
4.347000000000000000e+03
1.247500000000000000e+04
1.253000000000000000e+03
1.046100000000000000e+04
1.748000000000000000e+03
2.451300000000000000e+04
2.196000000000000000e+03
1.257400000000000000e+04
1.967000000000000000e+03
4.931000000000000000e+03
8.027000000000000000e+03
8.211000000000000000e+03
1.347000000000000000e+04
6.837000000000000000e+03
5.974000000000000000e+03
6.796000000000000000e+03
2.643000000000000000e+03
3.077000000000000000e+03
3.044000000000000000e+03
1.145500000000000000e+04
1.176300000000000000e+04
2.498000000000000000e+03
9.361000000000000000e+03
1.256000000000000000e+03
1.136200000000000000e+04
2.772400000000000000e+04
8.413000000000000000e+03
5.240000000000000000e+03
3.857000000000000000e+03
2.565600000000000000e+04
3.994000000000000000e+03
9.866000000000000000e+03
5.397000000000000000e+03
1.148200000000000000e+04
2.405900000000000000e+04
9.861000000000000000e+03
8.342000000000000000e+03
1.708000000000000000e+03
1.404300000000000000e+04
1.292500000000000000e+04
1.921400000000000000e+04
1.383100000000000000e+04
6.067000000000000000e+03
5.972000000000000000e+03
8.825000000000000000e+03
8.233000000000000000e+03
2.734600000000000000e+04
6.196000000000000000e+03
3.056000000000000000e+03
1.388700000000000000e+04
1.023100000000000000e+04
3.268000000000000000e+03
1.153800000000000000e+04
3.213000000000000000e+03
1.339000000000000000e+04
3.972000000000000000e+03
1.295700000000000000e+04
1.118700000000000000e+04
1.787800000000000000e+04
3.847000000000000000e+03
8.334000000000000000e+03
3.935000000000000000e+03
1.646000000000000000e+03
9.193000000000000000e+03
1.092300000000000000e+04
2.494000000000000000e+03
9.058000000000000000e+03
2.801000000000000000e+03
2.128000000000000000e+03
6.373000000000000000e+03
7.256000000000000000e+03
1.155200000000000000e+04
3.761000000000000000e+03
2.219000000000000000e+03
4.753000000000000000e+03
3.162000000000000000e+04
1.322400000000000000e+04
1.222200000000000000e+04
1.664000000000000000e+03
9.724000000000000000e+03
3.206000000000000000e+03
1.291300000000000000e+04
1.639000000000000000e+03
6.356000000000000000e+03
1.762600000000000000e+04
1.242000000000000000e+03
4.779000000000000000e+03
3.861000000000000000e+03
1.363500000000000000e+04
5.976000000000000000e+03
1.184200000000000000e+04
8.428000000000000000e+03
2.566000000000000000e+03
5.709000000000000000e+03
8.823000000000000000e+03
7.640000000000000000e+03
5.594000000000000000e+03
7.441000000000000000e+03
3.347100000000000000e+04
1.633000000000000000e+03
9.174000000000000000e+03
1.107000000000000000e+04
1.608500000000000000e+04
9.283000000000000000e+03
3.558000000000000000e+03
4.435000000000000000e+03
8.547000000000000000e+03
6.571000000000000000e+03
2.207000000000000000e+03
6.753000000000000000e+03
1.880000000000000000e+03
1.165800000000000000e+04
1.071300000000000000e+04
3.659000000000000000e+03
9.182000000000000000e+03
1.212900000000000000e+04
3.736000000000000000e+03
6.748000000000000000e+03
1.132600000000000000e+04
1.136500000000000000e+04
1.008500000000000000e+04
1.977000000000000000e+03
3.366000000000000000e+03
7.173000000000000000e+03
9.391000000000000000e+03
1.441000000000000000e+04
2.709000000000000000e+03
2.491500000000000000e+04
1.294900000000000000e+04
6.666000000000000000e+03
1.314300000000000000e+04
4.466000000000000000e+03
1.880600000000000000e+04
1.014100000000000000e+04
6.123000000000000000e+03
8.252000000000000000e+03
1.712000000000000000e+03
1.243000000000000000e+04
9.800000000000000000e+03
1.057900000000000000e+04
8.280000000000000000e+03
8.527000000000000000e+03
1.224400000000000000e+04
3.410000000000000000e+03
4.058000000000000000e+03
2.639200000000000000e+04
1.439400000000000000e+04
6.435000000000000000e+03
2.219200000000000000e+04
5.148000000000000000e+03
1.136000000000000000e+03
8.703000000000000000e+03
6.500000000000000000e+03
4.837000000000000000e+03
3.943000000000000000e+03
4.399000000000000000e+03
6.185000000000000000e+03
7.222000000000000000e+03
1.248500000000000000e+04
1.236300000000000000e+04
1.015600000000000000e+04
2.585000000000000000e+03
1.242000000000000000e+03
9.863000000000000000e+03
4.766000000000000000e+03
1.124400000000000000e+04
7.729000000000000000e+03
5.438000000000000000e+03
2.623600000000000000e+04
2.104000000000000000e+03
8.068000000000000000e+03
2.362000000000000000e+03
2.352000000000000000e+03
3.577000000000000000e+03
3.201000000000000000e+03
2.918600000000000000e+04
1.097600000000000000e+04
3.500000000000000000e+03
2.020000000000000000e+03
9.541000000000000000e+03
9.504000000000000000e+03
5.385000000000000000e+03
8.930000000000000000e+03
5.375000000000000000e+03
1.026400000000000000e+04
6.113000000000000000e+03
5.469000000000000000e+03
1.727000000000000000e+03
1.010700000000000000e+04
8.310000000000000000e+03
1.984000000000000000e+03
2.457000000000000000e+03
1.214600000000000000e+04
9.566000000000000000e+03
1.311200000000000000e+04
1.084800000000000000e+04
1.223100000000000000e+04
9.875000000000000000e+03
1.126400000000000000e+04
1.297900000000000000e+04
1.263000000000000000e+03
1.010600000000000000e+04
6.664000000000000000e+03
2.217000000000000000e+03
6.781000000000000000e+03
1.006500000000000000e+04
4.234000000000000000e+03
9.447000000000000000e+03
1.400700000000000000e+04
9.583000000000000000e+03
3.484000000000000000e+03
8.604000000000000000e+03
3.757000000000000000e+03
8.827000000000000000e+03
9.910000000000000000e+03
1.173700000000000000e+04
1.627000000000000000e+03
8.556000000000000000e+03
3.062000000000000000e+03
1.906000000000000000e+03
1.421000000000000000e+04
1.183300000000000000e+04
1.712800000000000000e+04
5.031000000000000000e+03
7.985000000000000000e+03
5.428000000000000000e+03
3.925000000000000000e+03
2.416000000000000000e+03
3.070000000000000000e+03
9.095000000000000000e+03
1.184200000000000000e+04
8.062000000000000000e+03
7.050000000000000000e+03
1.431900000000000000e+04
6.933000000000000000e+03
2.794100000000000000e+04
1.115000000000000000e+04
1.279700000000000000e+04
7.261000000000000000e+03
1.056000000000000000e+04
6.986000000000000000e+03
7.448000000000000000e+03
5.934000000000000000e+03
9.869000000000000000e+03
1.146000000000000000e+03
9.386000000000000000e+03
4.350000000000000000e+03
6.414000000000000000e+03
1.274100000000000000e+04
1.917000000000000000e+03
5.209000000000000000e+03
1.345700000000000000e+04
5.662000000000000000e+03
1.252000000000000000e+03
2.731000000000000000e+03
7.209000000000000000e+03
4.266000000000000000e+03
4.719000000000000000e+03
1.184800000000000000e+04
7.046000000000000000e+03
1.431300000000000000e+04
2.103000000000000000e+03
1.815000000000000000e+03
7.731000000000000000e+03
2.847600000000000000e+04
2.136000000000000000e+03
1.131000000000000000e+03
3.309000000000000000e+03
9.414000000000000000e+03
6.360000000000000000e+03
1.101300000000000000e+04
4.428000000000000000e+03
5.584000000000000000e+03
1.877000000000000000e+03
2.842000000000000000e+03
3.597000000000000000e+03
7.445000000000000000e+03
2.680000000000000000e+03
1.621000000000000000e+03
8.219000000000000000e+03
1.252300000000000000e+04
1.606900000000000000e+04
6.117000000000000000e+03
1.339300000000000000e+04
5.266000000000000000e+03
4.719000000000000000e+03
1.174300000000000000e+04
5.377000000000000000e+03
7.160000000000000000e+03
4.402000000000000000e+03
1.165700000000000000e+04
6.402000000000000000e+03
1.262200000000000000e+04
1.526000000000000000e+03
1.232300000000000000e+04
1.007200000000000000e+04
9.872000000000000000e+03
2.438000000000000000e+03
2.974000000000000000e+03
1.060100000000000000e+04
1.411900000000000000e+04
1.172900000000000000e+04
1.875000000000000000e+03
1.821800000000000000e+04
1.096500000000000000e+04
7.151000000000000000e+03
1.226900000000000000e+04
5.458000000000000000e+03
8.782000000000000000e+03
6.600000000000000000e+03
1.141000000000000000e+03
1.157600000000000000e+04
1.312900000000000000e+04
4.391000000000000000e+03
8.457000000000000000e+03
3.392000000000000000e+03
5.966000000000000000e+03
6.849000000000000000e+03
8.891000000000000000e+03
2.690000000000000000e+03
2.614000000000000000e+04
6.653000000000000000e+03
6.282000000000000000e+03
6.311000000000000000e+03
3.443000000000000000e+03
2.789000000000000000e+03
2.585000000000000000e+03
4.877000000000000000e+03
5.272000000000000000e+03
1.682000000000000000e+03
1.194500000000000000e+04
7.243000000000000000e+03
1.042200000000000000e+04
1.355500000000000000e+04
1.306300000000000000e+04
2.221000000000000000e+03
1.634000000000000000e+03
2.117000000000000000e+03
8.688000000000000000e+03
4.661000000000000000e+03
8.125000000000000000e+03
1.264400000000000000e+04
4.564000000000000000e+03
4.846000000000000000e+03
7.633000000000000000e+03
1.517000000000000000e+04
2.639000000000000000e+03
1.438200000000000000e+04
7.626000000000000000e+03
5.257000000000000000e+03
2.473000000000000000e+03
1.304100000000000000e+04
5.245000000000000000e+03
1.345100000000000000e+04
1.346200000000000000e+04
5.488000000000000000e+03
4.320000000000000000e+03
6.250000000000000000e+03
2.533300000000000000e+04
2.913000000000000000e+03
1.203200000000000000e+04
1.347000000000000000e+04
6.289000000000000000e+03
2.927000000000000000e+03
6.238000000000000000e+03
1.009600000000000000e+04
7.348000000000000000e+03
4.673000000000000000e+03
1.223300000000000000e+04
3.210800000000000000e+04
8.965000000000000000e+03
2.304000000000000000e+03
9.487000000000000000e+03
1.121000000000000000e+03
9.549000000000000000e+03
2.217000000000000000e+03
1.628000000000000000e+03
1.298200000000000000e+04
1.167400000000000000e+04
7.160000000000000000e+03
6.358000000000000000e+03
1.153400000000000000e+04
4.527000000000000000e+03
3.875000000000000000e+03
1.260900000000000000e+04
2.846800000000000000e+04
2.730000000000000000e+03
3.353000000000000000e+03
1.447400000000000000e+04
9.500000000000000000e+03
2.646700000000000000e+04
4.746000000000000000e+03
7.518000000000000000e+03
3.279000000000000000e+03
8.596000000000000000e+03
1.070200000000000000e+04
4.992000000000000000e+03
2.527000000000000000e+03
1.759000000000000000e+03
2.322000000000000000e+03
7.804000000000000000e+03
2.902000000000000000e+03
9.704000000000000000e+03
4.889000000000000000e+03
2.551700000000000000e+04
4.500000000000000000e+03
1.679600000000000000e+04
4.915000000000000000e+03
7.624000000000000000e+03
8.410000000000000000e+03
2.834000000000000000e+04
4.518000000000000000e+03
3.378000000000000000e+03
7.144000000000000000e+03
1.011800000000000000e+04
5.484000000000000000e+03
7.986000000000000000e+03
7.418000000000000000e+03
1.388700000000000000e+04
6.551000000000000000e+03
5.267000000000000000e+03
1.972000000000000000e+03
2.123200000000000000e+04
8.627000000000000000e+03
4.433000000000000000e+03
4.438000000000000000e+03
2.324100000000000000e+04
9.957000000000000000e+03
8.269000000000000000e+03
3.658000000000000000e+04
8.765000000000000000e+03
5.383000000000000000e+03
1.212400000000000000e+04
2.709000000000000000e+03
3.987000000000000000e+03
1.249500000000000000e+04
2.601800000000000000e+04
8.798000000000000000e+03
1.711000000000000000e+03
8.569000000000000000e+03
2.020000000000000000e+03
2.159500000000000000e+04
9.850000000000000000e+03
6.877000000000000000e+03
4.137000000000000000e+03
1.295000000000000000e+04
1.209400000000000000e+04
2.250000000000000000e+03
2.249300000000000000e+04
1.704000000000000000e+03
3.161000000000000000e+03
1.139400000000000000e+04
7.325000000000000000e+03
3.594000000000000000e+03
8.023000000000000000e+03
1.439400000000000000e+04
9.288000000000000000e+03
3.353000000000000000e+03
1.059400000000000000e+04
8.277000000000000000e+03
1.792900000000000000e+04
2.480000000000000000e+03
4.462000000000000000e+03
1.981000000000000000e+03
1.155400000000000000e+04
6.548000000000000000e+03
5.708000000000000000e+03
7.045000000000000000e+03
8.978000000000000000e+03
5.757000000000000000e+03
1.434900000000000000e+04
1.092800000000000000e+04
1.397400000000000000e+04
1.909000000000000000e+03
1.209600000000000000e+04
1.320400000000000000e+04
4.562000000000000000e+03
8.551000000000000000e+03
2.102000000000000000e+03
1.516100000000000000e+04
1.188400000000000000e+04
4.454000000000000000e+03
5.855000000000000000e+03
4.076000000000000000e+03
1.501900000000000000e+04
1.079600000000000000e+04
1.135300000000000000e+04
9.748000000000000000e+03
1.057700000000000000e+04
1.128600000000000000e+04
3.591000000000000000e+03
1.129900000000000000e+04
4.561000000000000000e+03
1.674000000000000000e+03
2.304500000000000000e+04
3.227000000000000000e+03
1.125300000000000000e+04
3.471000000000000000e+03
1.136300000000000000e+04
2.042000000000000000e+04
1.033800000000000000e+04
8.988000000000000000e+03
1.049300000000000000e+04
2.904000000000000000e+03
8.605000000000000000e+03
1.151200000000000000e+04
5.312000000000000000e+03
2.396000000000000000e+03
1.080700000000000000e+04
9.222000000000000000e+03
5.693000000000000000e+03
8.347000000000000000e+03
1.890300000000000000e+04
1.425400000000000000e+04
1.021400000000000000e+04
5.836000000000000000e+03
1.435800000000000000e+04
1.728000000000000000e+03
8.582000000000000000e+03
3.693000000000000000e+03
2.070900000000000000e+04
9.991000000000000000e+03
1.967300000000000000e+04
1.108500000000000000e+04
7.623000000000000000e+03
3.176000000000000000e+03
3.704000000000000000e+03
9.048000000000000000e+03
7.954000000000000000e+03
2.711700000000000000e+04
6.338000000000000000e+03
9.630000000000000000e+03
1.128900000000000000e+04
2.261000000000000000e+03
1.079100000000000000e+04
5.979000000000000000e+03
2.203000000000000000e+03
1.223500000000000000e+04
5.630000000000000000e+03
1.101500000000000000e+04
7.228000000000000000e+03
1.442600000000000000e+04
2.459000000000000000e+03
3.989000000000000000e+03
7.727000000000000000e+03
5.124000000000000000e+03
1.896300000000000000e+04
2.200000000000000000e+03
7.153000000000000000e+03
5.227000000000000000e+03
1.098200000000000000e+04
4.529000000000000000e+03
4.670000000000000000e+03
6.112000000000000000e+03
1.109300000000000000e+04
6.457000000000000000e+03
4.433000000000000000e+03
2.154000000000000000e+03
6.496000000000000000e+03
2.899000000000000000e+03
7.650000000000000000e+03
2.850000000000000000e+03
2.632000000000000000e+03
9.447000000000000000e+03
8.603000000000000000e+03
1.384400000000000000e+04
1.312600000000000000e+04
5.327000000000000000e+03
1.372500000000000000e+04
1.301900000000000000e+04
8.671000000000000000e+03
4.134000000000000000e+03
1.883800000000000000e+04
5.699000000000000000e+03
6.393000000000000000e+03
4.934000000000000000e+03
6.198000000000000000e+03
8.733000000000000000e+03
2.055000000000000000e+03
9.964000000000000000e+03
5.116000000000000000e+03
3.691000000000000000e+04
1.234700000000000000e+04
5.373000000000000000e+03
2.356300000000000000e+04
1.702000000000000000e+03
1.080600000000000000e+04
3.956000000000000000e+03
1.289000000000000000e+04
5.415000000000000000e+03
4.058000000000000000e+03
7.537000000000000000e+03
4.718000000000000000e+03
6.593000000000000000e+03
8.442000000000000000e+03
6.858000000000000000e+03
4.795000000000000000e+03
6.640000000000000000e+03
7.162000000000000000e+03
1.059400000000000000e+04
1.193800000000000000e+04
1.247900000000000000e+04
1.134500000000000000e+04
8.515000000000000000e+03
2.699000000000000000e+03
1.444900000000000000e+04
1.222400000000000000e+04
6.985000000000000000e+03
3.238000000000000000e+03
4.296000000000000000e+03
3.171000000000000000e+03
1.135000000000000000e+03
5.615000000000000000e+03
9.101000000000000000e+03
6.059000000000000000e+03
1.633000000000000000e+03
1.241000000000000000e+03
1.582800000000000000e+04
4.415000000000000000e+03
6.474000000000000000e+03
1.143600000000000000e+04
1.130500000000000000e+04
3.006300000000000000e+04
1.019700000000000000e+04
4.544000000000000000e+03
3.277000000000000000e+03
6.770000000000000000e+03
7.337000000000000000e+03
1.037000000000000000e+04
1.070400000000000000e+04
1.880000000000000000e+03
8.615000000000000000e+03
3.292000000000000000e+03
3.021000000000000000e+03
1.447800000000000000e+04
4.747000000000000000e+03
1.095900000000000000e+04
2.741000000000000000e+03
4.357000000000000000e+03
4.189000000000000000e+03
8.283000000000000000e+03
1.720000000000000000e+03
8.534000000000000000e+03
3.732000000000000000e+03
5.472000000000000000e+03
7.147000000000000000e+03
7.133000000000000000e+03
1.515000000000000000e+03
9.301000000000000000e+03
1.193100000000000000e+04
1.964000000000000000e+03
1.708000000000000000e+03
4.340000000000000000e+03
5.261000000000000000e+03
2.710000000000000000e+03
3.208000000000000000e+03
2.464000000000000000e+03
6.875000000000000000e+03
6.940000000000000000e+03
4.571000000000000000e+03
4.536000000000000000e+03
1.127200000000000000e+04
1.731000000000000000e+03
1.163000000000000000e+03
1.949600000000000000e+04
7.201000000000000000e+03
5.425000000000000000e+03
1.298100000000000000e+04
4.239000000000000000e+03
1.314300000000000000e+04
7.050000000000000000e+03
9.377000000000000000e+03
2.239500000000000000e+04
1.032500000000000000e+04
1.262900000000000000e+04
1.079500000000000000e+04
1.141100000000000000e+04
1.060000000000000000e+04
2.205000000000000000e+03
1.629000000000000000e+03
2.007000000000000000e+03


==> expres/insurance/sd-kl-subgroup2.txt <==
1.725000000000000000e+03
4.449000000000000000e+03
2.198400000000000000e+04
3.866000000000000000e+03
3.756000000000000000e+03
8.240000000000000000e+03
7.281000000000000000e+03
6.406000000000000000e+03
2.892300000000000000e+04
2.721000000000000000e+03
1.826000000000000000e+03
1.109000000000000000e+04
1.837000000000000000e+03
1.079700000000000000e+04
2.395000000000000000e+03
1.060200000000000000e+04
1.322800000000000000e+04
4.149000000000000000e+03
1.137000000000000000e+03
6.203000000000000000e+03
1.400100000000000000e+04
1.445100000000000000e+04
1.226800000000000000e+04
2.775000000000000000e+03
2.198000000000000000e+03
4.687000000000000000e+03
1.377000000000000000e+04
1.625000000000000000e+03
1.561200000000000000e+04
2.302000000000000000e+03
3.046000000000000000e+03
4.949000000000000000e+03
6.272000000000000000e+03
6.313000000000000000e+03
6.079000000000000000e+03
2.063000000000000000e+04
3.393000000000000000e+03
3.556000000000000000e+03
1.262900000000000000e+04
2.211000000000000000e+03
3.579000000000000000e+03
8.059000000000000000e+03
1.360700000000000000e+04
5.989000000000000000e+03
8.606000000000000000e+03
4.504000000000000000e+03
3.016600000000000000e+04
4.133000000000000000e+03
1.743000000000000000e+03
1.423500000000000000e+04
6.389000000000000000e+03
5.920000000000000000e+03
6.799000000000000000e+03
1.174100000000000000e+04
1.194600000000000000e+04
7.726000000000000000e+03
1.135600000000000000e+04
3.947000000000000000e+03
1.532000000000000000e+03
2.755000000000000000e+03
6.571000000000000000e+03
4.441000000000000000e+03
7.935000000000000000e+03
1.103300000000000000e+04
1.107300000000000000e+04
8.026000000000000000e+03
1.108200000000000000e+04
2.026000000000000000e+03
1.094200000000000000e+04
5.729000000000000000e+03
3.766000000000000000e+03
1.210500000000000000e+04
1.022600000000000000e+04
6.186000000000000000e+03
3.645000000000000000e+03
2.134400000000000000e+04
5.003000000000000000e+03
2.331000000000000000e+03
3.877000000000000000e+03
2.867000000000000000e+03
1.082500000000000000e+04
1.188100000000000000e+04
4.646000000000000000e+03
2.404000000000000000e+03
1.148800000000000000e+04
3.025900000000000000e+04
1.138100000000000000e+04
8.601000000000000000e+03
6.686000000000000000e+03
7.740000000000000000e+03
1.705000000000000000e+03
2.257000000000000000e+03
1.011500000000000000e+04
3.385000000000000000e+03
9.634000000000000000e+03
6.082000000000000000e+03
1.281500000000000000e+04
1.361600000000000000e+04
1.116300000000000000e+04
1.632000000000000000e+03
2.457000000000000000e+03
2.155000000000000000e+03
1.261000000000000000e+03
2.045000000000000000e+03
2.732200000000000000e+04
2.166000000000000000e+03
2.737500000000000000e+04
3.490000000000000000e+03
1.815700000000000000e+04
5.138000000000000000e+03
9.877000000000000000e+03
1.095900000000000000e+04
1.842000000000000000e+03
5.125000000000000000e+03
7.789000000000000000e+03
6.334000000000000000e+03
7.077000000000000000e+03
6.948000000000000000e+03
1.974900000000000000e+04
1.045000000000000000e+04
5.152000000000000000e+03
5.028000000000000000e+03
1.040700000000000000e+04
4.830000000000000000e+03
6.128000000000000000e+03
2.719000000000000000e+03
4.827000000000000000e+03
1.340500000000000000e+04
8.116000000000000000e+03
1.694000000000000000e+03
5.246000000000000000e+03
2.855000000000000000e+03
6.455000000000000000e+03
1.043600000000000000e+04
8.823000000000000000e+03
8.538000000000000000e+03
1.173500000000000000e+04
1.631000000000000000e+03
4.005000000000000000e+03
7.419000000000000000e+03
7.731000000000000000e+03
3.981000000000000000e+03
5.325000000000000000e+03
6.775000000000000000e+03
4.922000000000000000e+03
1.255700000000000000e+04
4.883000000000000000e+03
2.137000000000000000e+03
1.204400000000000000e+04
1.137000000000000000e+03
1.639000000000000000e+03
5.649000000000000000e+03
8.516000000000000000e+03
9.644000000000000000e+03
1.490100000000000000e+04
2.130000000000000000e+03
8.871000000000000000e+03
1.301200000000000000e+04
7.147000000000000000e+03
4.337000000000000000e+03
1.174300000000000000e+04
1.388000000000000000e+04
6.610000000000000000e+03
1.980000000000000000e+03
8.162000000000000000e+03
3.537000000000000000e+03
5.002000000000000000e+03
8.520000000000000000e+03
7.371000000000000000e+03
1.035500000000000000e+04
2.483000000000000000e+03
3.392000000000000000e+03
2.508100000000000000e+04
5.012000000000000000e+03
1.056400000000000000e+04
5.253000000000000000e+03
1.198700000000000000e+04
2.689000000000000000e+03
2.422700000000000000e+04
7.358000000000000000e+03
9.225000000000000000e+03
7.443000000000000000e+03
1.400100000000000000e+04
1.727000000000000000e+03
1.233300000000000000e+04
6.710000000000000000e+03
1.615000000000000000e+03
4.463000000000000000e+03
7.152000000000000000e+03
5.354000000000000000e+03
3.516000000000000000e+04
7.196000000000000000e+03
2.447600000000000000e+04
1.264800000000000000e+04
1.986000000000000000e+03
1.832000000000000000e+03
4.040000000000000000e+03
4.260000000000000000e+03
1.304700000000000000e+04
5.400000000000000000e+03
1.152000000000000000e+04
1.183700000000000000e+04
2.046200000000000000e+04
1.459000000000000000e+04
7.441000000000000000e+03
9.282000000000000000e+03
1.719000000000000000e+03
7.265000000000000000e+03
9.617000000000000000e+03
2.523000000000000000e+03
9.715000000000000000e+03
2.803000000000000000e+03
2.150000000000000000e+03
1.292800000000000000e+04
9.855000000000000000e+03
4.237000000000000000e+03
1.187900000000000000e+04
9.625000000000000000e+03
7.742000000000000000e+03
9.432000000000000000e+03
1.425600000000000000e+04
2.599200000000000000e+04
3.172000000000000000e+03
2.027700000000000000e+04
2.156000000000000000e+03
3.906000000000000000e+03
1.704000000000000000e+03
9.249000000000000000e+03
6.746000000000000000e+03
1.226500000000000000e+04
4.349000000000000000e+03
1.264600000000000000e+04
1.944200000000000000e+04
2.017700000000000000e+04
4.151000000000000000e+03
1.194400000000000000e+04
7.749000000000000000e+03
8.444000000000000000e+03
1.737000000000000000e+03
8.124000000000000000e+03
9.722000000000000000e+03
8.835000000000000000e+03
1.043500000000000000e+04
7.421000000000000000e+03
4.667000000000000000e+03
4.894000000000000000e+03
2.467100000000000000e+04
1.156600000000000000e+04
2.866000000000000000e+03
6.600000000000000000e+03
3.561000000000000000e+03
9.144000000000000000e+03
1.342900000000000000e+04
1.165800000000000000e+04
1.914400000000000000e+04
1.382200000000000000e+04
1.214200000000000000e+04
1.393700000000000000e+04
8.232000000000000000e+03
1.895500000000000000e+04
1.335200000000000000e+04
1.321700000000000000e+04
1.398100000000000000e+04
1.097700000000000000e+04
6.184000000000000000e+03
4.889000000000000000e+03
8.334000000000000000e+03
5.478000000000000000e+03
1.635000000000000000e+03
1.183000000000000000e+04
8.932000000000000000e+03
3.554000000000000000e+03
1.240400000000000000e+04
1.413300000000000000e+04
2.460300000000000000e+04
8.944000000000000000e+03
9.620000000000000000e+03
1.837000000000000000e+03
1.607000000000000000e+03
1.004300000000000000e+04
4.751000000000000000e+03
2.597000000000000000e+03
3.180000000000000000e+03
9.778000000000000000e+03
1.343000000000000000e+04
8.017000000000000000e+03
8.116000000000000000e+03
3.481000000000000000e+03
1.341500000000000000e+04
1.202900000000000000e+04
7.639000000000000000e+03
1.391000000000000000e+03
1.645500000000000000e+04
2.700000000000000000e+04
2.078100000000000000e+04
5.846000000000000000e+03
8.302000000000000000e+03
1.261000000000000000e+03
1.185600000000000000e+04
3.028400000000000000e+04
3.176000000000000000e+03
4.618000000000000000e+03
1.073600000000000000e+04
2.138000000000000000e+03
8.964000000000000000e+03
9.290000000000000000e+03
9.411000000000000000e+03
7.526000000000000000e+03
8.522000000000000000e+03
1.658600000000000000e+04
1.498800000000000000e+04
1.631000000000000000e+03
9.264000000000000000e+03
8.083000000000000000e+03
1.469200000000000000e+04
1.026900000000000000e+04
3.260000000000000000e+03
1.139600000000000000e+04
4.185000000000000000e+03
8.539000000000000000e+03
6.652000000000000000e+03
4.074000000000000000e+03
1.621000000000000000e+03
5.080000000000000000e+03
2.134000000000000000e+03
7.345000000000000000e+03
9.140000000000000000e+03
1.441800000000000000e+04
2.727000000000000000e+03
8.968000000000000000e+03
9.788000000000000000e+03
6.555000000000000000e+03
7.323000000000000000e+03
3.167000000000000000e+03
1.880400000000000000e+04
2.308200000000000000e+04
4.906000000000000000e+03
5.969000000000000000e+03
1.263800000000000000e+04
4.243000000000000000e+03
1.391900000000000000e+04
2.254000000000000000e+03
5.926000000000000000e+03
1.259200000000000000e+04
2.897000000000000000e+03
4.738000000000000000e+03
1.149000000000000000e+03
2.828700000000000000e+04
7.345000000000000000e+03
1.273000000000000000e+04
1.145400000000000000e+04
5.910000000000000000e+03
4.762000000000000000e+03
7.512000000000000000e+03
4.032000000000000000e+03
1.969000000000000000e+03
1.769000000000000000e+03
4.686000000000000000e+03
2.179700000000000000e+04
1.188100000000000000e+04
1.184000000000000000e+04
1.060100000000000000e+04
7.682000000000000000e+03
1.038100000000000000e+04
1.523000000000000000e+04
1.116500000000000000e+04
1.632000000000000000e+03
1.322400000000000000e+04
1.264300000000000000e+04
2.328800000000000000e+04
2.201000000000000000e+03
2.497000000000000000e+03
2.203000000000000000e+03
1.744000000000000000e+03
2.087800000000000000e+04
2.534000000000000000e+03
1.534000000000000000e+03
1.824000000000000000e+03
1.555500000000000000e+04
9.304000000000000000e+03
1.622000000000000000e+03
9.880000000000000000e+03
9.563000000000000000e+03
4.347000000000000000e+03
1.247500000000000000e+04
1.253000000000000000e+03
1.046100000000000000e+04
1.748000000000000000e+03
2.451300000000000000e+04
2.196000000000000000e+03
1.257400000000000000e+04
1.967000000000000000e+03
4.931000000000000000e+03
8.027000000000000000e+03
8.211000000000000000e+03
1.347000000000000000e+04
6.837000000000000000e+03
5.974000000000000000e+03
6.796000000000000000e+03
2.643000000000000000e+03
3.077000000000000000e+03
3.044000000000000000e+03
1.145500000000000000e+04
1.176300000000000000e+04
2.498000000000000000e+03
9.361000000000000000e+03
1.256000000000000000e+03
1.136200000000000000e+04
2.772400000000000000e+04
8.413000000000000000e+03
5.240000000000000000e+03
3.857000000000000000e+03
2.565600000000000000e+04
3.994000000000000000e+03
9.866000000000000000e+03
5.397000000000000000e+03
1.148200000000000000e+04
2.405900000000000000e+04
9.861000000000000000e+03
8.342000000000000000e+03
1.708000000000000000e+03
1.404300000000000000e+04
1.292500000000000000e+04
1.921400000000000000e+04
1.383100000000000000e+04
6.067000000000000000e+03
5.972000000000000000e+03
8.825000000000000000e+03
8.233000000000000000e+03
2.734600000000000000e+04
6.196000000000000000e+03
3.056000000000000000e+03
1.388700000000000000e+04
1.023100000000000000e+04
3.268000000000000000e+03
1.153800000000000000e+04
3.213000000000000000e+03
1.339000000000000000e+04
3.972000000000000000e+03
1.295700000000000000e+04
1.118700000000000000e+04
1.787800000000000000e+04
3.847000000000000000e+03
8.334000000000000000e+03
3.935000000000000000e+03
1.646000000000000000e+03
9.193000000000000000e+03
1.092300000000000000e+04
2.494000000000000000e+03
9.058000000000000000e+03
2.801000000000000000e+03
2.128000000000000000e+03
6.373000000000000000e+03
7.256000000000000000e+03
1.155200000000000000e+04
3.761000000000000000e+03
2.219000000000000000e+03
4.753000000000000000e+03
3.162000000000000000e+04
1.322400000000000000e+04
1.222200000000000000e+04
1.664000000000000000e+03
9.724000000000000000e+03
3.206000000000000000e+03
1.291300000000000000e+04
1.639000000000000000e+03
6.356000000000000000e+03
1.762600000000000000e+04
1.242000000000000000e+03
4.779000000000000000e+03
3.861000000000000000e+03
1.363500000000000000e+04
5.976000000000000000e+03
1.184200000000000000e+04
8.428000000000000000e+03
2.566000000000000000e+03
5.709000000000000000e+03
8.823000000000000000e+03
7.640000000000000000e+03
5.594000000000000000e+03
7.441000000000000000e+03
3.347100000000000000e+04
1.633000000000000000e+03
9.174000000000000000e+03
1.107000000000000000e+04
1.608500000000000000e+04
9.283000000000000000e+03
3.558000000000000000e+03
4.435000000000000000e+03
8.547000000000000000e+03
6.571000000000000000e+03
2.207000000000000000e+03
6.753000000000000000e+03
1.880000000000000000e+03
1.165800000000000000e+04
1.071300000000000000e+04
3.659000000000000000e+03
9.182000000000000000e+03
1.212900000000000000e+04
3.736000000000000000e+03
6.748000000000000000e+03
1.132600000000000000e+04
1.136500000000000000e+04
1.008500000000000000e+04
1.977000000000000000e+03
3.366000000000000000e+03
7.173000000000000000e+03
9.391000000000000000e+03
1.441000000000000000e+04
2.709000000000000000e+03
2.491500000000000000e+04
1.294900000000000000e+04
6.666000000000000000e+03
1.314300000000000000e+04
4.466000000000000000e+03
1.880600000000000000e+04
1.014100000000000000e+04
6.123000000000000000e+03
8.252000000000000000e+03
1.712000000000000000e+03
1.243000000000000000e+04
9.800000000000000000e+03
1.057900000000000000e+04
8.280000000000000000e+03
8.527000000000000000e+03
1.224400000000000000e+04
3.410000000000000000e+03
4.058000000000000000e+03
2.639200000000000000e+04
1.439400000000000000e+04
6.435000000000000000e+03
2.219200000000000000e+04
5.148000000000000000e+03
1.136000000000000000e+03
8.703000000000000000e+03
6.500000000000000000e+03
4.837000000000000000e+03
3.943000000000000000e+03
4.399000000000000000e+03
6.185000000000000000e+03
7.222000000000000000e+03
1.248500000000000000e+04
1.236300000000000000e+04
1.015600000000000000e+04
2.585000000000000000e+03
1.242000000000000000e+03
9.863000000000000000e+03
4.766000000000000000e+03
1.124400000000000000e+04
7.729000000000000000e+03
5.438000000000000000e+03
2.623600000000000000e+04
2.104000000000000000e+03
8.068000000000000000e+03
2.362000000000000000e+03
2.352000000000000000e+03
3.577000000000000000e+03
3.201000000000000000e+03
2.918600000000000000e+04
1.097600000000000000e+04
3.500000000000000000e+03
2.020000000000000000e+03
9.541000000000000000e+03
9.504000000000000000e+03
5.385000000000000000e+03
8.930000000000000000e+03
5.375000000000000000e+03
1.026400000000000000e+04
6.113000000000000000e+03
5.469000000000000000e+03
1.727000000000000000e+03
1.010700000000000000e+04
8.310000000000000000e+03
1.984000000000000000e+03
2.457000000000000000e+03
1.214600000000000000e+04
9.566000000000000000e+03
1.311200000000000000e+04
1.084800000000000000e+04
1.223100000000000000e+04
9.875000000000000000e+03
1.126400000000000000e+04
1.297900000000000000e+04
1.263000000000000000e+03
1.010600000000000000e+04
6.664000000000000000e+03
2.217000000000000000e+03
6.781000000000000000e+03
1.006500000000000000e+04
4.234000000000000000e+03
9.447000000000000000e+03
1.400700000000000000e+04
9.583000000000000000e+03
3.484000000000000000e+03
8.604000000000000000e+03
3.757000000000000000e+03
8.827000000000000000e+03
9.910000000000000000e+03
1.173700000000000000e+04
1.627000000000000000e+03
8.556000000000000000e+03
3.062000000000000000e+03
1.906000000000000000e+03
1.421000000000000000e+04
1.183300000000000000e+04
1.712800000000000000e+04
5.031000000000000000e+03
7.985000000000000000e+03
5.428000000000000000e+03
3.925000000000000000e+03
2.416000000000000000e+03
3.070000000000000000e+03
9.095000000000000000e+03
1.184200000000000000e+04
8.062000000000000000e+03
7.050000000000000000e+03
1.431900000000000000e+04
6.933000000000000000e+03
2.794100000000000000e+04
1.115000000000000000e+04
1.279700000000000000e+04
7.261000000000000000e+03
1.056000000000000000e+04
6.986000000000000000e+03
7.448000000000000000e+03
5.934000000000000000e+03
9.869000000000000000e+03
1.146000000000000000e+03
9.386000000000000000e+03
4.350000000000000000e+03
6.414000000000000000e+03
1.274100000000000000e+04
1.917000000000000000e+03
5.209000000000000000e+03
1.345700000000000000e+04
5.662000000000000000e+03
1.252000000000000000e+03
2.731000000000000000e+03
7.209000000000000000e+03
4.266000000000000000e+03
4.719000000000000000e+03
1.184800000000000000e+04
7.046000000000000000e+03
1.431300000000000000e+04
2.103000000000000000e+03
1.815000000000000000e+03
7.731000000000000000e+03
2.847600000000000000e+04
2.136000000000000000e+03
1.131000000000000000e+03
3.309000000000000000e+03
9.414000000000000000e+03
6.360000000000000000e+03
1.101300000000000000e+04
4.428000000000000000e+03
5.584000000000000000e+03
1.877000000000000000e+03
2.842000000000000000e+03
3.597000000000000000e+03
7.445000000000000000e+03
2.680000000000000000e+03
1.621000000000000000e+03
8.219000000000000000e+03
1.252300000000000000e+04
1.606900000000000000e+04
6.117000000000000000e+03
1.339300000000000000e+04
5.266000000000000000e+03
4.719000000000000000e+03
1.174300000000000000e+04
5.377000000000000000e+03
7.160000000000000000e+03
4.402000000000000000e+03
1.165700000000000000e+04
6.402000000000000000e+03
1.262200000000000000e+04
1.526000000000000000e+03
1.232300000000000000e+04
1.007200000000000000e+04
9.872000000000000000e+03
2.438000000000000000e+03
2.974000000000000000e+03
1.060100000000000000e+04
1.411900000000000000e+04
1.172900000000000000e+04
1.875000000000000000e+03
1.821800000000000000e+04
1.096500000000000000e+04
7.151000000000000000e+03
1.226900000000000000e+04
5.458000000000000000e+03
8.782000000000000000e+03
6.600000000000000000e+03
1.141000000000000000e+03
1.157600000000000000e+04
1.312900000000000000e+04
4.391000000000000000e+03
8.457000000000000000e+03
3.392000000000000000e+03
5.966000000000000000e+03
6.849000000000000000e+03
8.891000000000000000e+03
2.690000000000000000e+03
2.614000000000000000e+04
6.653000000000000000e+03
6.282000000000000000e+03
6.311000000000000000e+03
3.443000000000000000e+03
2.789000000000000000e+03
2.585000000000000000e+03
4.877000000000000000e+03
5.272000000000000000e+03
1.682000000000000000e+03
1.194500000000000000e+04
7.243000000000000000e+03
1.042200000000000000e+04
1.355500000000000000e+04
1.306300000000000000e+04
2.221000000000000000e+03
1.634000000000000000e+03
2.117000000000000000e+03
8.688000000000000000e+03
4.661000000000000000e+03
8.125000000000000000e+03
1.264400000000000000e+04
4.564000000000000000e+03
4.846000000000000000e+03
7.633000000000000000e+03
1.517000000000000000e+04
2.639000000000000000e+03
1.438200000000000000e+04
7.626000000000000000e+03
5.257000000000000000e+03
2.473000000000000000e+03
1.304100000000000000e+04
5.245000000000000000e+03
1.345100000000000000e+04
1.346200000000000000e+04
5.488000000000000000e+03
4.320000000000000000e+03
6.250000000000000000e+03
2.533300000000000000e+04
2.913000000000000000e+03
1.203200000000000000e+04
1.347000000000000000e+04
6.289000000000000000e+03
2.927000000000000000e+03
6.238000000000000000e+03
1.009600000000000000e+04
7.348000000000000000e+03
4.673000000000000000e+03
1.223300000000000000e+04
3.210800000000000000e+04
8.965000000000000000e+03
2.304000000000000000e+03
9.487000000000000000e+03
1.121000000000000000e+03
9.549000000000000000e+03
2.217000000000000000e+03
1.628000000000000000e+03
1.298200000000000000e+04
1.167400000000000000e+04
7.160000000000000000e+03
6.358000000000000000e+03
1.153400000000000000e+04
4.527000000000000000e+03
3.875000000000000000e+03
1.260900000000000000e+04
2.846800000000000000e+04
2.730000000000000000e+03
3.353000000000000000e+03
1.447400000000000000e+04
9.500000000000000000e+03
2.646700000000000000e+04
4.746000000000000000e+03
7.518000000000000000e+03
3.279000000000000000e+03
8.596000000000000000e+03
1.070200000000000000e+04
4.992000000000000000e+03
2.527000000000000000e+03
1.759000000000000000e+03
2.322000000000000000e+03
7.804000000000000000e+03
2.902000000000000000e+03
9.704000000000000000e+03
4.889000000000000000e+03
2.551700000000000000e+04
4.500000000000000000e+03
1.679600000000000000e+04
4.915000000000000000e+03
7.624000000000000000e+03
8.410000000000000000e+03
2.834000000000000000e+04
4.518000000000000000e+03
3.378000000000000000e+03
7.144000000000000000e+03
1.011800000000000000e+04
5.484000000000000000e+03
7.986000000000000000e+03
7.418000000000000000e+03
1.388700000000000000e+04
6.551000000000000000e+03
5.267000000000000000e+03
1.972000000000000000e+03
2.123200000000000000e+04
8.627000000000000000e+03
4.433000000000000000e+03
4.438000000000000000e+03
2.324100000000000000e+04
9.957000000000000000e+03
8.269000000000000000e+03
3.658000000000000000e+04
8.765000000000000000e+03
5.383000000000000000e+03
1.212400000000000000e+04
2.709000000000000000e+03
3.987000000000000000e+03
1.249500000000000000e+04
2.601800000000000000e+04
8.798000000000000000e+03
1.711000000000000000e+03
8.569000000000000000e+03
2.020000000000000000e+03
2.159500000000000000e+04
9.850000000000000000e+03
6.877000000000000000e+03
4.137000000000000000e+03
1.295000000000000000e+04
1.209400000000000000e+04
2.250000000000000000e+03
2.249300000000000000e+04
1.704000000000000000e+03
3.161000000000000000e+03
1.139400000000000000e+04
7.325000000000000000e+03
3.594000000000000000e+03
8.023000000000000000e+03
1.439400000000000000e+04
9.288000000000000000e+03
3.353000000000000000e+03
1.059400000000000000e+04
8.277000000000000000e+03
1.792900000000000000e+04
2.480000000000000000e+03
4.462000000000000000e+03
1.981000000000000000e+03
1.155400000000000000e+04
6.548000000000000000e+03
5.708000000000000000e+03
7.045000000000000000e+03
8.978000000000000000e+03
5.757000000000000000e+03
1.434900000000000000e+04
1.092800000000000000e+04
1.397400000000000000e+04
1.909000000000000000e+03
1.209600000000000000e+04
1.320400000000000000e+04
4.562000000000000000e+03
8.551000000000000000e+03
2.102000000000000000e+03
1.516100000000000000e+04
1.188400000000000000e+04
4.454000000000000000e+03
5.855000000000000000e+03
4.076000000000000000e+03
1.501900000000000000e+04
1.079600000000000000e+04
1.135300000000000000e+04
9.748000000000000000e+03
1.057700000000000000e+04
1.128600000000000000e+04
3.591000000000000000e+03
1.129900000000000000e+04
4.561000000000000000e+03
1.674000000000000000e+03
2.304500000000000000e+04
3.227000000000000000e+03
1.125300000000000000e+04
3.471000000000000000e+03
1.136300000000000000e+04
2.042000000000000000e+04
1.033800000000000000e+04
8.988000000000000000e+03
1.049300000000000000e+04
2.904000000000000000e+03
8.605000000000000000e+03
1.151200000000000000e+04
5.312000000000000000e+03
2.396000000000000000e+03
1.080700000000000000e+04
9.222000000000000000e+03
5.693000000000000000e+03
8.347000000000000000e+03
1.890300000000000000e+04
1.425400000000000000e+04
1.021400000000000000e+04
5.836000000000000000e+03
1.435800000000000000e+04
1.728000000000000000e+03
8.582000000000000000e+03
3.693000000000000000e+03
2.070900000000000000e+04
9.991000000000000000e+03
1.967300000000000000e+04
1.108500000000000000e+04
7.623000000000000000e+03
3.176000000000000000e+03
3.704000000000000000e+03
9.048000000000000000e+03
7.954000000000000000e+03
2.711700000000000000e+04
6.338000000000000000e+03
9.630000000000000000e+03
1.128900000000000000e+04
2.261000000000000000e+03
1.079100000000000000e+04
5.979000000000000000e+03
2.203000000000000000e+03
1.223500000000000000e+04
5.630000000000000000e+03
1.101500000000000000e+04
7.228000000000000000e+03
1.442600000000000000e+04
2.459000000000000000e+03
3.989000000000000000e+03
7.727000000000000000e+03
5.124000000000000000e+03
1.896300000000000000e+04
2.200000000000000000e+03
7.153000000000000000e+03
5.227000000000000000e+03
1.098200000000000000e+04
4.529000000000000000e+03
4.670000000000000000e+03
6.112000000000000000e+03
1.109300000000000000e+04
6.457000000000000000e+03
4.433000000000000000e+03
2.154000000000000000e+03
6.496000000000000000e+03
2.899000000000000000e+03
7.650000000000000000e+03
2.850000000000000000e+03
2.632000000000000000e+03
9.447000000000000000e+03
8.603000000000000000e+03
1.384400000000000000e+04
1.312600000000000000e+04
5.327000000000000000e+03
1.372500000000000000e+04
1.301900000000000000e+04
8.671000000000000000e+03
4.134000000000000000e+03
1.883800000000000000e+04
5.699000000000000000e+03
6.393000000000000000e+03
4.934000000000000000e+03
6.198000000000000000e+03
8.733000000000000000e+03
2.055000000000000000e+03
9.964000000000000000e+03
5.116000000000000000e+03
3.691000000000000000e+04
1.234700000000000000e+04
5.373000000000000000e+03
2.356300000000000000e+04
1.702000000000000000e+03
1.080600000000000000e+04
3.956000000000000000e+03
1.289000000000000000e+04
5.415000000000000000e+03
4.058000000000000000e+03
7.537000000000000000e+03
4.718000000000000000e+03
6.593000000000000000e+03
8.442000000000000000e+03
6.858000000000000000e+03
4.795000000000000000e+03
6.640000000000000000e+03
7.162000000000000000e+03
1.059400000000000000e+04
1.193800000000000000e+04
1.247900000000000000e+04
1.134500000000000000e+04
8.515000000000000000e+03
2.699000000000000000e+03
1.444900000000000000e+04
1.222400000000000000e+04
6.985000000000000000e+03
3.238000000000000000e+03
4.296000000000000000e+03
3.171000000000000000e+03
1.135000000000000000e+03
5.615000000000000000e+03
9.101000000000000000e+03
6.059000000000000000e+03
1.633000000000000000e+03
1.241000000000000000e+03
1.582800000000000000e+04
4.415000000000000000e+03
6.474000000000000000e+03
1.143600000000000000e+04
1.130500000000000000e+04
3.006300000000000000e+04
1.019700000000000000e+04
4.544000000000000000e+03
3.277000000000000000e+03
6.770000000000000000e+03
7.337000000000000000e+03
1.037000000000000000e+04
1.070400000000000000e+04
1.880000000000000000e+03
8.615000000000000000e+03
3.292000000000000000e+03
3.021000000000000000e+03
1.447800000000000000e+04
4.747000000000000000e+03
1.095900000000000000e+04
2.741000000000000000e+03
4.357000000000000000e+03
4.189000000000000000e+03
8.283000000000000000e+03
1.720000000000000000e+03
8.534000000000000000e+03
3.732000000000000000e+03
5.472000000000000000e+03
7.147000000000000000e+03
7.133000000000000000e+03
1.515000000000000000e+03
9.301000000000000000e+03
1.193100000000000000e+04
1.964000000000000000e+03
1.708000000000000000e+03
4.340000000000000000e+03
5.261000000000000000e+03
2.710000000000000000e+03
3.208000000000000000e+03
2.464000000000000000e+03
6.875000000000000000e+03
6.940000000000000000e+03
4.571000000000000000e+03
4.536000000000000000e+03
1.127200000000000000e+04
1.731000000000000000e+03
1.163000000000000000e+03
1.949600000000000000e+04
7.201000000000000000e+03
5.425000000000000000e+03
1.298100000000000000e+04
4.239000000000000000e+03
1.314300000000000000e+04
7.050000000000000000e+03
9.377000000000000000e+03
2.239500000000000000e+04
1.032500000000000000e+04
1.262900000000000000e+04
1.079500000000000000e+04
1.141100000000000000e+04
1.060000000000000000e+04
2.205000000000000000e+03
1.629000000000000000e+03
2.007000000000000000e+03


==> expres/insurance/sd-kl-subgroup3.txt <==
1.725000000000000000e+03
4.449000000000000000e+03
2.198400000000000000e+04
3.866000000000000000e+03
3.756000000000000000e+03
8.240000000000000000e+03
7.281000000000000000e+03
6.406000000000000000e+03
2.721000000000000000e+03
1.826000000000000000e+03
1.109000000000000000e+04
1.837000000000000000e+03
1.079700000000000000e+04
2.395000000000000000e+03
1.060200000000000000e+04
4.149000000000000000e+03
1.137000000000000000e+03
6.203000000000000000e+03
1.400100000000000000e+04
1.226800000000000000e+04
2.775000000000000000e+03
2.198000000000000000e+03
4.687000000000000000e+03
1.625000000000000000e+03
2.302000000000000000e+03
3.046000000000000000e+03
4.949000000000000000e+03
6.272000000000000000e+03
6.313000000000000000e+03
6.079000000000000000e+03
2.063000000000000000e+04
3.393000000000000000e+03
3.556000000000000000e+03
2.211000000000000000e+03
3.579000000000000000e+03
8.059000000000000000e+03
1.360700000000000000e+04
5.989000000000000000e+03
8.606000000000000000e+03
4.504000000000000000e+03
4.133000000000000000e+03
1.743000000000000000e+03
6.389000000000000000e+03
5.920000000000000000e+03
6.799000000000000000e+03
1.174100000000000000e+04
1.194600000000000000e+04
7.726000000000000000e+03
1.135600000000000000e+04
3.947000000000000000e+03
1.532000000000000000e+03
2.755000000000000000e+03
6.571000000000000000e+03
4.441000000000000000e+03
7.935000000000000000e+03
1.103300000000000000e+04
1.107300000000000000e+04
8.026000000000000000e+03
1.108200000000000000e+04
2.026000000000000000e+03
1.094200000000000000e+04
5.729000000000000000e+03
3.766000000000000000e+03
1.210500000000000000e+04
1.022600000000000000e+04
6.186000000000000000e+03
3.645000000000000000e+03
2.134400000000000000e+04
5.003000000000000000e+03
2.331000000000000000e+03
3.877000000000000000e+03
2.867000000000000000e+03
1.082500000000000000e+04
1.188100000000000000e+04
4.646000000000000000e+03
2.404000000000000000e+03
1.148800000000000000e+04
1.138100000000000000e+04
8.601000000000000000e+03
6.686000000000000000e+03
7.740000000000000000e+03
1.705000000000000000e+03
2.257000000000000000e+03
1.011500000000000000e+04
3.385000000000000000e+03
9.634000000000000000e+03
6.082000000000000000e+03
1.281500000000000000e+04
1.116300000000000000e+04
1.632000000000000000e+03
2.457000000000000000e+03
2.155000000000000000e+03
1.261000000000000000e+03
2.045000000000000000e+03
2.732200000000000000e+04
2.166000000000000000e+03
2.737500000000000000e+04
3.490000000000000000e+03
1.815700000000000000e+04
5.138000000000000000e+03
9.877000000000000000e+03
1.095900000000000000e+04
1.842000000000000000e+03
5.125000000000000000e+03
7.789000000000000000e+03
6.334000000000000000e+03
7.077000000000000000e+03
6.948000000000000000e+03
1.974900000000000000e+04
1.045000000000000000e+04
5.152000000000000000e+03
5.028000000000000000e+03
1.040700000000000000e+04
4.830000000000000000e+03
6.128000000000000000e+03
2.719000000000000000e+03
4.827000000000000000e+03
8.116000000000000000e+03
1.694000000000000000e+03
5.246000000000000000e+03
2.855000000000000000e+03
6.455000000000000000e+03
1.043600000000000000e+04
8.823000000000000000e+03
8.538000000000000000e+03
1.173500000000000000e+04
1.631000000000000000e+03
4.005000000000000000e+03
7.419000000000000000e+03
7.731000000000000000e+03
3.981000000000000000e+03
5.325000000000000000e+03
6.775000000000000000e+03
4.922000000000000000e+03
4.883000000000000000e+03
2.137000000000000000e+03
1.204400000000000000e+04
1.137000000000000000e+03
1.639000000000000000e+03
5.649000000000000000e+03
8.516000000000000000e+03
9.644000000000000000e+03
2.130000000000000000e+03
8.871000000000000000e+03
7.147000000000000000e+03
4.337000000000000000e+03
1.174300000000000000e+04
6.610000000000000000e+03
1.980000000000000000e+03
8.162000000000000000e+03
3.537000000000000000e+03
5.002000000000000000e+03
8.520000000000000000e+03
7.371000000000000000e+03
1.035500000000000000e+04
2.483000000000000000e+03
3.392000000000000000e+03
2.508100000000000000e+04
5.012000000000000000e+03
1.056400000000000000e+04
5.253000000000000000e+03
1.198700000000000000e+04
2.689000000000000000e+03
2.422700000000000000e+04
7.358000000000000000e+03
9.225000000000000000e+03
7.443000000000000000e+03
1.400100000000000000e+04
1.727000000000000000e+03
1.233300000000000000e+04
6.710000000000000000e+03
1.615000000000000000e+03
4.463000000000000000e+03
7.152000000000000000e+03
5.354000000000000000e+03
3.516000000000000000e+04
7.196000000000000000e+03
2.447600000000000000e+04
1.986000000000000000e+03
1.832000000000000000e+03
4.040000000000000000e+03
4.260000000000000000e+03
1.304700000000000000e+04
5.400000000000000000e+03
1.152000000000000000e+04
1.183700000000000000e+04
2.046200000000000000e+04
1.459000000000000000e+04
7.441000000000000000e+03
9.282000000000000000e+03
1.719000000000000000e+03
7.265000000000000000e+03
9.617000000000000000e+03
2.523000000000000000e+03
9.715000000000000000e+03
2.803000000000000000e+03
2.150000000000000000e+03
1.292800000000000000e+04
9.855000000000000000e+03
4.237000000000000000e+03
1.187900000000000000e+04
9.625000000000000000e+03
7.742000000000000000e+03
9.432000000000000000e+03
2.599200000000000000e+04
3.172000000000000000e+03
2.027700000000000000e+04
2.156000000000000000e+03
3.906000000000000000e+03
1.704000000000000000e+03
9.249000000000000000e+03
6.746000000000000000e+03
1.226500000000000000e+04
4.349000000000000000e+03
1.264600000000000000e+04
1.944200000000000000e+04
2.017700000000000000e+04
4.151000000000000000e+03
1.194400000000000000e+04
7.749000000000000000e+03
8.444000000000000000e+03
1.737000000000000000e+03
8.124000000000000000e+03
9.722000000000000000e+03
8.835000000000000000e+03
1.043500000000000000e+04
7.421000000000000000e+03
4.667000000000000000e+03
4.894000000000000000e+03
2.467100000000000000e+04
1.156600000000000000e+04
2.866000000000000000e+03
6.600000000000000000e+03
3.561000000000000000e+03
9.144000000000000000e+03
1.165800000000000000e+04
1.914400000000000000e+04
8.232000000000000000e+03
1.895500000000000000e+04
1.097700000000000000e+04
6.184000000000000000e+03
4.889000000000000000e+03
8.334000000000000000e+03
5.478000000000000000e+03
1.635000000000000000e+03
1.183000000000000000e+04
8.932000000000000000e+03
3.554000000000000000e+03
1.240400000000000000e+04
1.413300000000000000e+04
2.460300000000000000e+04
8.944000000000000000e+03
9.620000000000000000e+03
1.837000000000000000e+03
1.607000000000000000e+03
1.004300000000000000e+04
4.751000000000000000e+03
2.597000000000000000e+03
3.180000000000000000e+03
9.778000000000000000e+03
1.343000000000000000e+04
8.017000000000000000e+03
8.116000000000000000e+03
3.481000000000000000e+03
1.202900000000000000e+04
7.639000000000000000e+03
1.391000000000000000e+03
2.078100000000000000e+04
5.846000000000000000e+03
8.302000000000000000e+03
1.261000000000000000e+03
1.185600000000000000e+04
3.028400000000000000e+04
3.176000000000000000e+03
4.618000000000000000e+03
1.073600000000000000e+04
2.138000000000000000e+03
8.964000000000000000e+03
9.290000000000000000e+03
9.411000000000000000e+03
7.526000000000000000e+03
8.522000000000000000e+03
1.658600000000000000e+04
1.631000000000000000e+03
9.264000000000000000e+03
8.083000000000000000e+03
1.026900000000000000e+04
3.260000000000000000e+03
1.139600000000000000e+04
4.185000000000000000e+03
8.539000000000000000e+03
6.652000000000000000e+03
4.074000000000000000e+03
1.621000000000000000e+03
5.080000000000000000e+03
2.134000000000000000e+03
7.345000000000000000e+03
9.140000000000000000e+03
2.727000000000000000e+03
8.968000000000000000e+03
9.788000000000000000e+03
6.555000000000000000e+03
7.323000000000000000e+03
3.167000000000000000e+03
1.880400000000000000e+04
2.308200000000000000e+04
4.906000000000000000e+03
5.969000000000000000e+03
4.243000000000000000e+03
2.254000000000000000e+03
5.926000000000000000e+03
1.259200000000000000e+04
2.897000000000000000e+03
4.738000000000000000e+03
1.149000000000000000e+03
2.828700000000000000e+04
7.345000000000000000e+03
1.145400000000000000e+04
5.910000000000000000e+03
4.762000000000000000e+03
7.512000000000000000e+03
4.032000000000000000e+03
1.969000000000000000e+03
1.769000000000000000e+03
4.686000000000000000e+03
2.179700000000000000e+04
1.188100000000000000e+04
1.184000000000000000e+04
1.060100000000000000e+04
7.682000000000000000e+03
1.038100000000000000e+04
1.116500000000000000e+04
1.632000000000000000e+03
1.264300000000000000e+04
2.328800000000000000e+04
2.201000000000000000e+03
2.497000000000000000e+03
2.203000000000000000e+03
1.744000000000000000e+03
2.087800000000000000e+04
2.534000000000000000e+03
1.534000000000000000e+03
1.824000000000000000e+03
9.304000000000000000e+03
1.622000000000000000e+03
9.880000000000000000e+03
9.563000000000000000e+03
4.347000000000000000e+03
1.247500000000000000e+04
1.253000000000000000e+03
1.046100000000000000e+04
1.748000000000000000e+03
2.196000000000000000e+03
1.967000000000000000e+03
4.931000000000000000e+03
8.027000000000000000e+03
8.211000000000000000e+03
6.837000000000000000e+03
5.974000000000000000e+03
6.796000000000000000e+03
2.643000000000000000e+03
3.077000000000000000e+03
3.044000000000000000e+03
1.145500000000000000e+04
1.176300000000000000e+04
2.498000000000000000e+03
9.361000000000000000e+03
1.256000000000000000e+03
1.136200000000000000e+04
2.772400000000000000e+04
8.413000000000000000e+03
5.240000000000000000e+03
3.857000000000000000e+03
2.565600000000000000e+04
3.994000000000000000e+03
9.866000000000000000e+03
5.397000000000000000e+03
1.148200000000000000e+04
2.405900000000000000e+04
9.861000000000000000e+03
8.342000000000000000e+03
1.708000000000000000e+03
1.292500000000000000e+04
1.921400000000000000e+04
6.067000000000000000e+03
5.972000000000000000e+03
8.825000000000000000e+03
8.233000000000000000e+03
2.734600000000000000e+04
6.196000000000000000e+03
3.056000000000000000e+03
1.023100000000000000e+04
3.268000000000000000e+03
1.153800000000000000e+04
3.213000000000000000e+03
3.972000000000000000e+03
1.118700000000000000e+04
1.787800000000000000e+04
3.847000000000000000e+03
8.334000000000000000e+03
3.935000000000000000e+03
1.646000000000000000e+03
9.193000000000000000e+03
1.092300000000000000e+04
2.494000000000000000e+03
9.058000000000000000e+03
2.801000000000000000e+03
2.128000000000000000e+03
6.373000000000000000e+03
7.256000000000000000e+03
1.155200000000000000e+04
3.761000000000000000e+03
2.219000000000000000e+03
4.753000000000000000e+03
1.322400000000000000e+04
1.222200000000000000e+04
1.664000000000000000e+03
9.724000000000000000e+03
3.206000000000000000e+03
1.291300000000000000e+04
1.639000000000000000e+03
6.356000000000000000e+03
1.762600000000000000e+04
1.242000000000000000e+03
4.779000000000000000e+03
3.861000000000000000e+03
5.976000000000000000e+03
1.184200000000000000e+04
8.428000000000000000e+03
2.566000000000000000e+03
5.709000000000000000e+03
8.823000000000000000e+03
7.640000000000000000e+03
5.594000000000000000e+03
7.441000000000000000e+03
3.347100000000000000e+04
1.633000000000000000e+03
9.174000000000000000e+03
1.107000000000000000e+04
9.283000000000000000e+03
3.558000000000000000e+03
4.435000000000000000e+03
8.547000000000000000e+03
6.571000000000000000e+03
2.207000000000000000e+03
6.753000000000000000e+03
1.880000000000000000e+03
1.165800000000000000e+04
1.071300000000000000e+04
3.659000000000000000e+03
9.182000000000000000e+03
1.212900000000000000e+04
3.736000000000000000e+03
6.748000000000000000e+03
1.132600000000000000e+04
1.136500000000000000e+04
1.008500000000000000e+04
1.977000000000000000e+03
3.366000000000000000e+03
7.173000000000000000e+03
9.391000000000000000e+03
2.709000000000000000e+03
2.491500000000000000e+04
1.294900000000000000e+04
6.666000000000000000e+03
4.466000000000000000e+03
1.880600000000000000e+04
1.014100000000000000e+04
6.123000000000000000e+03
8.252000000000000000e+03
1.712000000000000000e+03
1.243000000000000000e+04
9.800000000000000000e+03
1.057900000000000000e+04
8.280000000000000000e+03
8.527000000000000000e+03
1.224400000000000000e+04
3.410000000000000000e+03
4.058000000000000000e+03
2.639200000000000000e+04
1.439400000000000000e+04
6.435000000000000000e+03
2.219200000000000000e+04
5.148000000000000000e+03
1.136000000000000000e+03
8.703000000000000000e+03
6.500000000000000000e+03
4.837000000000000000e+03
3.943000000000000000e+03
4.399000000000000000e+03
6.185000000000000000e+03
7.222000000000000000e+03
1.248500000000000000e+04
1.236300000000000000e+04
1.015600000000000000e+04
2.585000000000000000e+03
1.242000000000000000e+03
9.863000000000000000e+03
4.766000000000000000e+03
1.124400000000000000e+04
7.729000000000000000e+03
5.438000000000000000e+03
2.623600000000000000e+04
2.104000000000000000e+03
8.068000000000000000e+03
2.362000000000000000e+03
2.352000000000000000e+03
3.577000000000000000e+03
3.201000000000000000e+03
2.918600000000000000e+04
1.097600000000000000e+04
3.500000000000000000e+03
2.020000000000000000e+03
9.541000000000000000e+03
9.504000000000000000e+03
5.385000000000000000e+03
8.930000000000000000e+03
5.375000000000000000e+03
1.026400000000000000e+04
6.113000000000000000e+03
5.469000000000000000e+03
1.727000000000000000e+03
1.010700000000000000e+04
8.310000000000000000e+03
1.984000000000000000e+03
2.457000000000000000e+03
9.566000000000000000e+03
1.084800000000000000e+04
1.223100000000000000e+04
9.875000000000000000e+03
1.126400000000000000e+04
1.263000000000000000e+03
1.010600000000000000e+04
6.664000000000000000e+03
2.217000000000000000e+03
6.781000000000000000e+03
1.006500000000000000e+04
4.234000000000000000e+03
9.447000000000000000e+03
1.400700000000000000e+04
9.583000000000000000e+03
3.484000000000000000e+03
8.604000000000000000e+03
3.757000000000000000e+03
8.827000000000000000e+03
9.910000000000000000e+03
1.173700000000000000e+04
1.627000000000000000e+03
8.556000000000000000e+03
3.062000000000000000e+03
1.906000000000000000e+03
1.183300000000000000e+04
1.712800000000000000e+04
5.031000000000000000e+03
7.985000000000000000e+03
5.428000000000000000e+03
3.925000000000000000e+03
2.416000000000000000e+03
3.070000000000000000e+03
9.095000000000000000e+03
1.184200000000000000e+04
8.062000000000000000e+03
7.050000000000000000e+03
6.933000000000000000e+03
1.115000000000000000e+04
1.279700000000000000e+04
7.261000000000000000e+03
1.056000000000000000e+04
6.986000000000000000e+03
7.448000000000000000e+03
5.934000000000000000e+03
9.869000000000000000e+03
1.146000000000000000e+03
9.386000000000000000e+03
4.350000000000000000e+03
6.414000000000000000e+03
1.917000000000000000e+03
5.209000000000000000e+03
5.662000000000000000e+03
1.252000000000000000e+03
2.731000000000000000e+03
7.209000000000000000e+03
4.266000000000000000e+03
4.719000000000000000e+03
1.184800000000000000e+04
7.046000000000000000e+03
2.103000000000000000e+03
1.815000000000000000e+03
7.731000000000000000e+03
2.847600000000000000e+04
2.136000000000000000e+03
1.131000000000000000e+03
3.309000000000000000e+03
9.414000000000000000e+03
6.360000000000000000e+03
1.101300000000000000e+04
4.428000000000000000e+03
5.584000000000000000e+03
1.877000000000000000e+03
2.842000000000000000e+03
3.597000000000000000e+03
7.445000000000000000e+03
2.680000000000000000e+03
1.621000000000000000e+03
8.219000000000000000e+03
6.117000000000000000e+03
5.266000000000000000e+03
4.719000000000000000e+03
1.174300000000000000e+04
5.377000000000000000e+03
7.160000000000000000e+03
4.402000000000000000e+03
1.165700000000000000e+04
6.402000000000000000e+03
1.262200000000000000e+04
1.526000000000000000e+03
1.232300000000000000e+04
1.007200000000000000e+04
9.872000000000000000e+03
2.438000000000000000e+03
2.974000000000000000e+03
1.060100000000000000e+04
1.172900000000000000e+04
1.875000000000000000e+03
1.821800000000000000e+04
1.096500000000000000e+04
7.151000000000000000e+03
1.226900000000000000e+04
5.458000000000000000e+03
8.782000000000000000e+03
6.600000000000000000e+03
1.141000000000000000e+03
1.157600000000000000e+04
4.391000000000000000e+03
8.457000000000000000e+03
3.392000000000000000e+03
5.966000000000000000e+03
6.849000000000000000e+03
8.891000000000000000e+03
2.690000000000000000e+03
2.614000000000000000e+04
6.653000000000000000e+03
6.282000000000000000e+03
6.311000000000000000e+03
3.443000000000000000e+03
2.789000000000000000e+03
2.585000000000000000e+03
4.877000000000000000e+03
5.272000000000000000e+03
1.682000000000000000e+03
1.194500000000000000e+04
7.243000000000000000e+03
1.042200000000000000e+04
2.221000000000000000e+03
1.634000000000000000e+03
2.117000000000000000e+03
8.688000000000000000e+03
4.661000000000000000e+03
8.125000000000000000e+03
4.564000000000000000e+03
4.846000000000000000e+03
7.633000000000000000e+03
2.639000000000000000e+03
1.438200000000000000e+04
7.626000000000000000e+03
5.257000000000000000e+03
2.473000000000000000e+03
5.245000000000000000e+03
5.488000000000000000e+03
4.320000000000000000e+03
6.250000000000000000e+03
2.533300000000000000e+04
2.913000000000000000e+03
1.203200000000000000e+04
6.289000000000000000e+03
2.927000000000000000e+03
6.238000000000000000e+03
1.009600000000000000e+04
7.348000000000000000e+03
4.673000000000000000e+03
1.223300000000000000e+04
3.210800000000000000e+04
8.965000000000000000e+03
2.304000000000000000e+03
9.487000000000000000e+03
1.121000000000000000e+03
9.549000000000000000e+03
2.217000000000000000e+03
1.628000000000000000e+03
1.167400000000000000e+04
7.160000000000000000e+03
6.358000000000000000e+03
1.153400000000000000e+04
4.527000000000000000e+03
3.875000000000000000e+03
1.260900000000000000e+04
2.846800000000000000e+04
2.730000000000000000e+03
3.353000000000000000e+03
9.500000000000000000e+03
2.646700000000000000e+04
4.746000000000000000e+03
7.518000000000000000e+03
3.279000000000000000e+03
8.596000000000000000e+03
1.070200000000000000e+04
4.992000000000000000e+03
2.527000000000000000e+03
1.759000000000000000e+03
2.322000000000000000e+03
7.804000000000000000e+03
2.902000000000000000e+03
9.704000000000000000e+03
4.889000000000000000e+03
2.551700000000000000e+04
4.500000000000000000e+03
1.679600000000000000e+04
4.915000000000000000e+03
7.624000000000000000e+03
8.410000000000000000e+03
2.834000000000000000e+04
4.518000000000000000e+03
3.378000000000000000e+03
7.144000000000000000e+03
1.011800000000000000e+04
5.484000000000000000e+03
7.986000000000000000e+03
7.418000000000000000e+03
6.551000000000000000e+03
5.267000000000000000e+03
1.972000000000000000e+03
2.123200000000000000e+04
8.627000000000000000e+03
4.433000000000000000e+03
4.438000000000000000e+03
2.324100000000000000e+04
9.957000000000000000e+03
8.269000000000000000e+03
8.765000000000000000e+03
5.383000000000000000e+03
1.212400000000000000e+04
2.709000000000000000e+03
3.987000000000000000e+03
1.249500000000000000e+04
2.601800000000000000e+04
8.798000000000000000e+03
1.711000000000000000e+03
8.569000000000000000e+03
2.020000000000000000e+03
2.159500000000000000e+04
9.850000000000000000e+03
6.877000000000000000e+03
4.137000000000000000e+03
1.209400000000000000e+04
2.250000000000000000e+03
2.249300000000000000e+04
1.704000000000000000e+03
3.161000000000000000e+03
1.139400000000000000e+04
7.325000000000000000e+03
3.594000000000000000e+03
8.023000000000000000e+03
9.288000000000000000e+03
3.353000000000000000e+03
1.059400000000000000e+04
8.277000000000000000e+03
1.792900000000000000e+04
2.480000000000000000e+03
4.462000000000000000e+03
1.981000000000000000e+03
1.155400000000000000e+04
6.548000000000000000e+03
5.708000000000000000e+03
7.045000000000000000e+03
8.978000000000000000e+03
5.757000000000000000e+03
1.092800000000000000e+04
1.909000000000000000e+03
1.209600000000000000e+04
4.562000000000000000e+03
8.551000000000000000e+03
2.102000000000000000e+03
1.188400000000000000e+04
4.454000000000000000e+03
5.855000000000000000e+03
4.076000000000000000e+03
1.079600000000000000e+04
1.135300000000000000e+04
9.748000000000000000e+03
1.057700000000000000e+04
1.128600000000000000e+04
3.591000000000000000e+03
1.129900000000000000e+04
4.561000000000000000e+03
1.674000000000000000e+03
2.304500000000000000e+04
3.227000000000000000e+03
1.125300000000000000e+04
3.471000000000000000e+03
1.136300000000000000e+04
2.042000000000000000e+04
1.033800000000000000e+04
8.988000000000000000e+03
1.049300000000000000e+04
2.904000000000000000e+03
8.605000000000000000e+03
1.151200000000000000e+04
5.312000000000000000e+03
2.396000000000000000e+03
1.080700000000000000e+04
9.222000000000000000e+03
5.693000000000000000e+03
8.347000000000000000e+03
1.890300000000000000e+04
1.021400000000000000e+04
5.836000000000000000e+03
1.435800000000000000e+04
1.728000000000000000e+03
8.582000000000000000e+03
3.693000000000000000e+03
2.070900000000000000e+04
9.991000000000000000e+03
1.967300000000000000e+04
1.108500000000000000e+04
7.623000000000000000e+03
3.176000000000000000e+03
3.704000000000000000e+03
9.048000000000000000e+03
7.954000000000000000e+03
2.711700000000000000e+04
6.338000000000000000e+03
9.630000000000000000e+03
1.128900000000000000e+04
2.261000000000000000e+03
1.079100000000000000e+04
5.979000000000000000e+03
2.203000000000000000e+03
1.223500000000000000e+04
5.630000000000000000e+03
1.101500000000000000e+04
7.228000000000000000e+03
1.442600000000000000e+04
2.459000000000000000e+03
3.989000000000000000e+03
7.727000000000000000e+03
5.124000000000000000e+03
1.896300000000000000e+04
2.200000000000000000e+03
7.153000000000000000e+03
5.227000000000000000e+03
1.098200000000000000e+04
4.529000000000000000e+03
4.670000000000000000e+03
6.112000000000000000e+03
1.109300000000000000e+04
6.457000000000000000e+03
4.433000000000000000e+03
2.154000000000000000e+03
6.496000000000000000e+03
2.899000000000000000e+03
7.650000000000000000e+03
2.850000000000000000e+03
2.632000000000000000e+03
9.447000000000000000e+03
8.603000000000000000e+03
1.312600000000000000e+04
5.327000000000000000e+03
1.372500000000000000e+04
1.301900000000000000e+04
8.671000000000000000e+03
4.134000000000000000e+03
1.883800000000000000e+04
5.699000000000000000e+03
6.393000000000000000e+03
4.934000000000000000e+03
6.198000000000000000e+03
8.733000000000000000e+03
2.055000000000000000e+03
9.964000000000000000e+03
5.116000000000000000e+03
3.691000000000000000e+04
1.234700000000000000e+04
5.373000000000000000e+03
2.356300000000000000e+04
1.702000000000000000e+03
1.080600000000000000e+04
3.956000000000000000e+03
1.289000000000000000e+04
5.415000000000000000e+03
4.058000000000000000e+03
7.537000000000000000e+03
4.718000000000000000e+03
6.593000000000000000e+03
8.442000000000000000e+03
6.858000000000000000e+03
4.795000000000000000e+03
6.640000000000000000e+03
7.162000000000000000e+03
1.059400000000000000e+04
1.193800000000000000e+04
1.247900000000000000e+04
1.134500000000000000e+04
8.515000000000000000e+03
2.699000000000000000e+03
1.222400000000000000e+04
6.985000000000000000e+03
3.238000000000000000e+03
4.296000000000000000e+03
3.171000000000000000e+03
1.135000000000000000e+03
5.615000000000000000e+03
9.101000000000000000e+03
6.059000000000000000e+03
1.633000000000000000e+03
1.241000000000000000e+03
1.582800000000000000e+04
4.415000000000000000e+03
6.474000000000000000e+03
1.143600000000000000e+04
1.130500000000000000e+04
3.006300000000000000e+04
1.019700000000000000e+04
4.544000000000000000e+03
3.277000000000000000e+03
6.770000000000000000e+03
7.337000000000000000e+03
1.037000000000000000e+04
1.070400000000000000e+04
1.880000000000000000e+03
8.615000000000000000e+03
3.292000000000000000e+03
3.021000000000000000e+03
1.447800000000000000e+04
4.747000000000000000e+03
1.095900000000000000e+04
2.741000000000000000e+03
4.357000000000000000e+03
4.189000000000000000e+03
8.283000000000000000e+03
1.720000000000000000e+03
8.534000000000000000e+03
3.732000000000000000e+03
5.472000000000000000e+03
7.147000000000000000e+03
7.133000000000000000e+03
1.515000000000000000e+03
9.301000000000000000e+03
1.193100000000000000e+04
1.964000000000000000e+03
1.708000000000000000e+03
4.340000000000000000e+03
5.261000000000000000e+03
2.710000000000000000e+03
3.208000000000000000e+03
2.464000000000000000e+03
6.875000000000000000e+03
6.940000000000000000e+03
4.571000000000000000e+03
4.536000000000000000e+03
1.127200000000000000e+04
1.731000000000000000e+03
1.163000000000000000e+03
1.949600000000000000e+04
7.201000000000000000e+03
5.425000000000000000e+03
4.239000000000000000e+03
7.050000000000000000e+03
9.377000000000000000e+03
2.239500000000000000e+04
1.032500000000000000e+04
1.262900000000000000e+04
1.079500000000000000e+04
1.141100000000000000e+04
1.060000000000000000e+04
2.205000000000000000e+03
1.629000000000000000e+03
2.007000000000000000e+03


==> expres/insurance/sd-mean-subgroup1.txt <==
1.688400000000000000e+04
2.780800000000000000e+04
3.961100000000000000e+04
3.683700000000000000e+04
3.770100000000000000e+04
3.871100000000000000e+04
3.558500000000000000e+04
5.119400000000000000e+04
3.977400000000000000e+04
4.817300000000000000e+04
3.870900000000000000e+04
2.356800000000000000e+04
3.774200000000000000e+04
4.749600000000000000e+04
3.430300000000000000e+04
2.324400000000000000e+04
1.471100000000000000e+04
1.766300000000000000e+04
1.657700000000000000e+04
3.716500000000000000e+04
3.983600000000000000e+04
2.109800000000000000e+04
4.357800000000000000e+04
3.018400000000000000e+04
4.729100000000000000e+04
2.241200000000000000e+04
1.582000000000000000e+04
3.094200000000000000e+04
1.756000000000000000e+04
4.705500000000000000e+04
1.910700000000000000e+04
3.955600000000000000e+04
1.708100000000000000e+04
3.273400000000000000e+04
1.897200000000000000e+04
2.074500000000000000e+04
4.072000000000000000e+04
1.996400000000000000e+04
2.122300000000000000e+04
1.551800000000000000e+04
3.695000000000000000e+04
2.134800000000000000e+04
3.614900000000000000e+04
4.882400000000000000e+04
4.375300000000000000e+04
3.713300000000000000e+04
2.098400000000000000e+04
3.477900000000000000e+04
1.951500000000000000e+04
1.944400000000000000e+04
1.735200000000000000e+04
3.851100000000000000e+04
2.952300000000000000e+04
1.282900000000000000e+04
4.730500000000000000e+04
4.426000000000000000e+04
4.109700000000000000e+04
4.392100000000000000e+04
3.375000000000000000e+04
1.708500000000000000e+04
2.486900000000000000e+04
3.621900000000000000e+04
4.615100000000000000e+04
1.717900000000000000e+04
4.285600000000000000e+04
2.233100000000000000e+04
4.854900000000000000e+04
4.789600000000000000e+04
4.211200000000000000e+04
1.629700000000000000e+04
2.197800000000000000e+04
3.874600000000000000e+04
2.487300000000000000e+04
4.212400000000000000e+04
3.483800000000000000e+04
3.549100000000000000e+04
4.276000000000000000e+04
4.792800000000000000e+04
4.851700000000000000e+04
2.439300000000000000e+04
4.191900000000000000e+04
1.384400000000000000e+04
3.608500000000000000e+04
1.803300000000000000e+04
2.165900000000000000e+04
3.812600000000000000e+04
1.500600000000000000e+04
4.230300000000000000e+04
1.959400000000000000e+04
1.445500000000000000e+04
1.860800000000000000e+04
2.895000000000000000e+04
4.688900000000000000e+04
4.659900000000000000e+04
3.912500000000000000e+04
3.707900000000000000e+04
2.610900000000000000e+04
2.214400000000000000e+04
1.952100000000000000e+04
2.538200000000000000e+04
2.886800000000000000e+04
3.514700000000000000e+04
4.888500000000000000e+04
1.794200000000000000e+04
3.619700000000000000e+04
2.221800000000000000e+04
3.254800000000000000e+04
2.108200000000000000e+04
3.824500000000000000e+04
4.867500000000000000e+04
6.377000000000000000e+04
2.380700000000000000e+04
4.586300000000000000e+04
3.998300000000000000e+04
4.570200000000000000e+04
5.857100000000000000e+04
4.394300000000000000e+04
1.535900000000000000e+04
1.746800000000000000e+04
2.567800000000000000e+04
3.924100000000000000e+04
4.296900000000000000e+04
2.330600000000000000e+04
3.443900000000000000e+04
4.018200000000000000e+04
3.461700000000000000e+04
4.298300000000000000e+04
2.014900000000000000e+04
3.278700000000000000e+04
2.466700000000000000e+04
2.703700000000000000e+04
4.256000000000000000e+04
4.000300000000000000e+04
4.571000000000000000e+04
4.620000000000000000e+04
4.613000000000000000e+04
4.010300000000000000e+04
3.480600000000000000e+04
4.027300000000000000e+04
4.440000000000000000e+04
4.093200000000000000e+04
1.665700000000000000e+04
1.936100000000000000e+04
4.041900000000000000e+04
3.618900000000000000e+04
4.458500000000000000e+04
1.824600000000000000e+04
4.325400000000000000e+04
1.953900000000000000e+04
2.306500000000000000e+04
3.630700000000000000e+04
1.904000000000000000e+04
1.774800000000000000e+04
1.825900000000000000e+04
2.452000000000000000e+04
2.119500000000000000e+04
1.831000000000000000e+04
1.790400000000000000e+04
3.879200000000000000e+04
2.340100000000000000e+04
5.513500000000000000e+04
4.381300000000000000e+04
2.077300000000000000e+04
3.959700000000000000e+04
3.602100000000000000e+04
2.753300000000000000e+04
4.500800000000000000e+04
3.727000000000000000e+04
4.211100000000000000e+04
2.410600000000000000e+04
4.097400000000000000e+04
1.581700000000000000e+04
4.611300000000000000e+04
4.625500000000000000e+04
1.971900000000000000e+04
2.721800000000000000e+04
2.933000000000000000e+04
4.420200000000000000e+04
1.979800000000000000e+04
4.867300000000000000e+04
1.749600000000000000e+04
3.373200000000000000e+04
2.177400000000000000e+04
3.506900000000000000e+04
3.904700000000000000e+04
1.993300000000000000e+04
4.746200000000000000e+04
3.899800000000000000e+04
2.000900000000000000e+04
4.199900000000000000e+04
4.103400000000000000e+04
2.396700000000000000e+04
1.613800000000000000e+04
1.919900000000000000e+04
1.457100000000000000e+04
1.642000000000000000e+04
1.736100000000000000e+04
3.447200000000000000e+04
2.491500000000000000e+04
1.876700000000000000e+04
3.559500000000000000e+04
4.221100000000000000e+04
1.645000000000000000e+04
2.167700000000000000e+04
4.442300000000000000e+04
1.374700000000000000e+04
3.748400000000000000e+04
3.972500000000000000e+04
2.023400000000000000e+04
3.347500000000000000e+04
2.188000000000000000e+04
4.450100000000000000e+04
3.972700000000000000e+04
2.530900000000000000e+04
4.897000000000000000e+04
3.987100000000000000e+04
3.467200000000000000e+04
1.902300000000000000e+04
4.167600000000000000e+04
3.390700000000000000e+04
4.464100000000000000e+04
1.677600000000000000e+04
4.194900000000000000e+04
2.418000000000000000e+04
3.612400000000000000e+04
3.828200000000000000e+04
3.416600000000000000e+04
4.666100000000000000e+04
4.090400000000000000e+04
3.689800000000000000e+04
5.259000000000000000e+04
4.094100000000000000e+04
3.972200000000000000e+04
1.717800000000000000e+04
2.247800000000000000e+04
2.388700000000000000e+04
1.935000000000000000e+04
1.832800000000000000e+04
3.746500000000000000e+04
2.177100000000000000e+04
3.330700000000000000e+04
1.822300000000000000e+04
3.841500000000000000e+04
2.029600000000000000e+04
4.166100000000000000e+04
2.612500000000000000e+04
6.002100000000000000e+04
2.016700000000000000e+04
4.726900000000000000e+04
4.957700000000000000e+04
3.760700000000000000e+04
1.864800000000000000e+04
1.623200000000000000e+04
2.692600000000000000e+04
3.425400000000000000e+04
1.704300000000000000e+04
2.246200000000000000e+04
2.453500000000000000e+04
1.428300000000000000e+04
4.740300000000000000e+04
3.834400000000000000e+04
3.482800000000000000e+04
6.259200000000000000e+04
4.671800000000000000e+04
3.782900000000000000e+04
2.125900000000000000e+04
1.611500000000000000e+04
2.147200000000000000e+04
3.390000000000000000e+04
3.639700000000000000e+04
1.876500000000000000e+04
2.810100000000000000e+04
4.389600000000000000e+04
2.914100000000000000e+04


==> expres/insurance/sd-mean-subgroup2.txt <==
1.688400000000000000e+04
2.780800000000000000e+04
3.961100000000000000e+04
3.683700000000000000e+04
3.770100000000000000e+04
3.871100000000000000e+04
3.558500000000000000e+04
5.119400000000000000e+04
3.977400000000000000e+04
4.817300000000000000e+04
3.870900000000000000e+04
2.356800000000000000e+04
3.774200000000000000e+04
4.749600000000000000e+04
3.430300000000000000e+04
2.324400000000000000e+04
1.471100000000000000e+04
1.766300000000000000e+04
1.657700000000000000e+04
3.716500000000000000e+04
3.983600000000000000e+04
2.109800000000000000e+04
4.357800000000000000e+04
3.018400000000000000e+04
4.729100000000000000e+04
2.241200000000000000e+04
1.582000000000000000e+04
3.094200000000000000e+04
1.756000000000000000e+04
4.705500000000000000e+04
1.910700000000000000e+04
3.955600000000000000e+04
1.708100000000000000e+04
3.273400000000000000e+04
1.897200000000000000e+04
2.074500000000000000e+04
4.072000000000000000e+04
1.996400000000000000e+04
2.122300000000000000e+04
1.551800000000000000e+04
3.695000000000000000e+04
2.134800000000000000e+04
3.614900000000000000e+04
4.882400000000000000e+04
4.375300000000000000e+04
3.713300000000000000e+04
2.098400000000000000e+04
3.477900000000000000e+04
1.951500000000000000e+04
1.944400000000000000e+04
1.735200000000000000e+04
3.851100000000000000e+04
2.952300000000000000e+04
1.282900000000000000e+04
4.730500000000000000e+04
4.426000000000000000e+04
4.109700000000000000e+04
4.392100000000000000e+04
3.375000000000000000e+04
1.708500000000000000e+04
2.486900000000000000e+04
3.621900000000000000e+04
4.615100000000000000e+04
1.717900000000000000e+04
4.285600000000000000e+04
2.233100000000000000e+04
4.854900000000000000e+04
4.789600000000000000e+04
4.211200000000000000e+04
1.629700000000000000e+04
2.197800000000000000e+04
3.874600000000000000e+04
2.487300000000000000e+04
4.212400000000000000e+04
3.483800000000000000e+04
3.549100000000000000e+04
4.276000000000000000e+04
4.792800000000000000e+04
4.851700000000000000e+04
2.439300000000000000e+04
4.191900000000000000e+04
1.384400000000000000e+04
3.608500000000000000e+04
1.803300000000000000e+04
2.165900000000000000e+04
3.812600000000000000e+04
1.500600000000000000e+04
4.230300000000000000e+04
1.959400000000000000e+04
1.445500000000000000e+04
1.860800000000000000e+04
2.895000000000000000e+04
4.688900000000000000e+04
4.659900000000000000e+04
3.912500000000000000e+04
3.707900000000000000e+04
2.610900000000000000e+04
2.214400000000000000e+04
1.952100000000000000e+04
2.538200000000000000e+04
2.886800000000000000e+04
3.514700000000000000e+04
4.888500000000000000e+04
1.794200000000000000e+04
3.619700000000000000e+04
2.221800000000000000e+04
3.254800000000000000e+04
2.108200000000000000e+04
3.824500000000000000e+04
4.867500000000000000e+04
6.377000000000000000e+04
2.380700000000000000e+04
4.586300000000000000e+04
3.998300000000000000e+04
4.570200000000000000e+04
5.857100000000000000e+04
4.394300000000000000e+04
1.535900000000000000e+04
1.746800000000000000e+04
2.567800000000000000e+04
3.924100000000000000e+04
4.296900000000000000e+04
2.330600000000000000e+04
3.443900000000000000e+04
4.018200000000000000e+04
3.461700000000000000e+04
4.298300000000000000e+04
2.014900000000000000e+04
3.278700000000000000e+04
2.466700000000000000e+04
2.703700000000000000e+04
4.256000000000000000e+04
4.000300000000000000e+04
4.571000000000000000e+04
4.620000000000000000e+04
4.613000000000000000e+04
4.010300000000000000e+04
3.480600000000000000e+04
4.027300000000000000e+04
4.440000000000000000e+04
4.093200000000000000e+04
1.665700000000000000e+04
1.936100000000000000e+04
4.041900000000000000e+04
3.618900000000000000e+04
4.458500000000000000e+04
1.824600000000000000e+04
4.325400000000000000e+04
1.953900000000000000e+04
2.306500000000000000e+04
3.630700000000000000e+04
1.904000000000000000e+04
1.774800000000000000e+04
1.825900000000000000e+04
2.452000000000000000e+04
2.119500000000000000e+04
1.831000000000000000e+04
1.790400000000000000e+04
3.879200000000000000e+04
2.340100000000000000e+04
5.513500000000000000e+04
4.381300000000000000e+04
2.077300000000000000e+04
3.959700000000000000e+04
3.602100000000000000e+04
2.753300000000000000e+04
4.500800000000000000e+04
3.727000000000000000e+04
4.211100000000000000e+04
2.410600000000000000e+04
4.097400000000000000e+04
1.581700000000000000e+04
4.611300000000000000e+04
4.625500000000000000e+04
1.971900000000000000e+04
2.721800000000000000e+04
2.933000000000000000e+04
4.420200000000000000e+04
1.979800000000000000e+04
4.867300000000000000e+04
1.749600000000000000e+04
3.373200000000000000e+04
2.177400000000000000e+04
3.506900000000000000e+04
3.904700000000000000e+04
1.993300000000000000e+04
4.746200000000000000e+04
3.899800000000000000e+04
2.000900000000000000e+04
4.199900000000000000e+04
4.103400000000000000e+04
2.396700000000000000e+04
1.613800000000000000e+04
1.919900000000000000e+04
1.457100000000000000e+04
1.642000000000000000e+04
1.736100000000000000e+04
3.447200000000000000e+04
2.491500000000000000e+04
1.876700000000000000e+04
3.559500000000000000e+04
4.221100000000000000e+04
1.645000000000000000e+04
2.167700000000000000e+04
4.442300000000000000e+04
1.374700000000000000e+04
3.748400000000000000e+04
3.972500000000000000e+04
2.023400000000000000e+04
3.347500000000000000e+04
2.188000000000000000e+04
4.450100000000000000e+04
3.972700000000000000e+04
2.530900000000000000e+04
4.897000000000000000e+04
3.987100000000000000e+04
3.467200000000000000e+04
1.902300000000000000e+04
4.167600000000000000e+04
3.390700000000000000e+04
4.464100000000000000e+04
1.677600000000000000e+04
4.194900000000000000e+04
2.418000000000000000e+04
3.612400000000000000e+04
3.828200000000000000e+04
3.416600000000000000e+04
4.666100000000000000e+04
4.090400000000000000e+04
3.689800000000000000e+04
5.259000000000000000e+04
4.094100000000000000e+04
3.972200000000000000e+04
1.717800000000000000e+04
2.247800000000000000e+04
2.388700000000000000e+04
1.935000000000000000e+04
1.832800000000000000e+04
3.746500000000000000e+04
2.177100000000000000e+04
3.330700000000000000e+04
1.822300000000000000e+04
3.841500000000000000e+04
2.029600000000000000e+04
4.166100000000000000e+04
2.612500000000000000e+04
6.002100000000000000e+04
2.016700000000000000e+04
4.726900000000000000e+04
4.957700000000000000e+04
3.760700000000000000e+04
1.864800000000000000e+04
1.623200000000000000e+04
2.692600000000000000e+04
3.425400000000000000e+04
1.704300000000000000e+04
2.246200000000000000e+04
2.453500000000000000e+04
1.428300000000000000e+04
4.740300000000000000e+04
3.834400000000000000e+04
3.482800000000000000e+04
6.259200000000000000e+04
4.671800000000000000e+04
3.782900000000000000e+04
2.125900000000000000e+04
1.611500000000000000e+04
2.147200000000000000e+04
3.390000000000000000e+04
3.639700000000000000e+04
1.876500000000000000e+04
2.810100000000000000e+04
4.389600000000000000e+04
2.914100000000000000e+04


==> expres/insurance/sd-mean-subgroup3.txt <==
1.688400000000000000e+04
2.780800000000000000e+04
3.961100000000000000e+04
3.683700000000000000e+04
3.770100000000000000e+04
3.871100000000000000e+04
3.558500000000000000e+04
5.119400000000000000e+04
3.977400000000000000e+04
4.817300000000000000e+04
3.870900000000000000e+04
2.356800000000000000e+04
3.774200000000000000e+04
4.749600000000000000e+04
3.430300000000000000e+04
2.324400000000000000e+04
1.471100000000000000e+04
1.766300000000000000e+04
1.657700000000000000e+04
3.716500000000000000e+04
3.983600000000000000e+04
2.109800000000000000e+04
4.357800000000000000e+04
3.018400000000000000e+04
4.729100000000000000e+04
3.094200000000000000e+04
1.756000000000000000e+04
4.705500000000000000e+04
1.910700000000000000e+04
3.955600000000000000e+04
1.708100000000000000e+04
1.897200000000000000e+04
2.074500000000000000e+04
4.072000000000000000e+04
1.996400000000000000e+04
2.122300000000000000e+04
1.551800000000000000e+04
3.695000000000000000e+04
2.134800000000000000e+04
3.614900000000000000e+04
4.882400000000000000e+04
4.375300000000000000e+04
3.713300000000000000e+04
2.098400000000000000e+04
3.477900000000000000e+04
1.951500000000000000e+04
1.944400000000000000e+04
1.735200000000000000e+04
3.851100000000000000e+04
2.952300000000000000e+04
4.730500000000000000e+04
4.426000000000000000e+04
4.109700000000000000e+04
4.392100000000000000e+04
3.375000000000000000e+04
1.708500000000000000e+04
2.486900000000000000e+04
3.621900000000000000e+04
4.615100000000000000e+04
4.285600000000000000e+04
2.233100000000000000e+04
4.854900000000000000e+04
4.789600000000000000e+04
4.211200000000000000e+04
1.629700000000000000e+04
2.197800000000000000e+04
3.874600000000000000e+04
2.487300000000000000e+04
4.212400000000000000e+04
3.483800000000000000e+04
3.549100000000000000e+04
4.276000000000000000e+04
4.792800000000000000e+04
4.851700000000000000e+04
2.439300000000000000e+04
4.191900000000000000e+04
1.384400000000000000e+04
3.608500000000000000e+04
1.803300000000000000e+04
2.165900000000000000e+04
3.812600000000000000e+04
4.230300000000000000e+04
1.860800000000000000e+04
2.895000000000000000e+04
4.688900000000000000e+04
4.659900000000000000e+04
3.912500000000000000e+04
3.707900000000000000e+04
2.610900000000000000e+04
2.214400000000000000e+04
1.952100000000000000e+04
2.538200000000000000e+04
2.886800000000000000e+04
3.514700000000000000e+04
4.888500000000000000e+04
1.794200000000000000e+04
3.619700000000000000e+04
2.221800000000000000e+04
3.254800000000000000e+04
2.108200000000000000e+04
3.824500000000000000e+04
4.867500000000000000e+04
6.377000000000000000e+04
2.380700000000000000e+04
4.586300000000000000e+04
3.998300000000000000e+04
4.570200000000000000e+04
5.857100000000000000e+04
4.394300000000000000e+04
1.535900000000000000e+04
1.746800000000000000e+04
2.567800000000000000e+04
3.924100000000000000e+04
4.296900000000000000e+04
2.330600000000000000e+04
3.443900000000000000e+04
4.018200000000000000e+04
3.461700000000000000e+04
4.298300000000000000e+04
2.014900000000000000e+04
3.278700000000000000e+04
2.466700000000000000e+04
2.703700000000000000e+04
4.256000000000000000e+04
4.000300000000000000e+04
4.571000000000000000e+04
4.620000000000000000e+04
4.613000000000000000e+04
4.010300000000000000e+04
3.480600000000000000e+04
4.027300000000000000e+04
4.440000000000000000e+04
4.093200000000000000e+04
1.665700000000000000e+04
1.936100000000000000e+04
4.041900000000000000e+04
3.618900000000000000e+04
4.458500000000000000e+04
1.824600000000000000e+04
4.325400000000000000e+04
1.953900000000000000e+04
2.306500000000000000e+04
3.630700000000000000e+04
1.904000000000000000e+04
1.774800000000000000e+04
1.825900000000000000e+04
2.452000000000000000e+04
1.831000000000000000e+04
1.790400000000000000e+04
3.879200000000000000e+04
2.340100000000000000e+04
5.513500000000000000e+04
4.381300000000000000e+04
2.077300000000000000e+04
3.959700000000000000e+04
3.602100000000000000e+04
2.753300000000000000e+04
4.500800000000000000e+04
3.727000000000000000e+04
4.211100000000000000e+04
2.410600000000000000e+04
4.097400000000000000e+04
1.581700000000000000e+04
4.611300000000000000e+04
4.625500000000000000e+04
1.971900000000000000e+04
2.721800000000000000e+04
2.933000000000000000e+04
4.420200000000000000e+04
4.867300000000000000e+04
1.749600000000000000e+04
3.373200000000000000e+04
2.177400000000000000e+04
3.506900000000000000e+04
3.904700000000000000e+04
1.993300000000000000e+04
4.746200000000000000e+04
3.899800000000000000e+04
2.000900000000000000e+04
4.199900000000000000e+04
4.103400000000000000e+04
2.396700000000000000e+04
1.613800000000000000e+04
1.919900000000000000e+04
1.736100000000000000e+04
3.447200000000000000e+04
2.491500000000000000e+04
3.559500000000000000e+04
4.221100000000000000e+04
1.645000000000000000e+04
2.167700000000000000e+04
4.442300000000000000e+04
1.374700000000000000e+04
3.748400000000000000e+04
3.972500000000000000e+04
2.023400000000000000e+04
3.347500000000000000e+04
2.188000000000000000e+04
4.450100000000000000e+04
3.972700000000000000e+04
2.530900000000000000e+04
4.897000000000000000e+04
3.987100000000000000e+04
3.467200000000000000e+04
4.167600000000000000e+04
3.390700000000000000e+04
4.464100000000000000e+04
4.194900000000000000e+04
2.418000000000000000e+04
3.612400000000000000e+04
3.828200000000000000e+04
3.416600000000000000e+04
4.666100000000000000e+04
4.090400000000000000e+04
3.689800000000000000e+04
5.259000000000000000e+04
4.094100000000000000e+04
3.972200000000000000e+04
1.717800000000000000e+04
2.247800000000000000e+04
2.388700000000000000e+04
1.935000000000000000e+04
1.832800000000000000e+04
3.746500000000000000e+04
2.177100000000000000e+04
3.330700000000000000e+04
1.822300000000000000e+04
3.841500000000000000e+04
2.029600000000000000e+04
4.166100000000000000e+04
2.612500000000000000e+04
6.002100000000000000e+04
2.016700000000000000e+04
4.726900000000000000e+04
4.957700000000000000e+04
3.760700000000000000e+04
1.864800000000000000e+04
1.623200000000000000e+04
2.692600000000000000e+04
3.425400000000000000e+04
1.704300000000000000e+04
2.246200000000000000e+04
2.453500000000000000e+04
1.428300000000000000e+04
4.740300000000000000e+04
3.834400000000000000e+04
3.482800000000000000e+04
6.259200000000000000e+04
4.671800000000000000e+04
3.782900000000000000e+04
2.125900000000000000e+04
1.611500000000000000e+04
2.147200000000000000e+04
3.390000000000000000e+04
3.639700000000000000e+04
1.876500000000000000e+04
2.810100000000000000e+04
4.389600000000000000e+04
2.914100000000000000e+04


==> expres/insurance/sd-mean-subgroup4.txt <==
1.688400000000000000e+04
2.780800000000000000e+04
3.961100000000000000e+04
3.683700000000000000e+04
3.770100000000000000e+04
3.871100000000000000e+04
3.558500000000000000e+04
5.119400000000000000e+04
3.977400000000000000e+04
4.817300000000000000e+04
3.870900000000000000e+04
2.356800000000000000e+04
3.774200000000000000e+04
4.749600000000000000e+04
3.430300000000000000e+04
2.324400000000000000e+04
1.471100000000000000e+04
1.766300000000000000e+04
1.657700000000000000e+04
3.716500000000000000e+04
3.983600000000000000e+04
2.109800000000000000e+04
4.357800000000000000e+04
3.018400000000000000e+04
4.729100000000000000e+04
3.094200000000000000e+04
1.756000000000000000e+04
4.705500000000000000e+04
1.910700000000000000e+04
3.955600000000000000e+04
1.708100000000000000e+04
1.897200000000000000e+04
2.074500000000000000e+04
4.072000000000000000e+04
1.996400000000000000e+04
2.122300000000000000e+04
1.551800000000000000e+04
3.695000000000000000e+04
2.134800000000000000e+04
3.614900000000000000e+04
4.882400000000000000e+04
4.375300000000000000e+04
3.713300000000000000e+04
2.098400000000000000e+04
3.477900000000000000e+04
1.951500000000000000e+04
1.944400000000000000e+04
1.735200000000000000e+04
3.851100000000000000e+04
2.952300000000000000e+04
4.730500000000000000e+04
4.426000000000000000e+04
4.109700000000000000e+04
4.392100000000000000e+04
3.375000000000000000e+04
1.708500000000000000e+04
2.486900000000000000e+04
3.621900000000000000e+04
4.615100000000000000e+04
4.285600000000000000e+04
2.233100000000000000e+04
4.854900000000000000e+04
4.789600000000000000e+04
4.211200000000000000e+04
1.629700000000000000e+04
2.197800000000000000e+04
3.874600000000000000e+04
2.487300000000000000e+04
4.212400000000000000e+04
3.483800000000000000e+04
3.549100000000000000e+04
4.276000000000000000e+04
4.792800000000000000e+04
4.851700000000000000e+04
2.439300000000000000e+04
4.191900000000000000e+04
1.384400000000000000e+04
3.608500000000000000e+04
1.803300000000000000e+04
2.165900000000000000e+04
3.812600000000000000e+04
4.230300000000000000e+04
1.860800000000000000e+04
2.895000000000000000e+04
4.688900000000000000e+04
4.659900000000000000e+04
3.912500000000000000e+04
3.707900000000000000e+04
2.610900000000000000e+04
2.214400000000000000e+04
1.952100000000000000e+04
2.538200000000000000e+04
2.886800000000000000e+04
3.514700000000000000e+04
4.888500000000000000e+04
1.794200000000000000e+04
3.619700000000000000e+04
2.221800000000000000e+04
3.254800000000000000e+04
2.108200000000000000e+04
3.824500000000000000e+04
4.867500000000000000e+04
6.377000000000000000e+04
2.380700000000000000e+04
4.586300000000000000e+04
3.998300000000000000e+04
4.570200000000000000e+04
5.857100000000000000e+04
4.394300000000000000e+04
1.535900000000000000e+04
1.746800000000000000e+04
2.567800000000000000e+04
3.924100000000000000e+04
4.296900000000000000e+04
2.330600000000000000e+04
3.443900000000000000e+04
4.018200000000000000e+04
3.461700000000000000e+04
4.298300000000000000e+04
2.014900000000000000e+04
3.278700000000000000e+04
2.466700000000000000e+04
2.703700000000000000e+04
4.256000000000000000e+04
4.000300000000000000e+04
4.571000000000000000e+04
4.620000000000000000e+04
4.613000000000000000e+04
4.010300000000000000e+04
3.480600000000000000e+04
4.027300000000000000e+04
4.440000000000000000e+04
4.093200000000000000e+04
1.665700000000000000e+04
1.936100000000000000e+04
4.041900000000000000e+04
3.618900000000000000e+04
4.458500000000000000e+04
1.824600000000000000e+04
4.325400000000000000e+04
1.953900000000000000e+04
2.306500000000000000e+04
3.630700000000000000e+04
1.904000000000000000e+04
1.774800000000000000e+04
1.825900000000000000e+04
2.452000000000000000e+04
1.831000000000000000e+04
1.790400000000000000e+04
3.879200000000000000e+04
2.340100000000000000e+04
5.513500000000000000e+04
4.381300000000000000e+04
2.077300000000000000e+04
3.959700000000000000e+04
3.602100000000000000e+04
2.753300000000000000e+04
4.500800000000000000e+04
3.727000000000000000e+04
4.211100000000000000e+04
2.410600000000000000e+04
4.097400000000000000e+04
1.581700000000000000e+04
4.611300000000000000e+04
4.625500000000000000e+04
1.971900000000000000e+04
2.721800000000000000e+04
2.933000000000000000e+04
4.420200000000000000e+04
4.867300000000000000e+04
1.749600000000000000e+04
3.373200000000000000e+04
2.177400000000000000e+04
3.506900000000000000e+04
3.904700000000000000e+04
1.993300000000000000e+04
4.746200000000000000e+04
3.899800000000000000e+04
2.000900000000000000e+04
4.199900000000000000e+04
4.103400000000000000e+04
2.396700000000000000e+04
1.613800000000000000e+04
1.919900000000000000e+04
1.736100000000000000e+04
3.447200000000000000e+04
2.491500000000000000e+04
3.559500000000000000e+04
4.221100000000000000e+04
1.645000000000000000e+04
2.167700000000000000e+04
4.442300000000000000e+04
1.374700000000000000e+04
3.748400000000000000e+04
3.972500000000000000e+04
2.023400000000000000e+04
3.347500000000000000e+04
2.188000000000000000e+04
4.450100000000000000e+04
3.972700000000000000e+04
2.530900000000000000e+04
4.897000000000000000e+04
3.987100000000000000e+04
3.467200000000000000e+04
4.167600000000000000e+04
3.390700000000000000e+04
4.464100000000000000e+04
4.194900000000000000e+04
2.418000000000000000e+04
3.612400000000000000e+04
3.828200000000000000e+04
3.416600000000000000e+04
4.666100000000000000e+04
4.090400000000000000e+04
3.689800000000000000e+04
5.259000000000000000e+04
4.094100000000000000e+04
3.972200000000000000e+04
1.717800000000000000e+04
2.247800000000000000e+04
2.388700000000000000e+04
1.935000000000000000e+04
1.832800000000000000e+04
3.746500000000000000e+04
2.177100000000000000e+04
3.330700000000000000e+04
1.822300000000000000e+04
3.841500000000000000e+04
2.029600000000000000e+04
4.166100000000000000e+04
2.612500000000000000e+04
6.002100000000000000e+04
2.016700000000000000e+04
4.726900000000000000e+04
4.957700000000000000e+04
3.760700000000000000e+04
1.864800000000000000e+04
1.623200000000000000e+04
2.692600000000000000e+04
3.425400000000000000e+04
1.704300000000000000e+04
2.246200000000000000e+04
2.453500000000000000e+04
1.428300000000000000e+04
4.740300000000000000e+04
3.834400000000000000e+04
3.482800000000000000e+04
6.259200000000000000e+04
4.671800000000000000e+04
3.782900000000000000e+04
2.125900000000000000e+04
1.611500000000000000e+04
2.147200000000000000e+04
3.390000000000000000e+04
3.639700000000000000e+04
1.876500000000000000e+04
2.810100000000000000e+04
4.389600000000000000e+04
2.914100000000000000e+04


==> expres/insurance/sd-mean-subgroup5.txt <==
1.688400000000000000e+04
2.780800000000000000e+04
3.961100000000000000e+04
3.683700000000000000e+04
3.770100000000000000e+04
3.871100000000000000e+04
3.558500000000000000e+04
5.119400000000000000e+04
3.977400000000000000e+04
4.817300000000000000e+04
3.870900000000000000e+04
2.356800000000000000e+04
3.774200000000000000e+04
4.749600000000000000e+04
3.430300000000000000e+04
2.324400000000000000e+04
1.471100000000000000e+04
1.766300000000000000e+04
1.657700000000000000e+04
3.716500000000000000e+04
3.983600000000000000e+04
2.109800000000000000e+04
4.357800000000000000e+04
3.018400000000000000e+04
4.729100000000000000e+04
3.094200000000000000e+04
1.756000000000000000e+04
4.705500000000000000e+04
1.910700000000000000e+04
3.955600000000000000e+04
1.708100000000000000e+04
1.897200000000000000e+04
2.074500000000000000e+04
4.072000000000000000e+04
1.996400000000000000e+04
2.122300000000000000e+04
1.551800000000000000e+04
3.695000000000000000e+04
2.134800000000000000e+04
3.614900000000000000e+04
4.882400000000000000e+04
4.375300000000000000e+04
3.713300000000000000e+04
2.098400000000000000e+04
3.477900000000000000e+04
1.951500000000000000e+04
1.944400000000000000e+04
1.735200000000000000e+04
3.851100000000000000e+04
2.952300000000000000e+04
4.730500000000000000e+04
4.426000000000000000e+04
4.109700000000000000e+04
4.392100000000000000e+04
3.375000000000000000e+04
1.708500000000000000e+04
2.486900000000000000e+04
3.621900000000000000e+04
4.615100000000000000e+04
4.285600000000000000e+04
2.233100000000000000e+04
4.854900000000000000e+04
4.789600000000000000e+04
4.211200000000000000e+04
1.629700000000000000e+04
2.197800000000000000e+04
3.874600000000000000e+04
2.487300000000000000e+04
4.212400000000000000e+04
3.483800000000000000e+04
3.549100000000000000e+04
4.276000000000000000e+04
4.792800000000000000e+04
4.851700000000000000e+04
2.439300000000000000e+04
4.191900000000000000e+04
3.608500000000000000e+04
1.803300000000000000e+04
2.165900000000000000e+04
3.812600000000000000e+04
4.230300000000000000e+04
1.860800000000000000e+04
2.895000000000000000e+04
4.688900000000000000e+04
4.659900000000000000e+04
3.912500000000000000e+04
3.707900000000000000e+04
2.610900000000000000e+04
2.214400000000000000e+04
1.952100000000000000e+04
2.538200000000000000e+04
2.886800000000000000e+04
3.514700000000000000e+04
4.888500000000000000e+04
1.794200000000000000e+04
3.619700000000000000e+04
2.221800000000000000e+04
3.254800000000000000e+04
2.108200000000000000e+04
3.824500000000000000e+04
4.867500000000000000e+04
6.377000000000000000e+04
2.380700000000000000e+04
4.586300000000000000e+04
3.998300000000000000e+04
4.570200000000000000e+04
5.857100000000000000e+04
4.394300000000000000e+04
1.746800000000000000e+04
2.567800000000000000e+04
3.924100000000000000e+04
4.296900000000000000e+04
2.330600000000000000e+04
3.443900000000000000e+04
4.018200000000000000e+04
3.461700000000000000e+04
4.298300000000000000e+04
2.014900000000000000e+04
3.278700000000000000e+04
2.466700000000000000e+04
2.703700000000000000e+04
4.256000000000000000e+04
4.000300000000000000e+04
4.571000000000000000e+04
4.620000000000000000e+04
4.613000000000000000e+04
4.010300000000000000e+04
3.480600000000000000e+04
4.027300000000000000e+04
4.440000000000000000e+04
4.093200000000000000e+04
1.936100000000000000e+04
4.041900000000000000e+04
3.618900000000000000e+04
4.458500000000000000e+04
1.824600000000000000e+04
4.325400000000000000e+04
1.953900000000000000e+04
2.306500000000000000e+04
3.630700000000000000e+04
1.904000000000000000e+04
1.774800000000000000e+04
1.825900000000000000e+04
2.452000000000000000e+04
1.831000000000000000e+04
1.790400000000000000e+04
3.879200000000000000e+04
2.340100000000000000e+04
5.513500000000000000e+04
4.381300000000000000e+04
2.077300000000000000e+04
3.959700000000000000e+04
3.602100000000000000e+04
2.753300000000000000e+04
4.500800000000000000e+04
3.727000000000000000e+04
4.211100000000000000e+04
2.410600000000000000e+04
4.097400000000000000e+04
1.581700000000000000e+04
4.611300000000000000e+04
4.625500000000000000e+04
1.971900000000000000e+04
2.721800000000000000e+04
2.933000000000000000e+04
4.420200000000000000e+04
4.867300000000000000e+04
1.749600000000000000e+04
3.373200000000000000e+04
2.177400000000000000e+04
3.506900000000000000e+04
3.904700000000000000e+04
1.993300000000000000e+04
4.746200000000000000e+04
3.899800000000000000e+04
2.000900000000000000e+04
4.199900000000000000e+04
4.103400000000000000e+04
2.396700000000000000e+04
1.613800000000000000e+04
1.919900000000000000e+04
1.736100000000000000e+04
3.447200000000000000e+04
2.491500000000000000e+04
3.559500000000000000e+04
4.221100000000000000e+04
1.645000000000000000e+04
2.167700000000000000e+04
4.442300000000000000e+04
3.748400000000000000e+04
3.972500000000000000e+04
2.023400000000000000e+04
3.347500000000000000e+04
2.188000000000000000e+04
4.450100000000000000e+04
3.972700000000000000e+04
2.530900000000000000e+04
4.897000000000000000e+04
3.987100000000000000e+04
3.467200000000000000e+04
4.167600000000000000e+04
3.390700000000000000e+04
4.464100000000000000e+04
4.194900000000000000e+04
2.418000000000000000e+04
3.612400000000000000e+04
3.828200000000000000e+04
3.416600000000000000e+04
4.666100000000000000e+04
4.090400000000000000e+04
3.689800000000000000e+04
5.259000000000000000e+04
4.094100000000000000e+04
3.972200000000000000e+04
1.717800000000000000e+04
2.247800000000000000e+04
2.388700000000000000e+04
1.935000000000000000e+04
1.832800000000000000e+04
3.746500000000000000e+04
2.177100000000000000e+04
3.330700000000000000e+04
1.822300000000000000e+04
3.841500000000000000e+04
2.029600000000000000e+04
4.166100000000000000e+04
2.612500000000000000e+04
6.002100000000000000e+04
4.726900000000000000e+04
4.957700000000000000e+04
3.760700000000000000e+04
1.864800000000000000e+04
1.623200000000000000e+04
2.692600000000000000e+04
3.425400000000000000e+04
1.704300000000000000e+04
2.246200000000000000e+04
2.453500000000000000e+04
4.740300000000000000e+04
3.834400000000000000e+04
3.482800000000000000e+04
6.259200000000000000e+04
4.671800000000000000e+04
3.782900000000000000e+04
2.125900000000000000e+04
2.147200000000000000e+04
3.390000000000000000e+04
3.639700000000000000e+04
1.876500000000000000e+04
2.810100000000000000e+04
4.389600000000000000e+04
2.914100000000000000e+04


==> expres/insurance/syflow-subgroup1.txt <==
8.240000000000000000e+03
2.892300000000000000e+04
1.109000000000000000e+04
1.079700000000000000e+04
1.060200000000000000e+04
1.322800000000000000e+04
1.400100000000000000e+04
1.445100000000000000e+04
1.226800000000000000e+04
1.377000000000000000e+04
1.561200000000000000e+04
2.063000000000000000e+04
1.262900000000000000e+04
1.360700000000000000e+04
3.016600000000000000e+04
1.423500000000000000e+04
1.174100000000000000e+04
1.194600000000000000e+04
7.726000000000000000e+03
1.135600000000000000e+04
7.935000000000000000e+03
1.103300000000000000e+04
1.107300000000000000e+04
8.026000000000000000e+03
1.108200000000000000e+04
1.094200000000000000e+04
1.210500000000000000e+04
1.022600000000000000e+04
1.082500000000000000e+04
1.188100000000000000e+04
1.148800000000000000e+04
3.025900000000000000e+04
1.138100000000000000e+04
8.601000000000000000e+03
7.740000000000000000e+03
1.011500000000000000e+04
9.634000000000000000e+03
1.281500000000000000e+04
1.361600000000000000e+04
1.116300000000000000e+04
2.732200000000000000e+04
9.877000000000000000e+03
1.095900000000000000e+04
7.789000000000000000e+03
6.948000000000000000e+03
1.974900000000000000e+04
1.045000000000000000e+04
1.040700000000000000e+04
1.340500000000000000e+04
8.116000000000000000e+03
1.043600000000000000e+04
8.823000000000000000e+03
1.173500000000000000e+04
7.419000000000000000e+03
7.731000000000000000e+03
1.255700000000000000e+04
1.204400000000000000e+04
8.516000000000000000e+03
9.644000000000000000e+03
1.490100000000000000e+04
8.871000000000000000e+03
1.301200000000000000e+04
7.147000000000000000e+03
1.174300000000000000e+04
1.388000000000000000e+04
8.520000000000000000e+03
1.035500000000000000e+04
1.056400000000000000e+04
1.198700000000000000e+04
2.422700000000000000e+04
9.225000000000000000e+03
1.400100000000000000e+04
1.233300000000000000e+04
7.152000000000000000e+03
3.516000000000000000e+04
2.447600000000000000e+04
1.264800000000000000e+04
1.304700000000000000e+04
1.152000000000000000e+04
1.183700000000000000e+04
2.046200000000000000e+04
1.459000000000000000e+04
7.441000000000000000e+03
9.282000000000000000e+03
9.617000000000000000e+03
9.715000000000000000e+03
1.292800000000000000e+04
9.855000000000000000e+03
1.187900000000000000e+04
9.625000000000000000e+03
7.742000000000000000e+03
9.432000000000000000e+03
1.425600000000000000e+04
2.599200000000000000e+04
9.249000000000000000e+03
1.226500000000000000e+04
1.264600000000000000e+04
1.194400000000000000e+04
8.444000000000000000e+03
8.124000000000000000e+03
9.722000000000000000e+03
8.835000000000000000e+03
1.043500000000000000e+04
7.421000000000000000e+03
1.156600000000000000e+04
9.144000000000000000e+03
1.342900000000000000e+04
1.165800000000000000e+04
1.382200000000000000e+04
1.214200000000000000e+04
1.393700000000000000e+04
8.232000000000000000e+03
1.335200000000000000e+04
1.321700000000000000e+04
1.398100000000000000e+04
1.097700000000000000e+04
8.334000000000000000e+03
1.183000000000000000e+04
8.932000000000000000e+03
2.460300000000000000e+04
8.944000000000000000e+03
9.620000000000000000e+03
1.004300000000000000e+04
9.778000000000000000e+03
1.343000000000000000e+04
8.116000000000000000e+03
1.341500000000000000e+04
1.202900000000000000e+04
1.645500000000000000e+04
2.700000000000000000e+04
2.078100000000000000e+04
8.302000000000000000e+03
1.185600000000000000e+04
3.028400000000000000e+04
1.073600000000000000e+04
8.964000000000000000e+03
9.290000000000000000e+03
9.411000000000000000e+03
7.526000000000000000e+03
1.498800000000000000e+04
9.264000000000000000e+03
8.083000000000000000e+03
1.469200000000000000e+04
1.026900000000000000e+04
1.139600000000000000e+04
8.539000000000000000e+03
9.140000000000000000e+03
1.441800000000000000e+04
8.968000000000000000e+03
9.788000000000000000e+03
1.263800000000000000e+04
1.391900000000000000e+04
1.259200000000000000e+04
2.828700000000000000e+04
7.345000000000000000e+03
1.273000000000000000e+04
1.145400000000000000e+04
2.179700000000000000e+04
1.188100000000000000e+04
1.184000000000000000e+04
1.060100000000000000e+04
1.038100000000000000e+04
1.523000000000000000e+04
1.116500000000000000e+04
1.322400000000000000e+04
1.264300000000000000e+04
2.087800000000000000e+04
1.555500000000000000e+04
9.304000000000000000e+03
9.880000000000000000e+03
9.563000000000000000e+03
1.247500000000000000e+04
1.046100000000000000e+04
2.451300000000000000e+04
1.257400000000000000e+04
8.027000000000000000e+03
8.211000000000000000e+03
1.347000000000000000e+04
1.145500000000000000e+04
1.176300000000000000e+04
9.361000000000000000e+03
1.136200000000000000e+04
8.413000000000000000e+03
2.565600000000000000e+04
9.866000000000000000e+03
9.861000000000000000e+03
8.342000000000000000e+03
1.404300000000000000e+04
1.292500000000000000e+04
1.383100000000000000e+04
8.825000000000000000e+03
8.233000000000000000e+03
2.734600000000000000e+04
1.388700000000000000e+04
1.023100000000000000e+04
1.153800000000000000e+04
1.339000000000000000e+04
1.295700000000000000e+04
1.118700000000000000e+04
8.334000000000000000e+03
9.193000000000000000e+03
1.092300000000000000e+04
9.058000000000000000e+03
1.155200000000000000e+04
3.162000000000000000e+04
1.322400000000000000e+04
1.222200000000000000e+04
9.724000000000000000e+03
1.291300000000000000e+04
1.363500000000000000e+04
1.184200000000000000e+04
8.428000000000000000e+03
8.823000000000000000e+03
3.347100000000000000e+04
9.174000000000000000e+03
1.107000000000000000e+04
1.608500000000000000e+04
9.283000000000000000e+03
8.547000000000000000e+03
1.165800000000000000e+04
1.071300000000000000e+04
9.182000000000000000e+03
1.212900000000000000e+04
1.136500000000000000e+04
1.008500000000000000e+04
9.391000000000000000e+03
1.441000000000000000e+04
1.294900000000000000e+04
1.314300000000000000e+04
1.014100000000000000e+04
1.243000000000000000e+04
9.800000000000000000e+03
1.057900000000000000e+04
8.280000000000000000e+03
8.527000000000000000e+03
1.224400000000000000e+04
2.639200000000000000e+04
1.439400000000000000e+04
2.219200000000000000e+04
8.703000000000000000e+03
7.222000000000000000e+03
1.248500000000000000e+04
1.236300000000000000e+04
1.015600000000000000e+04
9.863000000000000000e+03
1.124400000000000000e+04
2.623600000000000000e+04
8.068000000000000000e+03
2.918600000000000000e+04
1.097600000000000000e+04
9.541000000000000000e+03
9.504000000000000000e+03
8.930000000000000000e+03
1.026400000000000000e+04
1.010700000000000000e+04
1.214600000000000000e+04
9.566000000000000000e+03
1.311200000000000000e+04
1.084800000000000000e+04
1.223100000000000000e+04
9.875000000000000000e+03
1.126400000000000000e+04
1.297900000000000000e+04
1.010600000000000000e+04
1.006500000000000000e+04
9.447000000000000000e+03
1.400700000000000000e+04
9.583000000000000000e+03
8.604000000000000000e+03
8.827000000000000000e+03
9.910000000000000000e+03
8.556000000000000000e+03
1.421000000000000000e+04
1.183300000000000000e+04
9.095000000000000000e+03
1.184200000000000000e+04
8.062000000000000000e+03
1.431900000000000000e+04
2.794100000000000000e+04
1.115000000000000000e+04
1.279700000000000000e+04
1.056000000000000000e+04
7.448000000000000000e+03
9.869000000000000000e+03
9.386000000000000000e+03
1.274100000000000000e+04
1.345700000000000000e+04
1.184800000000000000e+04
1.431300000000000000e+04
7.731000000000000000e+03
9.414000000000000000e+03
1.101300000000000000e+04
7.445000000000000000e+03
8.219000000000000000e+03
1.252300000000000000e+04
1.606900000000000000e+04
1.339300000000000000e+04
1.174300000000000000e+04
1.165700000000000000e+04
1.262200000000000000e+04
1.232300000000000000e+04
1.007200000000000000e+04
9.872000000000000000e+03
1.060100000000000000e+04
1.411900000000000000e+04
1.172900000000000000e+04
1.096500000000000000e+04
1.226900000000000000e+04
8.782000000000000000e+03
1.157600000000000000e+04
1.312900000000000000e+04
8.457000000000000000e+03
8.891000000000000000e+03
2.614000000000000000e+04
1.194500000000000000e+04
1.042200000000000000e+04
1.355500000000000000e+04
1.306300000000000000e+04
8.688000000000000000e+03
8.125000000000000000e+03
1.264400000000000000e+04
7.633000000000000000e+03
1.517000000000000000e+04
1.438200000000000000e+04
7.626000000000000000e+03
1.304100000000000000e+04
1.345100000000000000e+04
1.346200000000000000e+04
2.533300000000000000e+04
1.203200000000000000e+04
1.347000000000000000e+04
1.009600000000000000e+04
7.348000000000000000e+03
1.223300000000000000e+04
3.210800000000000000e+04
9.487000000000000000e+03
9.549000000000000000e+03
1.298200000000000000e+04
1.167400000000000000e+04
1.153400000000000000e+04
2.846800000000000000e+04
1.447400000000000000e+04
9.500000000000000000e+03
2.646700000000000000e+04
7.518000000000000000e+03
1.070200000000000000e+04
7.804000000000000000e+03
9.704000000000000000e+03
2.551700000000000000e+04
7.624000000000000000e+03
2.834000000000000000e+04
1.011800000000000000e+04
1.388700000000000000e+04
2.123200000000000000e+04
8.627000000000000000e+03
9.957000000000000000e+03
8.269000000000000000e+03
3.658000000000000000e+04
8.765000000000000000e+03
1.212400000000000000e+04
1.249500000000000000e+04
8.798000000000000000e+03
8.569000000000000000e+03
9.850000000000000000e+03
1.295000000000000000e+04
1.209400000000000000e+04
1.139400000000000000e+04
8.023000000000000000e+03
1.439400000000000000e+04
9.288000000000000000e+03
1.059400000000000000e+04
8.277000000000000000e+03
1.792900000000000000e+04
1.155400000000000000e+04
8.978000000000000000e+03
1.434900000000000000e+04
1.092800000000000000e+04
1.397400000000000000e+04
1.209600000000000000e+04
1.320400000000000000e+04
8.551000000000000000e+03
1.516100000000000000e+04
1.501900000000000000e+04
1.079600000000000000e+04
1.135300000000000000e+04
9.748000000000000000e+03
1.057700000000000000e+04
1.128600000000000000e+04
1.129900000000000000e+04
2.304500000000000000e+04
1.125300000000000000e+04
1.136300000000000000e+04
1.033800000000000000e+04
8.988000000000000000e+03
1.049300000000000000e+04
8.605000000000000000e+03
1.151200000000000000e+04
1.080700000000000000e+04
8.347000000000000000e+03
1.425400000000000000e+04
1.021400000000000000e+04
2.070900000000000000e+04
9.991000000000000000e+03
1.108500000000000000e+04
7.623000000000000000e+03
9.048000000000000000e+03
2.711700000000000000e+04
9.630000000000000000e+03
1.128900000000000000e+04
1.079100000000000000e+04
1.223500000000000000e+04
1.101500000000000000e+04
1.098200000000000000e+04
1.109300000000000000e+04
9.447000000000000000e+03
8.603000000000000000e+03
1.384400000000000000e+04
1.301900000000000000e+04
8.671000000000000000e+03
8.733000000000000000e+03
9.964000000000000000e+03
3.691000000000000000e+04
1.234700000000000000e+04
1.080600000000000000e+04
8.442000000000000000e+03
1.059400000000000000e+04
1.193800000000000000e+04
1.247900000000000000e+04
1.134500000000000000e+04
8.515000000000000000e+03
1.444900000000000000e+04
1.222400000000000000e+04
9.101000000000000000e+03
1.143600000000000000e+04
1.130500000000000000e+04
3.006300000000000000e+04
1.019700000000000000e+04
1.037000000000000000e+04
1.070400000000000000e+04
8.615000000000000000e+03
1.095900000000000000e+04
8.283000000000000000e+03
8.534000000000000000e+03
7.147000000000000000e+03
9.301000000000000000e+03
1.193100000000000000e+04
1.298100000000000000e+04
1.314300000000000000e+04
9.377000000000000000e+03
1.032500000000000000e+04
1.262900000000000000e+04
1.141100000000000000e+04
1.060000000000000000e+04


==> expres/insurance/syflow-subgroup2.txt <==
1.725000000000000000e+03
4.449000000000000000e+03
2.198400000000000000e+04
3.866000000000000000e+03
3.756000000000000000e+03
1.826000000000000000e+03
1.837000000000000000e+03
4.149000000000000000e+03
1.137000000000000000e+03
2.775000000000000000e+03
4.687000000000000000e+03
1.625000000000000000e+03
2.302000000000000000e+03
4.949000000000000000e+03
3.556000000000000000e+03
3.579000000000000000e+03
5.989000000000000000e+03
4.504000000000000000e+03
4.133000000000000000e+03
1.743000000000000000e+03
3.947000000000000000e+03
1.532000000000000000e+03
2.026000000000000000e+03
5.729000000000000000e+03
3.766000000000000000e+03
5.003000000000000000e+03
2.331000000000000000e+03
3.877000000000000000e+03
2.867000000000000000e+03
2.404000000000000000e+03
2.257000000000000000e+03
1.632000000000000000e+03
2.155000000000000000e+03
1.261000000000000000e+03
2.045000000000000000e+03
2.166000000000000000e+03
1.815700000000000000e+04
5.138000000000000000e+03
1.842000000000000000e+03
5.125000000000000000e+03
5.152000000000000000e+03
4.830000000000000000e+03
6.128000000000000000e+03
2.719000000000000000e+03
5.246000000000000000e+03
2.855000000000000000e+03
1.631000000000000000e+03
3.981000000000000000e+03
5.325000000000000000e+03
4.922000000000000000e+03
4.883000000000000000e+03
2.137000000000000000e+03
1.137000000000000000e+03
1.639000000000000000e+03
2.130000000000000000e+03
1.980000000000000000e+03
3.537000000000000000e+03
5.002000000000000000e+03
2.483000000000000000e+03
3.392000000000000000e+03
2.508100000000000000e+04
5.012000000000000000e+03
5.253000000000000000e+03
2.689000000000000000e+03
1.727000000000000000e+03
1.615000000000000000e+03
4.463000000000000000e+03
1.986000000000000000e+03
1.832000000000000000e+03
4.260000000000000000e+03
1.719000000000000000e+03
2.523000000000000000e+03
2.803000000000000000e+03
2.150000000000000000e+03
3.172000000000000000e+03
2.156000000000000000e+03
3.906000000000000000e+03
4.349000000000000000e+03
1.944200000000000000e+04
2.017700000000000000e+04
4.151000000000000000e+03
1.737000000000000000e+03
4.894000000000000000e+03
2.866000000000000000e+03
3.561000000000000000e+03
1.895500000000000000e+04
6.184000000000000000e+03
4.889000000000000000e+03
5.478000000000000000e+03
1.635000000000000000e+03
3.554000000000000000e+03
1.413300000000000000e+04
1.837000000000000000e+03
1.607000000000000000e+03
4.751000000000000000e+03
2.597000000000000000e+03
3.180000000000000000e+03
1.391000000000000000e+03
5.846000000000000000e+03
1.261000000000000000e+03
3.176000000000000000e+03
4.618000000000000000e+03
2.138000000000000000e+03
1.658600000000000000e+04
1.631000000000000000e+03
3.260000000000000000e+03
4.185000000000000000e+03
4.074000000000000000e+03
1.621000000000000000e+03
5.080000000000000000e+03
2.134000000000000000e+03
1.880400000000000000e+04
2.308200000000000000e+04
4.906000000000000000e+03
4.243000000000000000e+03
5.926000000000000000e+03
4.738000000000000000e+03
1.149000000000000000e+03
4.762000000000000000e+03
4.032000000000000000e+03
1.969000000000000000e+03
1.769000000000000000e+03
4.686000000000000000e+03
1.632000000000000000e+03
2.201000000000000000e+03
2.497000000000000000e+03
1.744000000000000000e+03
2.534000000000000000e+03
1.534000000000000000e+03
1.824000000000000000e+03
1.622000000000000000e+03
1.253000000000000000e+03
1.748000000000000000e+03
4.931000000000000000e+03
2.643000000000000000e+03
3.077000000000000000e+03
2.498000000000000000e+03
1.256000000000000000e+03
2.772400000000000000e+04
5.240000000000000000e+03
3.994000000000000000e+03
1.148200000000000000e+04
2.405900000000000000e+04
5.972000000000000000e+03
6.196000000000000000e+03
3.056000000000000000e+03
3.972000000000000000e+03
3.847000000000000000e+03
3.935000000000000000e+03
1.646000000000000000e+03
2.494000000000000000e+03
2.801000000000000000e+03
2.128000000000000000e+03
3.761000000000000000e+03
2.219000000000000000e+03
4.753000000000000000e+03
1.664000000000000000e+03
1.639000000000000000e+03
1.762600000000000000e+04
1.242000000000000000e+03
4.779000000000000000e+03
2.566000000000000000e+03
1.633000000000000000e+03
1.880000000000000000e+03
3.659000000000000000e+03
3.736000000000000000e+03
1.132600000000000000e+04
1.977000000000000000e+03
3.366000000000000000e+03
2.709000000000000000e+03
6.666000000000000000e+03
4.466000000000000000e+03
3.410000000000000000e+03
4.058000000000000000e+03
1.136000000000000000e+03
4.837000000000000000e+03
4.399000000000000000e+03
2.585000000000000000e+03
1.242000000000000000e+03
4.766000000000000000e+03
2.362000000000000000e+03
2.352000000000000000e+03
3.577000000000000000e+03
3.201000000000000000e+03
3.500000000000000000e+03
2.020000000000000000e+03
5.385000000000000000e+03
5.375000000000000000e+03
1.727000000000000000e+03
2.457000000000000000e+03
1.263000000000000000e+03
4.234000000000000000e+03
3.484000000000000000e+03
3.757000000000000000e+03
1.173700000000000000e+04
1.627000000000000000e+03
3.062000000000000000e+03
1.906000000000000000e+03
2.416000000000000000e+03
5.934000000000000000e+03
1.146000000000000000e+03
4.350000000000000000e+03
6.414000000000000000e+03
1.917000000000000000e+03
1.252000000000000000e+03
4.266000000000000000e+03
2.103000000000000000e+03
1.815000000000000000e+03
2.136000000000000000e+03
1.131000000000000000e+03
6.360000000000000000e+03
5.584000000000000000e+03
1.877000000000000000e+03
2.842000000000000000e+03
3.597000000000000000e+03
2.680000000000000000e+03
1.621000000000000000e+03
5.266000000000000000e+03
4.719000000000000000e+03
5.377000000000000000e+03
4.402000000000000000e+03
1.526000000000000000e+03
2.438000000000000000e+03
2.974000000000000000e+03
1.875000000000000000e+03
1.821800000000000000e+04
1.141000000000000000e+03
4.391000000000000000e+03
3.392000000000000000e+03
2.690000000000000000e+03
6.653000000000000000e+03
3.443000000000000000e+03
2.789000000000000000e+03
4.877000000000000000e+03
5.272000000000000000e+03
1.682000000000000000e+03
7.243000000000000000e+03
2.221000000000000000e+03
1.634000000000000000e+03
2.117000000000000000e+03
2.639000000000000000e+03
5.257000000000000000e+03
2.473000000000000000e+03
5.245000000000000000e+03
4.320000000000000000e+03
2.913000000000000000e+03
2.927000000000000000e+03
4.673000000000000000e+03
2.304000000000000000e+03
1.121000000000000000e+03
1.628000000000000000e+03
4.527000000000000000e+03
3.875000000000000000e+03
1.260900000000000000e+04
2.730000000000000000e+03
3.353000000000000000e+03
4.746000000000000000e+03
2.527000000000000000e+03
1.759000000000000000e+03
2.322000000000000000e+03
2.902000000000000000e+03
4.889000000000000000e+03
3.378000000000000000e+03
5.267000000000000000e+03
1.972000000000000000e+03
4.433000000000000000e+03
2.709000000000000000e+03
3.987000000000000000e+03
2.601800000000000000e+04
1.711000000000000000e+03
2.020000000000000000e+03
2.159500000000000000e+04
2.249300000000000000e+04
3.161000000000000000e+03
3.594000000000000000e+03
3.353000000000000000e+03
2.480000000000000000e+03
4.462000000000000000e+03
1.981000000000000000e+03
6.548000000000000000e+03
5.708000000000000000e+03
1.909000000000000000e+03
4.562000000000000000e+03
1.188400000000000000e+04
4.454000000000000000e+03
4.076000000000000000e+03
3.591000000000000000e+03
1.674000000000000000e+03
3.227000000000000000e+03
3.471000000000000000e+03
2.904000000000000000e+03
5.312000000000000000e+03
5.693000000000000000e+03
5.836000000000000000e+03
1.435800000000000000e+04
1.728000000000000000e+03
3.693000000000000000e+03
1.967300000000000000e+04
3.176000000000000000e+03
3.704000000000000000e+03
2.261000000000000000e+03
5.630000000000000000e+03
1.442600000000000000e+04
3.989000000000000000e+03
5.124000000000000000e+03
1.896300000000000000e+04
4.529000000000000000e+03
4.670000000000000000e+03
4.433000000000000000e+03
2.154000000000000000e+03
2.850000000000000000e+03
2.632000000000000000e+03
1.312600000000000000e+04
5.327000000000000000e+03
4.134000000000000000e+03
1.883800000000000000e+04
4.934000000000000000e+03
2.055000000000000000e+03
5.116000000000000000e+03
5.373000000000000000e+03
3.956000000000000000e+03
4.058000000000000000e+03
4.795000000000000000e+03
2.699000000000000000e+03
3.238000000000000000e+03
4.296000000000000000e+03
3.171000000000000000e+03
1.135000000000000000e+03
5.615000000000000000e+03
6.059000000000000000e+03
1.633000000000000000e+03
1.241000000000000000e+03
4.415000000000000000e+03
3.277000000000000000e+03
1.880000000000000000e+03
3.292000000000000000e+03
3.021000000000000000e+03
4.747000000000000000e+03
4.357000000000000000e+03
4.189000000000000000e+03
1.720000000000000000e+03
5.472000000000000000e+03
1.515000000000000000e+03
1.964000000000000000e+03
4.340000000000000000e+03
5.261000000000000000e+03
2.710000000000000000e+03
3.208000000000000000e+03
2.464000000000000000e+03
4.571000000000000000e+03
4.536000000000000000e+03
1.731000000000000000e+03
1.163000000000000000e+03
5.425000000000000000e+03
4.239000000000000000e+03
1.079500000000000000e+04
1.629000000000000000e+03
2.007000000000000000e+03


==> expres/insurance/syflow-subgroup3.txt <==
1.688400000000000000e+04
2.780800000000000000e+04
3.961100000000000000e+04
3.683700000000000000e+04
3.770100000000000000e+04
3.871100000000000000e+04
3.558500000000000000e+04
5.119400000000000000e+04
3.977400000000000000e+04
4.817300000000000000e+04
3.870900000000000000e+04
2.356800000000000000e+04
3.774200000000000000e+04
4.749600000000000000e+04
3.430300000000000000e+04
2.324400000000000000e+04
1.471100000000000000e+04
1.766300000000000000e+04
1.657700000000000000e+04
3.716500000000000000e+04
3.983600000000000000e+04
2.109800000000000000e+04
4.357800000000000000e+04
3.018400000000000000e+04
4.729100000000000000e+04
2.241200000000000000e+04
1.582000000000000000e+04
3.094200000000000000e+04
1.756000000000000000e+04
4.705500000000000000e+04
1.910700000000000000e+04
3.955600000000000000e+04
1.708100000000000000e+04
3.273400000000000000e+04
1.897200000000000000e+04
2.074500000000000000e+04
4.072000000000000000e+04
1.996400000000000000e+04
2.122300000000000000e+04
1.551800000000000000e+04
3.695000000000000000e+04
2.134800000000000000e+04
3.614900000000000000e+04
4.882400000000000000e+04
4.375300000000000000e+04
3.713300000000000000e+04
2.098400000000000000e+04
3.477900000000000000e+04
1.951500000000000000e+04
1.944400000000000000e+04
1.735200000000000000e+04
3.851100000000000000e+04
2.952300000000000000e+04
1.282900000000000000e+04
4.730500000000000000e+04
4.426000000000000000e+04
4.109700000000000000e+04
4.392100000000000000e+04
3.375000000000000000e+04
1.708500000000000000e+04
2.486900000000000000e+04
3.621900000000000000e+04
4.615100000000000000e+04
1.717900000000000000e+04
4.285600000000000000e+04
2.233100000000000000e+04
4.854900000000000000e+04
4.789600000000000000e+04
4.211200000000000000e+04
1.629700000000000000e+04
2.197800000000000000e+04
3.874600000000000000e+04
2.487300000000000000e+04
4.212400000000000000e+04
3.483800000000000000e+04
3.549100000000000000e+04
4.276000000000000000e+04
4.792800000000000000e+04
4.851700000000000000e+04
2.439300000000000000e+04
4.191900000000000000e+04
1.384400000000000000e+04
3.608500000000000000e+04
1.803300000000000000e+04
2.165900000000000000e+04
3.812600000000000000e+04
1.500600000000000000e+04
4.230300000000000000e+04
1.959400000000000000e+04
1.445500000000000000e+04
1.860800000000000000e+04
2.895000000000000000e+04
4.688900000000000000e+04
4.659900000000000000e+04
3.912500000000000000e+04
3.707900000000000000e+04
2.610900000000000000e+04
2.214400000000000000e+04
1.952100000000000000e+04
2.538200000000000000e+04
2.886800000000000000e+04
3.514700000000000000e+04
4.888500000000000000e+04
1.794200000000000000e+04
3.619700000000000000e+04
2.221800000000000000e+04
3.254800000000000000e+04
2.108200000000000000e+04
3.824500000000000000e+04
4.867500000000000000e+04
6.377000000000000000e+04
2.380700000000000000e+04
4.586300000000000000e+04
3.998300000000000000e+04
4.570200000000000000e+04
5.857100000000000000e+04
4.394300000000000000e+04
1.535900000000000000e+04
1.746800000000000000e+04
2.567800000000000000e+04
3.924100000000000000e+04
4.296900000000000000e+04
2.330600000000000000e+04
3.443900000000000000e+04
4.018200000000000000e+04
3.461700000000000000e+04
4.298300000000000000e+04
2.014900000000000000e+04
3.278700000000000000e+04
2.466700000000000000e+04
2.703700000000000000e+04
4.256000000000000000e+04
4.000300000000000000e+04
4.571000000000000000e+04
4.620000000000000000e+04
4.613000000000000000e+04
4.010300000000000000e+04
3.480600000000000000e+04
4.027300000000000000e+04
4.440000000000000000e+04
4.093200000000000000e+04
1.665700000000000000e+04
1.936100000000000000e+04
4.041900000000000000e+04
3.618900000000000000e+04
4.458500000000000000e+04
1.824600000000000000e+04
4.325400000000000000e+04
1.953900000000000000e+04
2.306500000000000000e+04
3.630700000000000000e+04
1.904000000000000000e+04
1.774800000000000000e+04
1.825900000000000000e+04
2.452000000000000000e+04
2.119500000000000000e+04
1.831000000000000000e+04
1.790400000000000000e+04
3.879200000000000000e+04
2.340100000000000000e+04
5.513500000000000000e+04
4.381300000000000000e+04
2.077300000000000000e+04
3.959700000000000000e+04
3.602100000000000000e+04
2.753300000000000000e+04
4.500800000000000000e+04
3.727000000000000000e+04
4.211100000000000000e+04
2.410600000000000000e+04
4.097400000000000000e+04
1.581700000000000000e+04
4.611300000000000000e+04
4.625500000000000000e+04
1.971900000000000000e+04
2.721800000000000000e+04
2.933000000000000000e+04
4.420200000000000000e+04
1.979800000000000000e+04
4.867300000000000000e+04
1.749600000000000000e+04
3.373200000000000000e+04
2.177400000000000000e+04
3.506900000000000000e+04
3.904700000000000000e+04
1.993300000000000000e+04
4.746200000000000000e+04
3.899800000000000000e+04
2.000900000000000000e+04
4.199900000000000000e+04
4.103400000000000000e+04
2.396700000000000000e+04
1.613800000000000000e+04
1.919900000000000000e+04
1.457100000000000000e+04
1.642000000000000000e+04
1.736100000000000000e+04
3.447200000000000000e+04
2.491500000000000000e+04
1.876700000000000000e+04
3.559500000000000000e+04
4.221100000000000000e+04
1.645000000000000000e+04
2.167700000000000000e+04
4.442300000000000000e+04
1.374700000000000000e+04
3.748400000000000000e+04
3.972500000000000000e+04
2.023400000000000000e+04
3.347500000000000000e+04
2.188000000000000000e+04
4.450100000000000000e+04
3.972700000000000000e+04
2.530900000000000000e+04
4.897000000000000000e+04
3.987100000000000000e+04
3.467200000000000000e+04
1.902300000000000000e+04
4.167600000000000000e+04
3.390700000000000000e+04
4.464100000000000000e+04
1.677600000000000000e+04
4.194900000000000000e+04
2.418000000000000000e+04
3.612400000000000000e+04
3.828200000000000000e+04
3.416600000000000000e+04
4.666100000000000000e+04
4.090400000000000000e+04
3.689800000000000000e+04
5.259000000000000000e+04
4.094100000000000000e+04
3.972200000000000000e+04
1.717800000000000000e+04
2.247800000000000000e+04
2.388700000000000000e+04
1.935000000000000000e+04
1.832800000000000000e+04
3.746500000000000000e+04
2.177100000000000000e+04
3.330700000000000000e+04
1.822300000000000000e+04
3.841500000000000000e+04
2.029600000000000000e+04
4.166100000000000000e+04
2.612500000000000000e+04
6.002100000000000000e+04
2.016700000000000000e+04
4.726900000000000000e+04
4.957700000000000000e+04
3.760700000000000000e+04
1.864800000000000000e+04
1.623200000000000000e+04
2.692600000000000000e+04
3.425400000000000000e+04
1.704300000000000000e+04
2.246200000000000000e+04
2.453500000000000000e+04
1.428300000000000000e+04
4.740300000000000000e+04
3.834400000000000000e+04
3.482800000000000000e+04
6.259200000000000000e+04
4.671800000000000000e+04
3.782900000000000000e+04
2.125900000000000000e+04
1.611500000000000000e+04
2.147200000000000000e+04
3.390000000000000000e+04
3.639700000000000000e+04
1.876500000000000000e+04
2.810100000000000000e+04
4.389600000000000000e+04
2.914100000000000000e+04


==> expres/insurance/syflow-subgroup4.txt <==
1.725000000000000000e+03
4.449000000000000000e+03
2.198400000000000000e+04
3.866000000000000000e+03
3.756000000000000000e+03
7.281000000000000000e+03
6.406000000000000000e+03
2.721000000000000000e+03
1.826000000000000000e+03
1.837000000000000000e+03
2.395000000000000000e+03
4.149000000000000000e+03
1.137000000000000000e+03
6.203000000000000000e+03
2.775000000000000000e+03
2.198000000000000000e+03
4.687000000000000000e+03
1.625000000000000000e+03
2.302000000000000000e+03
3.046000000000000000e+03
4.949000000000000000e+03
6.272000000000000000e+03
6.313000000000000000e+03
6.079000000000000000e+03
3.393000000000000000e+03
3.556000000000000000e+03
2.211000000000000000e+03
3.579000000000000000e+03
8.059000000000000000e+03
5.989000000000000000e+03
4.504000000000000000e+03
4.133000000000000000e+03
1.743000000000000000e+03
6.389000000000000000e+03
5.920000000000000000e+03
6.799000000000000000e+03
3.947000000000000000e+03
1.532000000000000000e+03
2.755000000000000000e+03
6.571000000000000000e+03
4.441000000000000000e+03
2.026000000000000000e+03
5.729000000000000000e+03
3.766000000000000000e+03
6.186000000000000000e+03
3.645000000000000000e+03
2.134400000000000000e+04
5.003000000000000000e+03
2.331000000000000000e+03
3.877000000000000000e+03
2.867000000000000000e+03
4.646000000000000000e+03
2.404000000000000000e+03
6.686000000000000000e+03
1.705000000000000000e+03
2.257000000000000000e+03
3.385000000000000000e+03
6.082000000000000000e+03
1.632000000000000000e+03
2.457000000000000000e+03
2.155000000000000000e+03
1.261000000000000000e+03
2.045000000000000000e+03
2.166000000000000000e+03
2.737500000000000000e+04
3.490000000000000000e+03
1.815700000000000000e+04
5.138000000000000000e+03
1.842000000000000000e+03
5.125000000000000000e+03
6.334000000000000000e+03
7.077000000000000000e+03
5.152000000000000000e+03
5.028000000000000000e+03
4.830000000000000000e+03
6.128000000000000000e+03
2.719000000000000000e+03
4.827000000000000000e+03
1.694000000000000000e+03
5.246000000000000000e+03
2.855000000000000000e+03
6.455000000000000000e+03
8.538000000000000000e+03
1.631000000000000000e+03
4.005000000000000000e+03
3.981000000000000000e+03
5.325000000000000000e+03
6.775000000000000000e+03
4.922000000000000000e+03
4.883000000000000000e+03
2.137000000000000000e+03
1.137000000000000000e+03
1.639000000000000000e+03
5.649000000000000000e+03
2.130000000000000000e+03
4.337000000000000000e+03
6.610000000000000000e+03
1.980000000000000000e+03
8.162000000000000000e+03
3.537000000000000000e+03
5.002000000000000000e+03
7.371000000000000000e+03
2.483000000000000000e+03
3.392000000000000000e+03
2.508100000000000000e+04
5.012000000000000000e+03
5.253000000000000000e+03
2.689000000000000000e+03
7.358000000000000000e+03
7.443000000000000000e+03
1.727000000000000000e+03
6.710000000000000000e+03
1.615000000000000000e+03
4.463000000000000000e+03
5.354000000000000000e+03
7.196000000000000000e+03
1.986000000000000000e+03
1.832000000000000000e+03
4.040000000000000000e+03
4.260000000000000000e+03
5.400000000000000000e+03
1.719000000000000000e+03
7.265000000000000000e+03
2.523000000000000000e+03
2.803000000000000000e+03
2.150000000000000000e+03
4.237000000000000000e+03
3.172000000000000000e+03
2.027700000000000000e+04
2.156000000000000000e+03
3.906000000000000000e+03
1.704000000000000000e+03
6.746000000000000000e+03
4.349000000000000000e+03
1.944200000000000000e+04
2.017700000000000000e+04
4.151000000000000000e+03
7.749000000000000000e+03
1.737000000000000000e+03
4.667000000000000000e+03
4.894000000000000000e+03
2.467100000000000000e+04
2.866000000000000000e+03
6.600000000000000000e+03
3.561000000000000000e+03
1.895500000000000000e+04
6.184000000000000000e+03
4.889000000000000000e+03
5.478000000000000000e+03
1.635000000000000000e+03
3.554000000000000000e+03
1.240400000000000000e+04
1.413300000000000000e+04
1.837000000000000000e+03
1.607000000000000000e+03
4.751000000000000000e+03
2.597000000000000000e+03
3.180000000000000000e+03
8.017000000000000000e+03
3.481000000000000000e+03
7.639000000000000000e+03
1.391000000000000000e+03
5.846000000000000000e+03
1.261000000000000000e+03
3.176000000000000000e+03
4.618000000000000000e+03
2.138000000000000000e+03
1.658600000000000000e+04
1.631000000000000000e+03
3.260000000000000000e+03
4.185000000000000000e+03
6.652000000000000000e+03
4.074000000000000000e+03
1.621000000000000000e+03
5.080000000000000000e+03
2.134000000000000000e+03
2.727000000000000000e+03
6.555000000000000000e+03
7.323000000000000000e+03
3.167000000000000000e+03
1.880400000000000000e+04
2.308200000000000000e+04
4.906000000000000000e+03
5.969000000000000000e+03
4.243000000000000000e+03
2.254000000000000000e+03
5.926000000000000000e+03
2.897000000000000000e+03
4.738000000000000000e+03
1.149000000000000000e+03
5.910000000000000000e+03
4.762000000000000000e+03
7.512000000000000000e+03
4.032000000000000000e+03
1.969000000000000000e+03
1.769000000000000000e+03
4.686000000000000000e+03
7.682000000000000000e+03
1.632000000000000000e+03
2.328800000000000000e+04
2.201000000000000000e+03
2.497000000000000000e+03
2.203000000000000000e+03
1.744000000000000000e+03
2.534000000000000000e+03
1.534000000000000000e+03
1.824000000000000000e+03
1.622000000000000000e+03
4.347000000000000000e+03
1.253000000000000000e+03
1.748000000000000000e+03
2.196000000000000000e+03
1.967000000000000000e+03
4.931000000000000000e+03
5.974000000000000000e+03
6.796000000000000000e+03
2.643000000000000000e+03
3.077000000000000000e+03
3.044000000000000000e+03
2.498000000000000000e+03
1.256000000000000000e+03
2.772400000000000000e+04
5.240000000000000000e+03
3.857000000000000000e+03
3.994000000000000000e+03
5.397000000000000000e+03
1.148200000000000000e+04
2.405900000000000000e+04
1.708000000000000000e+03
1.921400000000000000e+04
6.067000000000000000e+03
5.972000000000000000e+03
6.196000000000000000e+03
3.056000000000000000e+03
3.268000000000000000e+03
3.213000000000000000e+03
3.972000000000000000e+03
1.787800000000000000e+04
3.847000000000000000e+03
3.935000000000000000e+03
1.646000000000000000e+03
2.494000000000000000e+03
2.801000000000000000e+03
2.128000000000000000e+03
6.373000000000000000e+03
7.256000000000000000e+03
3.761000000000000000e+03
2.219000000000000000e+03
4.753000000000000000e+03
1.664000000000000000e+03
3.206000000000000000e+03
1.639000000000000000e+03
6.356000000000000000e+03
1.762600000000000000e+04
1.242000000000000000e+03
4.779000000000000000e+03
3.861000000000000000e+03
5.976000000000000000e+03
2.566000000000000000e+03
5.709000000000000000e+03
7.640000000000000000e+03
5.594000000000000000e+03
1.633000000000000000e+03
3.558000000000000000e+03
4.435000000000000000e+03
6.571000000000000000e+03
2.207000000000000000e+03
6.753000000000000000e+03
1.880000000000000000e+03
3.659000000000000000e+03
3.736000000000000000e+03
6.748000000000000000e+03
1.132600000000000000e+04
1.977000000000000000e+03
3.366000000000000000e+03
7.173000000000000000e+03
2.709000000000000000e+03
2.491500000000000000e+04
6.666000000000000000e+03
4.466000000000000000e+03
6.123000000000000000e+03
8.252000000000000000e+03
1.712000000000000000e+03
3.410000000000000000e+03
4.058000000000000000e+03
6.435000000000000000e+03
5.148000000000000000e+03
1.136000000000000000e+03
6.500000000000000000e+03
4.837000000000000000e+03
3.943000000000000000e+03
4.399000000000000000e+03
6.185000000000000000e+03
2.585000000000000000e+03
1.242000000000000000e+03
4.766000000000000000e+03
7.729000000000000000e+03
5.438000000000000000e+03
2.104000000000000000e+03
2.362000000000000000e+03
2.352000000000000000e+03
3.577000000000000000e+03
3.201000000000000000e+03
3.500000000000000000e+03
2.020000000000000000e+03
5.385000000000000000e+03
5.375000000000000000e+03
6.113000000000000000e+03
5.469000000000000000e+03
1.727000000000000000e+03
1.984000000000000000e+03
2.457000000000000000e+03
1.263000000000000000e+03
6.664000000000000000e+03
2.217000000000000000e+03
6.781000000000000000e+03
4.234000000000000000e+03
3.484000000000000000e+03
3.757000000000000000e+03
1.173700000000000000e+04
1.627000000000000000e+03
3.062000000000000000e+03
1.906000000000000000e+03
1.712800000000000000e+04
5.031000000000000000e+03
7.985000000000000000e+03
5.428000000000000000e+03
3.925000000000000000e+03
2.416000000000000000e+03
3.070000000000000000e+03
7.050000000000000000e+03
6.933000000000000000e+03
7.261000000000000000e+03
6.986000000000000000e+03
5.934000000000000000e+03
1.146000000000000000e+03
4.350000000000000000e+03
6.414000000000000000e+03
1.917000000000000000e+03
5.209000000000000000e+03
5.662000000000000000e+03
1.252000000000000000e+03
2.731000000000000000e+03
7.209000000000000000e+03
4.266000000000000000e+03
4.719000000000000000e+03
7.046000000000000000e+03
2.103000000000000000e+03
1.815000000000000000e+03
2.847600000000000000e+04
2.136000000000000000e+03
1.131000000000000000e+03
3.309000000000000000e+03
6.360000000000000000e+03
4.428000000000000000e+03
5.584000000000000000e+03
1.877000000000000000e+03
2.842000000000000000e+03
3.597000000000000000e+03
2.680000000000000000e+03
1.621000000000000000e+03
6.117000000000000000e+03
5.266000000000000000e+03
4.719000000000000000e+03
5.377000000000000000e+03
7.160000000000000000e+03
4.402000000000000000e+03
6.402000000000000000e+03
1.526000000000000000e+03
2.438000000000000000e+03
2.974000000000000000e+03
1.875000000000000000e+03
1.821800000000000000e+04
7.151000000000000000e+03
5.458000000000000000e+03
6.600000000000000000e+03
1.141000000000000000e+03
4.391000000000000000e+03
3.392000000000000000e+03
5.966000000000000000e+03
2.690000000000000000e+03
6.653000000000000000e+03
6.282000000000000000e+03
6.311000000000000000e+03
3.443000000000000000e+03
2.789000000000000000e+03
2.585000000000000000e+03
4.877000000000000000e+03
5.272000000000000000e+03
1.682000000000000000e+03
7.243000000000000000e+03
2.221000000000000000e+03
1.634000000000000000e+03
2.117000000000000000e+03
4.661000000000000000e+03
4.564000000000000000e+03
4.846000000000000000e+03
2.639000000000000000e+03
5.257000000000000000e+03
2.473000000000000000e+03
5.245000000000000000e+03
5.488000000000000000e+03
4.320000000000000000e+03
2.913000000000000000e+03
6.289000000000000000e+03
2.927000000000000000e+03
6.238000000000000000e+03
4.673000000000000000e+03
8.965000000000000000e+03
2.304000000000000000e+03
1.121000000000000000e+03
2.217000000000000000e+03
1.628000000000000000e+03
7.160000000000000000e+03
6.358000000000000000e+03
4.527000000000000000e+03
3.875000000000000000e+03
1.260900000000000000e+04
2.730000000000000000e+03
3.353000000000000000e+03
4.746000000000000000e+03
3.279000000000000000e+03
8.596000000000000000e+03
4.992000000000000000e+03
2.527000000000000000e+03
1.759000000000000000e+03
2.322000000000000000e+03
2.902000000000000000e+03
4.889000000000000000e+03
4.500000000000000000e+03
1.679600000000000000e+04
4.915000000000000000e+03
4.518000000000000000e+03
3.378000000000000000e+03
7.144000000000000000e+03
5.484000000000000000e+03
7.986000000000000000e+03
7.418000000000000000e+03
6.551000000000000000e+03
5.267000000000000000e+03
1.972000000000000000e+03
4.433000000000000000e+03
4.438000000000000000e+03
2.324100000000000000e+04
5.383000000000000000e+03
2.709000000000000000e+03
3.987000000000000000e+03
2.601800000000000000e+04
1.711000000000000000e+03
2.020000000000000000e+03
2.159500000000000000e+04
6.877000000000000000e+03
4.137000000000000000e+03
2.250000000000000000e+03
2.249300000000000000e+04
1.704000000000000000e+03
3.161000000000000000e+03
3.594000000000000000e+03
3.353000000000000000e+03
2.480000000000000000e+03
4.462000000000000000e+03
1.981000000000000000e+03
6.548000000000000000e+03
5.708000000000000000e+03
7.045000000000000000e+03
5.757000000000000000e+03
1.909000000000000000e+03
4.562000000000000000e+03
2.102000000000000000e+03
1.188400000000000000e+04
4.454000000000000000e+03
5.855000000000000000e+03
4.076000000000000000e+03
3.591000000000000000e+03
4.561000000000000000e+03
1.674000000000000000e+03
3.227000000000000000e+03
3.471000000000000000e+03
2.042000000000000000e+04
2.904000000000000000e+03
5.312000000000000000e+03
2.396000000000000000e+03
9.222000000000000000e+03
5.693000000000000000e+03
1.890300000000000000e+04
5.836000000000000000e+03
1.435800000000000000e+04
1.728000000000000000e+03
8.582000000000000000e+03
3.693000000000000000e+03
1.967300000000000000e+04
3.176000000000000000e+03
3.704000000000000000e+03
7.954000000000000000e+03
6.338000000000000000e+03
2.261000000000000000e+03
5.979000000000000000e+03
2.203000000000000000e+03
5.630000000000000000e+03
7.228000000000000000e+03
1.442600000000000000e+04
2.459000000000000000e+03
3.989000000000000000e+03
5.124000000000000000e+03
1.896300000000000000e+04
2.200000000000000000e+03
7.153000000000000000e+03
5.227000000000000000e+03
4.529000000000000000e+03
4.670000000000000000e+03
6.112000000000000000e+03
6.457000000000000000e+03
4.433000000000000000e+03
2.154000000000000000e+03
6.496000000000000000e+03
2.899000000000000000e+03
7.650000000000000000e+03
2.850000000000000000e+03
2.632000000000000000e+03
1.312600000000000000e+04
5.327000000000000000e+03
1.372500000000000000e+04
4.134000000000000000e+03
1.883800000000000000e+04
5.699000000000000000e+03
6.393000000000000000e+03
4.934000000000000000e+03
6.198000000000000000e+03
2.055000000000000000e+03
5.116000000000000000e+03
5.373000000000000000e+03
2.356300000000000000e+04
1.702000000000000000e+03
3.956000000000000000e+03
1.289000000000000000e+04
5.415000000000000000e+03
4.058000000000000000e+03
7.537000000000000000e+03
4.718000000000000000e+03
6.593000000000000000e+03
6.858000000000000000e+03
4.795000000000000000e+03
6.640000000000000000e+03
7.162000000000000000e+03
2.699000000000000000e+03
6.985000000000000000e+03
3.238000000000000000e+03
4.296000000000000000e+03
3.171000000000000000e+03
1.135000000000000000e+03
5.615000000000000000e+03
6.059000000000000000e+03
1.633000000000000000e+03
1.241000000000000000e+03
1.582800000000000000e+04
4.415000000000000000e+03
6.474000000000000000e+03
4.544000000000000000e+03
3.277000000000000000e+03
6.770000000000000000e+03
1.880000000000000000e+03
3.292000000000000000e+03
3.021000000000000000e+03
4.747000000000000000e+03
2.741000000000000000e+03
4.357000000000000000e+03
4.189000000000000000e+03
1.720000000000000000e+03
3.732000000000000000e+03
5.472000000000000000e+03
7.133000000000000000e+03
1.515000000000000000e+03
1.964000000000000000e+03
1.708000000000000000e+03
4.340000000000000000e+03
5.261000000000000000e+03
2.710000000000000000e+03
3.208000000000000000e+03
2.464000000000000000e+03
6.875000000000000000e+03
6.940000000000000000e+03
4.571000000000000000e+03
4.536000000000000000e+03
1.127200000000000000e+04
1.731000000000000000e+03
1.163000000000000000e+03
1.949600000000000000e+04
7.201000000000000000e+03
5.425000000000000000e+03
4.239000000000000000e+03
7.050000000000000000e+03
2.239500000000000000e+04
1.079500000000000000e+04
2.205000000000000000e+03
1.629000000000000000e+03
2.007000000000000000e+03


==> expres/insurance/syflow-subgroup5.txt <==
1.725000000000000000e+03
4.449000000000000000e+03
2.198400000000000000e+04
3.866000000000000000e+03
3.756000000000000000e+03
2.721000000000000000e+03
1.826000000000000000e+03
1.837000000000000000e+03
2.395000000000000000e+03
4.149000000000000000e+03
1.137000000000000000e+03
2.775000000000000000e+03
2.198000000000000000e+03
4.687000000000000000e+03
1.625000000000000000e+03
2.302000000000000000e+03
3.046000000000000000e+03
4.949000000000000000e+03
3.393000000000000000e+03
3.556000000000000000e+03
2.211000000000000000e+03
3.579000000000000000e+03
5.989000000000000000e+03
4.504000000000000000e+03
4.133000000000000000e+03
1.743000000000000000e+03
6.799000000000000000e+03
3.947000000000000000e+03
1.532000000000000000e+03
2.755000000000000000e+03
4.441000000000000000e+03
2.026000000000000000e+03
5.729000000000000000e+03
3.766000000000000000e+03
3.645000000000000000e+03
2.134400000000000000e+04
5.003000000000000000e+03
2.331000000000000000e+03
3.877000000000000000e+03
2.867000000000000000e+03
2.404000000000000000e+03
1.705000000000000000e+03
2.257000000000000000e+03
3.385000000000000000e+03
1.632000000000000000e+03
2.457000000000000000e+03
2.155000000000000000e+03
1.261000000000000000e+03
2.045000000000000000e+03
2.166000000000000000e+03
2.737500000000000000e+04
3.490000000000000000e+03
1.815700000000000000e+04
5.138000000000000000e+03
1.842000000000000000e+03
5.125000000000000000e+03
6.334000000000000000e+03
5.152000000000000000e+03
4.830000000000000000e+03
6.128000000000000000e+03
2.719000000000000000e+03
4.827000000000000000e+03
1.694000000000000000e+03
5.246000000000000000e+03
2.855000000000000000e+03
1.631000000000000000e+03
4.005000000000000000e+03
3.981000000000000000e+03
5.325000000000000000e+03
4.922000000000000000e+03
4.883000000000000000e+03
2.137000000000000000e+03
1.137000000000000000e+03
1.639000000000000000e+03
2.130000000000000000e+03
4.337000000000000000e+03
1.980000000000000000e+03
3.537000000000000000e+03
5.002000000000000000e+03
2.483000000000000000e+03
3.392000000000000000e+03
2.508100000000000000e+04
5.012000000000000000e+03
5.253000000000000000e+03
2.689000000000000000e+03
1.727000000000000000e+03
1.615000000000000000e+03
4.463000000000000000e+03
5.354000000000000000e+03
1.986000000000000000e+03
1.832000000000000000e+03
4.040000000000000000e+03
4.260000000000000000e+03
1.719000000000000000e+03
2.523000000000000000e+03
2.803000000000000000e+03
2.150000000000000000e+03
4.237000000000000000e+03
3.172000000000000000e+03
2.027700000000000000e+04
2.156000000000000000e+03
3.906000000000000000e+03
1.704000000000000000e+03
6.746000000000000000e+03
4.349000000000000000e+03
1.944200000000000000e+04
2.017700000000000000e+04
4.151000000000000000e+03
1.737000000000000000e+03
4.667000000000000000e+03
4.894000000000000000e+03
2.467100000000000000e+04
2.866000000000000000e+03
3.561000000000000000e+03
1.895500000000000000e+04
6.184000000000000000e+03
4.889000000000000000e+03
5.478000000000000000e+03
1.635000000000000000e+03
3.554000000000000000e+03
1.240400000000000000e+04
1.413300000000000000e+04
1.837000000000000000e+03
1.607000000000000000e+03
4.751000000000000000e+03
2.597000000000000000e+03
3.180000000000000000e+03
3.481000000000000000e+03
1.391000000000000000e+03
5.846000000000000000e+03
1.261000000000000000e+03
3.176000000000000000e+03
4.618000000000000000e+03
2.138000000000000000e+03
1.658600000000000000e+04
1.631000000000000000e+03
3.260000000000000000e+03
4.185000000000000000e+03
4.074000000000000000e+03
1.621000000000000000e+03
5.080000000000000000e+03
2.134000000000000000e+03
2.727000000000000000e+03
7.323000000000000000e+03
3.167000000000000000e+03
1.880400000000000000e+04
2.308200000000000000e+04
4.906000000000000000e+03
4.243000000000000000e+03
2.254000000000000000e+03
5.926000000000000000e+03
2.897000000000000000e+03
4.738000000000000000e+03
1.149000000000000000e+03
4.762000000000000000e+03
4.032000000000000000e+03
1.969000000000000000e+03
1.769000000000000000e+03
4.686000000000000000e+03
1.632000000000000000e+03
2.328800000000000000e+04
2.201000000000000000e+03
2.497000000000000000e+03
2.203000000000000000e+03
1.744000000000000000e+03
2.534000000000000000e+03
1.534000000000000000e+03
1.824000000000000000e+03
1.622000000000000000e+03
4.347000000000000000e+03
1.253000000000000000e+03
1.748000000000000000e+03
2.196000000000000000e+03
1.967000000000000000e+03
4.931000000000000000e+03
2.643000000000000000e+03
3.077000000000000000e+03
3.044000000000000000e+03
2.498000000000000000e+03
1.256000000000000000e+03
2.772400000000000000e+04
5.240000000000000000e+03
3.857000000000000000e+03
3.994000000000000000e+03
1.148200000000000000e+04
2.405900000000000000e+04
1.708000000000000000e+03
5.972000000000000000e+03
6.196000000000000000e+03
3.056000000000000000e+03
3.268000000000000000e+03
3.213000000000000000e+03
3.972000000000000000e+03
1.787800000000000000e+04
3.847000000000000000e+03
3.935000000000000000e+03
1.646000000000000000e+03
2.494000000000000000e+03
2.801000000000000000e+03
2.128000000000000000e+03
3.761000000000000000e+03
2.219000000000000000e+03
4.753000000000000000e+03
1.664000000000000000e+03
3.206000000000000000e+03
1.639000000000000000e+03
1.762600000000000000e+04
1.242000000000000000e+03
4.779000000000000000e+03
3.861000000000000000e+03
2.566000000000000000e+03
5.594000000000000000e+03
1.633000000000000000e+03
3.558000000000000000e+03
4.435000000000000000e+03
2.207000000000000000e+03
6.753000000000000000e+03
1.880000000000000000e+03
3.659000000000000000e+03
3.736000000000000000e+03
6.748000000000000000e+03
1.132600000000000000e+04
1.977000000000000000e+03
3.366000000000000000e+03
2.709000000000000000e+03
2.491500000000000000e+04
6.666000000000000000e+03
4.466000000000000000e+03
1.712000000000000000e+03
3.410000000000000000e+03
4.058000000000000000e+03
5.148000000000000000e+03
1.136000000000000000e+03
4.837000000000000000e+03
3.943000000000000000e+03
4.399000000000000000e+03
2.585000000000000000e+03
1.242000000000000000e+03
4.766000000000000000e+03
2.104000000000000000e+03
2.362000000000000000e+03
2.352000000000000000e+03
3.577000000000000000e+03
3.201000000000000000e+03
3.500000000000000000e+03
2.020000000000000000e+03
5.385000000000000000e+03
5.375000000000000000e+03
6.113000000000000000e+03
5.469000000000000000e+03
1.727000000000000000e+03
1.984000000000000000e+03
2.457000000000000000e+03
1.263000000000000000e+03
2.217000000000000000e+03
4.234000000000000000e+03
3.484000000000000000e+03
3.757000000000000000e+03
1.173700000000000000e+04
1.627000000000000000e+03
3.062000000000000000e+03
1.906000000000000000e+03
1.712800000000000000e+04
5.031000000000000000e+03
5.428000000000000000e+03
3.925000000000000000e+03
2.416000000000000000e+03
3.070000000000000000e+03
5.934000000000000000e+03
1.146000000000000000e+03
4.350000000000000000e+03
6.414000000000000000e+03
1.917000000000000000e+03
5.209000000000000000e+03
1.252000000000000000e+03
2.731000000000000000e+03
4.266000000000000000e+03
4.719000000000000000e+03
2.103000000000000000e+03
1.815000000000000000e+03
2.136000000000000000e+03
1.131000000000000000e+03
3.309000000000000000e+03
6.360000000000000000e+03
4.428000000000000000e+03
5.584000000000000000e+03
1.877000000000000000e+03
2.842000000000000000e+03
3.597000000000000000e+03
2.680000000000000000e+03
1.621000000000000000e+03
5.266000000000000000e+03
4.719000000000000000e+03
5.377000000000000000e+03
4.402000000000000000e+03
6.402000000000000000e+03
1.526000000000000000e+03
2.438000000000000000e+03
2.974000000000000000e+03
1.875000000000000000e+03
1.821800000000000000e+04
5.458000000000000000e+03
1.141000000000000000e+03
4.391000000000000000e+03
3.392000000000000000e+03
2.690000000000000000e+03
6.653000000000000000e+03
3.443000000000000000e+03
2.789000000000000000e+03
2.585000000000000000e+03
4.877000000000000000e+03
5.272000000000000000e+03
1.682000000000000000e+03
7.243000000000000000e+03
2.221000000000000000e+03
1.634000000000000000e+03
2.117000000000000000e+03
4.661000000000000000e+03
4.564000000000000000e+03
4.846000000000000000e+03
2.639000000000000000e+03
5.257000000000000000e+03
2.473000000000000000e+03
5.245000000000000000e+03
4.320000000000000000e+03
2.913000000000000000e+03
2.927000000000000000e+03
4.673000000000000000e+03
2.304000000000000000e+03
1.121000000000000000e+03
2.217000000000000000e+03
1.628000000000000000e+03
4.527000000000000000e+03
3.875000000000000000e+03
1.260900000000000000e+04
2.730000000000000000e+03
3.353000000000000000e+03
4.746000000000000000e+03
3.279000000000000000e+03
4.992000000000000000e+03
2.527000000000000000e+03
1.759000000000000000e+03
2.322000000000000000e+03
2.902000000000000000e+03
4.889000000000000000e+03
4.500000000000000000e+03
1.679600000000000000e+04
4.915000000000000000e+03
4.518000000000000000e+03
3.378000000000000000e+03
6.551000000000000000e+03
5.267000000000000000e+03
1.972000000000000000e+03
4.433000000000000000e+03
4.438000000000000000e+03
2.324100000000000000e+04
2.709000000000000000e+03
3.987000000000000000e+03
2.601800000000000000e+04
1.711000000000000000e+03
2.020000000000000000e+03
2.159500000000000000e+04
4.137000000000000000e+03
2.250000000000000000e+03
2.249300000000000000e+04
1.704000000000000000e+03
3.161000000000000000e+03
3.594000000000000000e+03
3.353000000000000000e+03
2.480000000000000000e+03
4.462000000000000000e+03
1.981000000000000000e+03
6.548000000000000000e+03
5.708000000000000000e+03
1.909000000000000000e+03
4.562000000000000000e+03
2.102000000000000000e+03
1.188400000000000000e+04
4.454000000000000000e+03
4.076000000000000000e+03
3.591000000000000000e+03
4.561000000000000000e+03
1.674000000000000000e+03
3.227000000000000000e+03
3.471000000000000000e+03
2.904000000000000000e+03
5.312000000000000000e+03
2.396000000000000000e+03
5.693000000000000000e+03
1.890300000000000000e+04
5.836000000000000000e+03
1.435800000000000000e+04
1.728000000000000000e+03
3.693000000000000000e+03
1.967300000000000000e+04
3.176000000000000000e+03
3.704000000000000000e+03
2.261000000000000000e+03
2.203000000000000000e+03
5.630000000000000000e+03
7.228000000000000000e+03
1.442600000000000000e+04
2.459000000000000000e+03
3.989000000000000000e+03
5.124000000000000000e+03
1.896300000000000000e+04
2.200000000000000000e+03
5.227000000000000000e+03
4.529000000000000000e+03
4.670000000000000000e+03
4.433000000000000000e+03
2.154000000000000000e+03
2.899000000000000000e+03
2.850000000000000000e+03
2.632000000000000000e+03
1.312600000000000000e+04
5.327000000000000000e+03
4.134000000000000000e+03
1.883800000000000000e+04
4.934000000000000000e+03
2.055000000000000000e+03
5.116000000000000000e+03
5.373000000000000000e+03
1.702000000000000000e+03
3.956000000000000000e+03
1.289000000000000000e+04
4.058000000000000000e+03
4.718000000000000000e+03
4.795000000000000000e+03
2.699000000000000000e+03
3.238000000000000000e+03
4.296000000000000000e+03
3.171000000000000000e+03
1.135000000000000000e+03
5.615000000000000000e+03
6.059000000000000000e+03
1.633000000000000000e+03
1.241000000000000000e+03
4.415000000000000000e+03
4.544000000000000000e+03
3.277000000000000000e+03
1.880000000000000000e+03
3.292000000000000000e+03
3.021000000000000000e+03
4.747000000000000000e+03
2.741000000000000000e+03
4.357000000000000000e+03
4.189000000000000000e+03
1.720000000000000000e+03
3.732000000000000000e+03
5.472000000000000000e+03
1.515000000000000000e+03
1.964000000000000000e+03
1.708000000000000000e+03
4.340000000000000000e+03
5.261000000000000000e+03
2.710000000000000000e+03
3.208000000000000000e+03
2.464000000000000000e+03
4.571000000000000000e+03
4.536000000000000000e+03
1.127200000000000000e+04
1.731000000000000000e+03
1.163000000000000000e+03
1.949600000000000000e+04
5.425000000000000000e+03
4.239000000000000000e+03
2.239500000000000000e+04
1.079500000000000000e+04
2.205000000000000000e+03
1.629000000000000000e+03
2.007000000000000000e+03


==> expres/rule_complexity/bh.csv <==
n-rules,F1,F1-STD,Runtime,Runtime-STD
2,0.679161,0.010677,0.138110,0.006063
4,0.682003,0.008200,0.134795,0.004598
6,0.689103,0.010442,0.134901,0.005632
8,0.680335,0.007117,0.133350,0.003173
10,0.678365,0.008894,0.132497,0.003380


==> expres/rule_complexity/rsd.csv <==
n-rules,F1,F1-STD,Runtime,Runtime-STD
2,0.026310390601119775,0.0056952323677766665,1304.572117137909,9.86336517154212
4,0.03139002026582823,0.009553546551107907,1333.8908945560456,4.926935037482876
6,0.02510489590528589,0.008208861988693236,1317.5190365314484,11.209092141391642
8,0.013466977469077449,0.008538251961404961,1285.083380794525,12.772460530301563
10,0.003383397446618722,0.004152729639509523,1282.7488981246947,27.879673905909705


==> expres/rule_complexity/sd-kl.csv <==
n-rules,F1,F1-STD,Runtime,Runtime-STD
2,0.07239622437929435,0.08797098707853909,166.74542441368104,43.229737726881034
4,0.17955689825359783,0.0022836193256358483,100.37274222373962,0.7262378644318984
6,0.17850373295590788,0.0025810783800890654,96.45678400993347,0.7789618274301211
8,0.1816107096458671,0.002537761307460954,96.58027620315552,1.307079786526977
10,0.18387940696760977,0.004173583058414897,94.25489387512206,1.1991766787425204


==> expres/rule_complexity/sd-mean.csv <==
n-rules,F1,F1-STD,Runtime,Runtime-STD
2,0.869112296159647,0.03400071029691956,319.6630060195923,56.67997876652459
4,0.8818190693943384,0.017751509299693498,433.33137969970704,14.982332393425898
6,0.7580703589071758,0.03844700340671662,484.11817412376405,12.301392634744737
8,0.6127328415373441,0.06979104450969116,512.8101026535035,10.607810894647386
10,0.5441034289965855,0.03848455395066754,530.5366530895233,6.613837675296149


==> expres/rule_complexity/syflow.csv <==
n-rules,F1,F1-STD,Runtime,Runtime-STD
2,0.9394100827564049,0.009379941835373082,80.78459401130677,0.6985475925758639
4,0.9263281819188108,0.005675145353486489,80.4155138015747,0.12032786566795178
6,0.8739135844376962,0.007210599882129533,80.37241344451904,0.0906961534170435
8,0.8315538601429004,0.010902424773789695,80.38386220932007,0.07841948935303156
10,0.7749555292788806,0.037369117242514155,80.41756324768066,0.11188063251121258


==> expres/scaling/bh.csv <==
Dimension,F1,F1-STD,Runtime,Runtime-STD
10,0.682003,0.008200,0.121650,0.001958
25,0.681967,0.007855,0.326891,0.014215
50,0.674968,0.011808,0.767020,0.027394
100,0.676507,0.014380,1.992712,0.164624
250,0.682491,0.008172,8.383468,0.431272
500,0.670018,0.008113,29.783858,1.567217
750,0.672999,0.015259,34.793736,1.731463
1000,0.671945,0.003073,109.689662,4.996845


==> expres/scaling/rsd.csv <==
Dimension,F1,F1-STD,Runtime,Runtime-STD
10,0.03139002026582823,0.009553546551107907,1349.7134394168854,13.934674620232629
25,0.048225708843665005,0.006957856166420005,4027.58256111145,16.031040996629542
50,0.04296776181241081,0.012303292767772828,8511.302334165573,37.108312217132735



==> expres/scaling/sd-kl.csv <==
Dimension,F1,F1-STD,Runtime,Runtime-STD
10,0.03865432014392816,0.07246420414904554,25.300081968307495,2.0027099362292304
25,0.03545198414593382,0.07090396829186764,57.509332275390626,13.638450393100067
50,0.03671151576083854,0.07244086608239146,107.0236623764038,34.48059863520276
100,0.001412787538489404,0.002825575076978808,271.5522961139679,9.001398997974146
250,0.03643101482326112,0.07286202964652223,579.9620560646057,124.75061018733692
500,0.04150119223817329,0.07045085068939079,1212.3515396595,382.9737040902969
1000,0.0,0.0,2589.6130742549894,405.0414836046695


==> expres/scaling/sd-mean.csv <==
Dimension,F1,F1-STD,Runtime,Runtime-STD
10,0.9114997997433401,0.007901180948235876,76.31831359863281,3.6130210116778434
25,0.9093468504058919,0.026427063672058132,207.14000935554503,5.811355913217353
50,0.9064361849282395,0.013299906209551085,419.0494308948517,16.501007456065953
100,0.902993588873042,0.014656905186552592,772.6946425437927,33.487435623442934
250,0.9057574470846135,0.015814310710979593,2020.6856027603149,79.75100997553089
500,0.9060785881692869,0.01855400962497188,3993.2177505493164,204.53145081809976
1000,0.9227269332889781,0.02014305628864546,8077.736019706726,361.2286919471764

==> expres/scaling/syflow.csv <==
Dimension,F1,F1-STD,Runtime,Runtime-STD
10,0.9217162015608211,0.0067829018364555784,61.220636701583864,0.7560526981063825
25,0.9147508476647641,0.00471222212156196,63.35100426673889,0.26891173245210137
50,0.9172173583704814,0.004152347576382929,69.31108269691467,0.28557615910031425
100,0.9253789163922669,0.005184749904294816,82.02843976020813,0.18253772686149997
250,0.9143245022392904,0.008551513442293704,118.16312055587768,0.2852616189428543
500,0.9236373711262542,0.004773894885625046,178.85039086341857,0.8387521343447727
1000,0.9212699364422967,0.008046925379243374,302.2899896621704,0.8614031824669772


==> expres/target_distribution/bh.csv <==
Distribution,F1,F1-STD,Runtime,Runtime-STD
$\mathcal{R}$,0.679559,0.008181,0.13151,0.003961
$\mathcal{C}$,0.37625,0.176026,0.219583,0.097324
$\mathcal{N}$,0.682003,0.0082,0.137966,0.005472
Bi-$\mathcal{N}$,0.089679,0.021157,0.139002,0.002703
$\mathcal{B}$,0.635996,0.042481,0.136856,0.004982
$\mathcal{U}$,0.680743,0.008273,0.132228,0.003688
$Exp$,0.222232,0.062372,0.135292,0.002737


==> expres/target_distribution/rsd.csv <==
Distribution,F1,F1-STD,Runtime,Runtime-STD
$\mathcal{R}$,0.0,0.0,4747.8499189853665,47.1156011967245
$\mathcal{C}$,0.0027982240092849,0.0007309308256571,4136.8432371139525,21.798025806609477
$\mathcal{N}$,0.0,0.0,4719.364986991883,66.344794784906
$\mathcal{U}$,0.2327949265968394,0.0494963127151437,4711.146558380127,122.82309752417402
$\mathcal{B}$,0.6111146681911132,0.1462127212245023,4571.772988080978,280.98767484126495
$Exp$,0.0044019046765778,0.0008107954291323,3784.9265815258022,434.033877222062
Bi-$\mathcal{N}$,0.0,0.0,4637.536951875687,61.27880854101126


==> expres/target_distribution/sd-kl.csv <==
Distribution,F1,F1-STD,Runtime,Runtime-STD
$\mathcal{R}$,0.0003080830092095,0.0005223027418134,26.468980073928833,1.7442721213295986
$\mathcal{C}$,0.0022443328950438,0.0037518000017139,26.579365301132203,1.077880358233955
$\mathcal{N}$,0.1795568982535978,0.0022836193256358,16.03173933029175,0.1718556951828768
$\mathcal{U}$,0.1801120232832532,0.0018900737922705,16.338927268981934,0.1531236835630069
$\mathcal{B}$,0.1800831478388336,0.0026497156970346,16.33495545387268,0.0896600875936755
$Exp$,0.1808200442193578,0.0022414783375004,16.24271740913391,0.1372970876271833
Bi-$\mathcal{N}$,0.1798354651778131,0.0021116592539014,21.445309782028197,2.7418646185635183


==> expres/target_distribution/sd-mean.csv <==
Distribution,F1,F1-STD,Runtime,Runtime-STD
$\mathcal{R}$,0.8762171363285821,0.0176666139444946,125.42986693382264,5.166818532615563
$\mathcal{C}$,0.1454602274912635,0.0255934289294792,82.3841242313385,18.30824100813394
$\mathcal{N}$,0.8818190693943384,0.0177515092996934,96.19700212478638,10.089758790027656
$\mathcal{U}$,0.861722498219263,0.0165190339705059,86.12519273757934,5.281235723911686
$\mathcal{B}$,0.5780179075166104,0.0688032412361442,88.54611420631409,9.733481265261457
$Exp$,0.1880453196803115,0.0439860262824635,109.76098351478576,12.349781069867191
Bi-$\mathcal{N}$,0.0061962897183817,0.0075177319774035,48.66928029060364,5.056349562530274


==> expres/target_distribution/syflow.csv <==
Distribution,F1,F1-STD,Runtime,Runtime-STD
$\mathcal{R}$,0.907143974914385,0.0204512705226546,65.33994889259338,12.250170177759465
$\mathcal{C}$,0.9126000708664164,0.020662109126595,61.17548966407776,2.762388715088042
$\mathcal{N}$,0.9091974428122652,0.0197395652224021,81.69675421714783,0.921580279832548
$\mathcal{U}$,0.8947066058949934,0.0309239620134024,64.65838203430175,9.100008161437351
$\mathcal{B}$,0.902139583670378,0.0216194765584144,58.921883535385135,0.0965282046797826
$Exp$,0.8775688263949325,0.0251633980167603,59.08047332763672,0.2167120968856134
Bi-$\mathcal{N}$,0.9013197113278494,0.0191678756170746,77.47836546897888,5.7757502267998015


==> expres/true_targets.csv <==
0,x_normal,y_normal,x_beta,y_beta,x_cauchy,y_cauchy,x_expon,y_expon,x_rayleigh,y_rayleigh,x_bi,y_bi,x_uniform,y_uniform
0,-1.0,2.9734390294685958e-06,0.01,4.2237636480865755,-4.0,0.01872411095198769,0.0,2.0,0.0,0.0,-4.0,1.4867195147342979e-06,0.25,0.0
1,-0.9748743718592965,3.817947186139647e-06,0.014924623115577889,3.0782897388110007,-3.959798994974874,0.019083317264931676,0.02512562814070352,1.9019809043113152,0.04522613065326633,0.011303642231009851,-3.959798994974874,2.215215817750076e-06,0.2600502512562814,0.0
2,-0.949748743718593,4.88994663636234e-06,0.01984924623115578,2.460244365320204,-3.919597989949749,0.01945273202165474,0.05025125628140704,1.808765680182444,0.09045226130653267,0.02258995073368251,-3.919597989949749,3.279408788765214e-06,0.2701005025125628,0.0
3,-0.9246231155778895,6.24714587926622e-06,0.024773869346733667,2.0688472476719917,-3.879396984924623,0.019832736459740707,0.07537688442211056,1.720118892040338,0.135678391959799,0.03384163607321253,-3.879396984924623,4.823558824843372e-06,0.28015075376884424,0.0
4,-0.8994974874371859,7.960906066950763e-06,0.029698492462311557,1.7967798779280706,-3.8391959798994977,0.02022372930202503,0.10050251256281408,1.6358166429029297,0.18090452261306533,0.04504149724342585,-3.8391959798994977,7.049074700142638e-06,0.29020100502512564,0.0
5,-0.8743718592964824,1.0119211571618251e-05,0.03462311557788945,1.5957223610716527,-3.798994974874372,0.02062612769765911,0.1256281407035176,1.555646008878007,0.22613065326633167,0.05617246548574443,-3.798994974874372,1.0235030875470786e-05,0.30025125628140703,0.0
6,-0.8492462311557789,1.2830222185355681e-05,0.03954773869346734,1.4405548942893363,-3.758793969849246,0.021040368220536128,0.15075376884422112,1.47940450137704,0.271356783919598,0.06721764763576456,-3.758793969849246,1.4765178851138803e-05,0.3103015075376884,0.0
7,-0.8241206030150754,1.622650555532739e-05,0.04447236180904523,1.3168642439508873,-3.7185929648241207,0.021466907928910702,0.17587939698492464,1.4068995556856665,0.31658291457286436,0.07816036884336809,-3.7185929648241207,2.1163172770085524e-05,0.3203517587939698,0.0
8,-0.7989949748743719,2.047006175094157e-05,0.04939698492462312,1.2157605885335983,-3.678391959798995,0.02190622549031463,0.20100502512562815,1.3379480445991057,0.36180904522613067,0.08898421451515758,-3.678391959798995,3.013806418586589e-05,0.33040201005025127,0.0
9,-0.7738693467336684,2.5758266205645187e-05,0.05432160804020101,1.131448776305226,-3.6381909547738696,0.02235882237615989,0.22613065326633167,1.2723758158940814,0.40703517587939697,0.09967307133156868,-3.6381909547738696,4.2642478596588666e-05,0.34045226130653267,0.0
10,-0.7487437185929648,3.233087259070246e-05,0.0592462311557789,1.0599817973061465,-3.5979899497487438,0.022825224130729526,0.2512562814070352,1.2100172524690362,0.45226130653266333,0.11021116719524114,-3.5979899497487438,5.99462523304611e-05,0.35050251256281406,0.0
11,-0.7236180904522613,4.047823332810545e-05,0.06417085427135678,0.998573998916274,-3.557788944723618,0.023305981719586765,0.2763819095477387,1.1507148540416752,0.4974874371859297,0.12058310997210393,-3.557788944723618,8.372866087409789e-05,0.3605527638190955,0.0
12,-0.6984924623115578,5.055091224220525e-05,0.06909547738693467,0.9452005249999221,-3.5175879396984926,0.023801672962785746,0.30150753768844224,1.0943188393473242,0.542713567839196,0.13077392489212064,-3.5175879396984926,0.0001161926786439061,0.37060301507537685,0.0
13,-0.6733668341708543,6.297088102391748e-05,0.07402010050251256,0.8983524982662338,-3.477386934673367,0.024312904058642906,0.32663316582914576,1.0406867678333662,0.5879396984924623,0.14076909048271893,-3.477386934673367,0.00016020493604493685,0.3806532663316583,0.0
14,-0.6482412060301508,7.824450839858913e-05,0.07894472361809045,0.8568814101892582,-3.4371859296482414,0.02484031120422872,0.35175879396984927,0.9896831798942629,0.6331658291457287,0.15055457291455773,-3.4371859296482414,0.00021946513304128663,0.3907035175879397,0.0
15,-0.6231155778894473,9.697756772251156e-05,0.08386934673366835,0.8198968612550822,-3.3969849246231156,0.025384562319165596,0.3768844221105528,0.9411792547384941,0.678391959798995,0.16011685864643382,-3.3969849246231156,0.0002987085701374273,0.4007537688442211,0.0
16,-0.5979899497487438,0.0001198925046609222,0.08879396984924623,0.7866974042469691,-3.35678391959799,0.025946358879770072,0.4020100502512563,0.8950524850232853,0.7236180904522613,0.1694429852637528,-3.35678391959799,0.0004039450995824186,0.41080402010050254,0.0
17,-0.5728643216080402,0.00014784822099521945,0.09371859296482411,0.7567225915624354,-3.3165829145728645,0.026526437871057285,0.4271356783919598,0.851186367435339,0.7688442211055276,0.1785205704130495,-3.3165829145728645,0.0005427371071079517,0.4208542713567839,0.0
18,-0.5477386934673367,0.00018186264273145812,0.09864321608040201,0.7295189873369899,-3.2763819095477387,0.02712557386463304,0.45226130653266333,0.8094701084360647,0.8140703517587939,0.18733783874349375,-3.2763819095477387,0.0007245180300313094,0.43090452261306533,0.0
19,-0.5226130653266332,0.00022313834968375266,0.1035678391959799,0.704715604567643,-3.2361809045226133,0.027744581231034,0.47738693467336685,0.7697983444281024,0.8592964824120604,0.19588364677511347,-3.2361809045226133,0.0009609513259401627,0.44095477386934673,0.0
20,-0.4974874371859296,0.00027309154861667666,0.10849246231155779,0.6820058430318353,-3.1959798994974875,0.02838431649564013,0.5025125628140704,0.7320708756363576,0.9045226130653267,0.20414750562256312,-3.1959798994974875,0.0012663276617443091,0.4510050251256281,0.0
21,-0.47236180904522607,0.00033338467176811465,0.11341708542713567,0.6611339990434263,-3.1557788944723617,0.029045680847873307,0.5276381909547739,0.6961924130314079,0.949748743718593,0.21211960151260914,-3.1557788944723617,0.0016579953481627705,0.4610552763819096,0.0
22,-0.44723618090452255,0.0004059628759492325,0.11834170854271357,0.6418850471589085,-3.115577889447236,0.029729622814012934,0.5527638190954774,0.662072337656077,0.9949748743718594,0.2197908140430483,-3.115577889447236,0.0021568156806401344,0.47110552763819097,0.0
23,-0.42211055276381904,0.0004930947031469665,0.12326633165829146,0.624076800856615,-3.0753768844221105,0.030437141104599344,0.577889447236181,0.6296244717473058,1.0402010050251256,0.2271527321404687,-3.0753768844221105,0.002787630884694539,0.48115577889447236,0.0
24,-0.3969849246231155,0.0005974171402748546,0.12819095477386935,0.6075538279618532,-3.035175879396985,0.031169287648057067,0.6030150753768845,0.5987668610752375,1.085427135678392,0.2341976676840564,-3.035175879396985,0.003579727873063996,0.49120603015075376,0.0
25,-0.371859296482412,0.0007219852820150086,0.13311557788944725,0.5921826774809127,-2.9949748743718594,0.03192717082284779,0.628140703517588,0.5694215679497638,1.1306532663316584,0.2409186667724892,-2.9949748743718594,0.004567276136330109,0.5012562814070352,0.6666666666666666
26,-0.3467336683417085,0.0008703267551307103,0.13804020100502515,0.5778480983779191,-2.9547738693467336,0.03271195890115168,0.6532663316582915,0.5415144743717294,1.1758793969849246,0.24730951862079908,-2.9547738693467336,0.0057897130102712,0.5113065326633166,0.6666666666666666
27,-0.321608040201005,0.0010465010037861175,0.14296482412060302,0.564450017003711,-2.914572864321608,0.033524883717767504,0.678391959798995,0.5149750948316042,1.221105527638191,0.2533647620838694,-2.914572864321608,0.007292044568920217,0.521356783919598,0.6666666666666666
28,-0.29648241206030146,0.0012551634619318438,0.14788944723618092,0.5519011007129689,-2.8743718592964824,0.0343672445786068,0.7035175879396985,0.48973639828280996,1.2663316582914574,0.2590796898129151,-2.8743718592964824,0.009125025833429595,0.5314070351758794,0.6666666666666666
29,-0.27135678391959794,0.0015016345494674591,0.1528140703517588,0.5401247787193969,-2.834170854271357,0.03524041242382322,0.7286432160804021,0.4657346388400526,1.3115577889447236,0.26445035006083173,-2.834170854271357,0.011345180282233212,0.5414572864321607,0.6666666666666666
30,-0.24623115577889443,0.0017919733226208934,0.1577386934673367,0.5290536227547296,-2.7939698492462313,0.03614583426124642,0.7537688442211056,0.4429091947750535,1.35678391959799,0.2694735461616334,-2.7939698492462313,0.014014616269565235,0.5515075376884422,0.6666666666666666
31,-0.2211055276381909,0.002133055484988951,0.16266331658291458,0.5186280131876202,-2.7537688442211055,0.037085037886363234,0.7788944723618091,0.4212024154030264,1.4020100502512562,0.2741468337183007,-2.7537688442211055,0.01720059740901363,0.5615577889447236,0.6666666666666666
32,-0.1959798994974874,0.0025326553234886182,0.16758793969849248,0.508795033357572,-2.7135678391959797,0.03805963690557787,0.8040201005025126,0.40055947547317916,1.4472361809045227,0.27846851554217017,-2.7135678391959797,0.020974825756419353,0.5716080402010051,0.6666666666666666
33,-0.17085427135678388,0.0029995309730088517,0.17251256281407037,0.4995075476685194,-2.6733668341708543,0.039071336079858326,0.8291457286432161,0.3809282366954717,1.492462311557789,0.2824376343954882,-2.6733668341708543,0.025412401190261207,0.5816582914572864,0.6666666666666666
34,-0.14572864321608037,0.0035435122352502125,0.17743718592964824,0.4907234286423656,-2.633165829145729,0.040121937006096224,0.8542713567839196,0.362259116053884,1.5376884422110553,0.28605396359687824,-2.633165829145729,0.030590428107831448,0.5917085427135678,0.6666666666666666
35,-0.12060301507537685,0.004175589982090372,0.18236180904522614,0.48240490548667125,-2.592964824120603,0.041213344153523686,0.8793969849246231,0.344504960573592,1.5829145728643217,0.2893179955571974,-2.592964824120603,0.03658625166419447,0.6017587939698492,0.6666666666666666
36,-0.09547738693467334,0.004908005963463906,0.18728643216080404,0.47451801237766145,-2.5527638190954773,0.04234757127228359,0.9045226130653267,0.32762092822574723,1.6281407035175879,0.2922309283205569,-2.5527638190954773,0.04347532032255317,0.6118090452261307,0.6666666666666666
37,-0.07035175879396982,0.005754341616566776,0.19221105527638194,0.4670321190296782,-2.5125628140703515,0.04352674819066335,0.9296482412060302,0.31156437466905956,1.6733668341708543,0.29479465019211687,-2.5125628140703515,0.05132868927075279,0.6218592964824121,0.6666666666666666
38,-0.045226130653266305,0.006729604240348106,0.1971356783919598,0.4599195295286415,-2.472361809045226,0.044753128016488716,0.9547738693467337,0.2962947455421237,1.7185929648241207,0.29701172254060976,-2.472361809045226,0.060210199832614913,0.6319095477386935,0.6666666666666666
39,-0.02010050251256279,0.007850308660729907,0.2020603015075377,0.4531551380808256,-2.4321608040201004,0.04602909475662224,0.9798994974874372,0.2817734740344497,1.763819095477387,0.2988853608693889,-2.4321608040201004,0.07017339261981884,0.6419597989949749,0.6666666666666666
40,0.005025125628140836,0.009134552272660232,0.2069849246231156,0.4467161324405829,-2.391959798994975,0.04735717136628745,1.0050251256281408,0.2679638834774917,1.8090452261306533,0.3004194142550952,-2.391959798994975,0.08125823579726091,0.6520100502512562,0.6666666666666666
41,0.03015075376884435,0.010602081110690775,0.21190954773869347,0.44058173745978896,-2.351758793969849,0.04874002823688466,1.0301507537688444,0.25483109470964577,1.8542713567839197,0.30161834325779363,-2.351758793969849,0.09348777317557547,0.6620603015075377,0.6666666666666666
42,0.05527638190954787,0.012274344376863587,0.21683417085427137,0.43473299254440745,-2.3115577889447234,0.05018049212687966,1.0552763819095479,0.24234193798124726,1.899497487437186,0.3024871964106186,-2.3115577889447234,0.10686481838916656,0.6721105527638191,0.6666666666666666
43,0.08040201005025138,0.014174534650679013,0.22175879396984927,0.42915255788310486,-2.271356783919598,0.05168155553500049,1.0804020100502514,0.23046486917706466,1.9447236180904524,0.3030315854005864,-2.271356783919598,0.12136883952181177,0.6821608040201005,0.6666666666666666
44,0.1055276381909549,0.016327610828901367,0.22668341708542716,0.4238245451854443,-2.2311557788944723,0.05324638650808406,1.105527638190955,0.21916989014469118,1.9899497487437188,0.30325765905526747,-2.2311557788944723,0.13695319152672125,0.6922110552763819,0.6666666666666666
45,0.1306532663316584,0.01876030070162897,0.23160804020100503,0.4187343693760963,-2.190954773869347,0.05487833886713494,1.1306532663316584,0.20842847292760566,2.035175879396985,0.303172076252464,-2.190954773869347,0.15354286006471302,0.7022613065326633,0.6666666666666666
46,0.15577889447236193,0.021501079974529273,0.23653266331658293,0.41386861827017696,-2.150753768844221,0.056580962824087325,1.155778894472362,0.19821348771153696,2.080402010050251,0.30278197787190625,-2.150753768844221,0.1710328785860512,0.7123115577889447,0.6666666666666666
47,0.18090452261306544,0.024580124504754955,0.24145728643216083,0.40921493772939005,-2.1105527638190953,0.05835801594790902,1.1809045226130654,0.1884991343021444,2.1256281407035176,0.30209495790926516,-2.1105527638190953,0.18928756959921633,0.7223618090452262,0.6666666666666666
48,0.20603015075376896,0.028029232539130432,0.2463819095477387,0.404761930189522,-2.07035175879397,0.06021347442147792,1.206030150753769,0.17926087696094634,2.170854271356784,0.3011190338734925,-2.07035175879397,0.20814074057701454,0.7324120603015075,0.6666666666666666
49,0.23115577889447247,0.031881713836746976,0.2513065326633166,0.4004990647731475,-2.030150753768844,0.06215154450940649,1.2311557788944725,0.17047538243491006,2.2160804020100504,0.2998626165886411,-2.030150753768844,0.22739693490605647,0.742462311557789,0.6666666666666666
50,0.256281407035176,0.0361722427325275,0.2562311557788945,0.3964165974698955,-1.9899497487437188,0.0641766741308761,1.256281407035176,0.16212046102318375,2.261306532663317,0.29833447952090986,-1.9899497487437188,0.24683379940255906,0.7525125628140703,0.6666666666666666
51,0.2814070351758795,0.040936672461069926,0.2611557788944724,0.39250550009045965,-1.949748743718593,0.06629356439961238,1.2814070351758795,0.15417501053212118,2.306532663316583,0.2965437277507093,-1.949748743718593,0.2662055835856005,0.7625628140703518,0.6666666666666666
52,0.306532663316583,0.04621180841728558,0.2660804020100503,0.38875739688782557,-1.9095477386934672,0.0685071809542573,1.306532663316583,0.1466189629770452,2.351758793969849,0.29449976670807254,-1.9095477386934672,0.28524773415676924,0.7726130653266332,0.6666666666666666
53,0.33165829145728654,0.05203513848647533,0.2710050251256282,0.3851645078964594,-1.8693467336683418,0.07082276485526473,1.3316582914572865,0.13943323389613382,2.3969849246231156,0.29221227078776585,-1.8693467336683418,0.303682493585638,0.7826633165829145,0.6666666666666666
54,0.35678391959799005,0.058444519133946875,0.275929648241206,0.38171959817272405,-1.829145728643216,0.07324584276753397,1.35678391959799,0.13259967414840987,2.442211055276382,0.2896911519580015,-1.829145728643216,0.32122535737364233,0.792713567839196,0.6666666666666666
55,0.38190954773869357,0.06547781660309795,0.2808542713567839,0.37841593223180037,-1.7889447236180902,0.07578223607955113,1.3819095477386936,0.12610102407408916,2.4874371859296485,0.2869465284737502,-1.7889447236180902,0.3375921937375565,0.8027638190954774,0.6666666666666666
56,0.4070351758793971,0.07317250332838679,0.2857788944723618,0.3752472330714037,-1.7487437185929648,0.0784380685278261,1.407035175879397,0.11992086990150952,2.532663316582915,0.283988693802318,-1.7487437185929648,0.35250678541394764,0.8128140703517588,0.6666666666666666
57,0.4321608040201006,0.0815652105201197,0.2907035175879397,0.37220764525337846,-1.708542713567839,0.08121977179763208,1.4321608040201006,0.11404360229053633,2.577889447236181,0.280828085865116,-1.708542713567839,0.365708519119004,0.8228643216080402,0.6666666666666666
58,0.4572864321608041,0.09069123881264332,0.2956281407035176,0.3692917015832038,-1.6683417085427137,0.08413408845495941,1.4572864321608041,0.10845437690773713,2.6231155778894473,0.2774752566954498,-1.6683417085427137,0.3769599265321144,0.8329145728643216,0.6666666666666666
59,0.48241206030150763,0.10058402987414489,0.3005527638190955,0.3664942929864095,-1.6281407035175879,0.08718807142743518,1.4824120603015076,0.10313907693374905,2.6683417085427137,0.27394084260770873,-1.6281407035175879,0.38605377346387754,0.842964824120603,0.6666666666666666
60,0.5075376884422111,0.11127460293926454,0.3054773869346734,0.3638106412315072,-1.587939698492462,0.09038907909078997,1.5075376884422111,0.09808427740814316,2.71356783919598,0.27023553496858255,-1.587939698492462,0.39281940222898354,0.8530150753768845,0.6666666666666666
61,0.5326633165829147,0.12279096132621332,0.31040201005025125,0.36123627419254956,-1.5477386934673367,0.093744764829244,1.5326633165829147,0.09327721132173102,2.7587939698492465,0.26637005165590555,-1.5477386934673367,0.3971280563128262,0.8630653266331658,0.6666666666666666
62,0.5577889447236182,0.13515747511601237,0.31532663316582915,0.35876700338196965,-1.507537688442211,0.09726305971994272,1.5577889447236182,0.08870573737067179,2.8040201005025125,0.2623551092854582,-1.507537688442211,0.39889695532155006,0.8731155778894473,0.6666666666666666
63,0.5829145728643217,0.14839424727789574,0.32025125628140705,0.3563989035167866,-1.4673366834170856,0.10095214674059419,1.5829145728643217,0.08435830929093618,2.849246231155779,0.2582013962805748,-1.4673366834170856,0.3980919400730806,0.8831658291457286,0.6666666666666666
64,0.6080402010050252,0.16251647159446633,0.32517587939698495,0.3541282939093793,-1.4271356783919598,0.10482042461365489,1.6080402010050252,0.08022394669567422,2.8944723618090453,0.25391954685375473,-1.4271356783919598,0.3947285697727006,0.8932160804020101,0.6666666666666666
65,0.6331658291457287,0.1775337917435376,0.33010050251256284,0.3519517214984508,-1.386934673366834,0.10887645907878332,1.6331658291457287,0.07629220734183059,2.9396984924623117,0.24952011596367699,-1.386934673366834,0.38887162206549525,0.9032663316582915,0.6666666666666666
66,0.6582914572864322,0.19344967180014513,0.33502512562814074,0.349865945357059,-1.3467336683417086,0.1131289190286228,1.6582914572864322,0.07255316075596065,2.984924623115578,0.2450135553051169,-1.3467336683417086,0.38063301844200326,0.9133165829145728,0.6666666666666666
67,0.6834170854271358,0.2102607892008473,0.33994974874371864,0.34786792253313814,-1.3065326633165828,0.11758649455475506,1.6834170854271358,0.06899736315263313,3.030150753768844,0.24041019038328468,-1.3065326633165828,0.3701682678664135,0.9233668341708543,0.6666666666666666
68,0.7085427135678393,0.2279564618323714,0.3448743718592965,0.3459547950941484,-1.2663316582914574,0.12225779353827937,1.7085427135678393,0.0656158335820707,3.0753768844221105,0.23572019871808683,-1.2663316582914574,0.3576715865634885,0.9334170854271356,0.6666666666666666
69,0.7336683417085428,0.2465181213383641,0.3497989949748744,0.3441238782617017,-1.2261306532663316,0.12715121299579668,1.7336683417085428,0.06240003124678379,3.120603015075377,0.2309535892177814,-1.2261306532663316,0.34336990797933475,0.9434673366834171,0.6666666666666666
70,0.7587939698492463,0.26591884495416396,0.3547236180904523,0.342372649534481,-1.1859296482412058,0.13227478097699086,1.7587939698492463,0.05934183392990608,3.1658291457286434,0.2261201827554865,-1.1859296482412058,0.32751604098536796,0.9535175879396985,0.6666666666666666
71,0.7839195979899498,0.2861229581560315,0.3596482412060302,0.34069873870874273,-1.1457286432160805,0.13763596443483422,1.7839195979899498,0.05643351748074732,3.21105527638191,0.2212295939760423,-1.1457286432160805,0.3103812642127697,0.9635678391959799,0.6666666666666666
72,0.8090452261306533,0.3070857201282539,0.36457286432160807,0.3390999187153693,-1.1055276381909547,0.14324143819688748,1.8090452261306533,0.0536677363057501,3.2562814070351758,0.21629121435484244,-1.1055276381909547,0.29224765873378217,0.9736180904522613,0.6666666666666666
73,0.8341708542713568,0.3287531034941952,0.36949748743718597,0.33757409720097126,-1.0653266331658293,0.14909681001554548,1.8341708542713568,0.05103750481557589,3.301507537688442,0.21131419652447458,-1.0653266331658293,0.27340047991025085,0.9836683417085427,0.6666666666666666
74,0.8592964824120604,0.3510616789169013,0.37442211055276386,0.33611930878810065,-1.0251256281407035,0.15520629674531558,1.8592964824120604,0.04853617978146107,3.3467336683417086,0.2063074398793606,-1.0251256281407035,0.2541208528685531,0.9937185929648241,0.6666666666666666
75,0.8844221105527639,0.3739386140491723,0.3793467336683417,0.3347337079563376,-0.9849246231155777,0.16157234708799745,1.8844221105527639,0.046157443556279945,3.391959798994975,0.20127957746309239,-0.9849246231155777,0.23467904639425935,1.0037688442211055,0.6666666666666666
76,0.9095477386934674,0.397301794907266,0.3842713567839196,0.3334155624919578,-0.9447236180904524,0.1681952071887957,1.9095477386934674,0.04389528811793591,3.4371859296482414,0.19623896413784284,-0.9447236180904524,0.21532853947365369,1.013819095477387,0.6666666666666666
77,0.9346733668341709,0.4210600760694545,0.3891959798994975,0.33216324745918263,-0.9045226130653266,0.17507242681024288,1.934673366834171,0.041743999894778734,3.482412060301508,0.19119366603010854,-0.9045226130653266,0.19630104618519606,1.0238693467336684,0.6666666666666666
78,0.9597989949748744,0.44511366418120435,0.3941206030150754,0.3309752396507382,-0.8643216080402008,0.18219830603113824,1.9597989949748744,0.03969814533472135,3.527638190954774,0.18615145124213392,-0.8643216080402008,0.17780261140985335,1.0339195979899498,0.6666666666666666
79,0.9849246231155779,0.46935463711133146,0.3990452261306533,0.3298501124796579,-0.8241206030150754,0.1895632856033249,1.984924623115578,0.037752557181607665,3.5728643216080402,0.18111978181369098,-0.8241206030150754,0.16001083519692677,1.0439698492462313,0.6666666666666666
80,1.0100502512562817,0.49366759878409316,0.4039698492462312,0.328786531278037,-0.7839195979899496,0.1971532884364968,2.0100502512562817,0.03590232142416938,3.6180904522613067,0.17610580691445982,-0.7839195979899496,0.14307323073869005,1.0540201005025125,0.6666666666666666
81,1.0351758793969852,0.5179304672538185,0.4088944723618091,0.3277832489718308,-0.7437185929648242,0.20494902532744158,2.035175879396985,0.03414276488460859,3.663316582914573,0.17111635724308388,-0.7437185929648242,0.1271066725552393,1.064070351758794,0.6666666666666666
82,1.0603015075376887,0.5420153910404975,0.41381909547738693,0.3268391021038236,-0.7035175879396984,0.21292528509255412,2.0603015075376887,0.03246944341545823,3.7085427135678395,0.16615794060507358,-0.7035175879396984,0.11219784993118612,1.0741206030150754,0.6666666666666666
83,1.0854271356783922,0.5657897861609951,0.41874371859296483,0.3259530071796307,-0.6633165829145726,0.22105023766355628,2.085427135678392,0.03087813067490916,3.7537688442211055,0.16123673863811055,-0.6633165829145726,0.09840460751168728,1.0841708542713568,0.6666666666666666
84,1.1105527638190957,0.5891174837294054,0.42366834170854273,0.3251239573140637,-0.6231155778894473,0.22928478823443066,2.1105527638190957,0.029364807452253342,3.798994974874372,0.15635860464996784,-0.6231155778894473,0.08575803121250732,1.0942211055276383,0.6666666666666666
85,1.1356783919597992,0.6118599755220298,0.4285929648241206,0.32435101915742026,-0.5829145728643215,0.2375820306983866,2.1356783919597992,0.02792565151648223,3.8442211055276383,0.1515290625312188,-0.5829145728643215,0.07426512350865194,1.1042713567839195,0.6666666666666666
86,1.1608040201005028,0.6338777425689771,0.4335175879396985,0.32363333008328055,-0.5427135678391961,0.2458868585343664,2.1608040201005028,0.02655702796240076,3.8894472361809047,0.1467533067021545,-0.5427135678391961,0.06391190739649794,1.114321608040201,0.6666666666666666
87,1.1859296482412063,0.6550316497059491,0.4384422110552764,0.3229700956212325,-0.5025125628140703,0.2541357997371887,2.1859296482412063,0.025255480029873944,3.934673366834171,0.14203620305087877,-0.5025125628140703,0.0546668019998177,1.1243718592964824,0.6666666666666666
88,1.2110552763819098,0.6751843871542819,0.4433668341708543,0.32236058711962046,-0.4623115577889445,0.2622571476701196,2.21105527638191,0.024017720373018,3.9798994974874375,0.13738229081739037,-0.4623115577889445,0.04648412361918071,1.1344221105527639,0.6666666666666666
89,1.2361809045226133,0.6942019386483348,0.44829145728643216,0.3218041396249445,-0.42211055276381915,0.27017145986163477,2.2361809045226133,0.02284062275728454,4.025125628140704,0.13279578537659972,-0.42211055276381915,0.0393075824319571,1.1444723618090453,0.6666666666666666
90,1.2613065326633168,0.7119550544443077,0.45321608040201006,0.32130014996594153,-0.38190954773869334,0.2777924896481543,2.261306532663317,0.021721214163466826,4.07035175879397,0.12828058187165647,-0.38190954773869334,0.03307366531411544,1.1545226130653266,0.6666666666666666
91,1.2864321608040203,0.7283207067634354,0.45814070351758795,0.3208480750316702,-0.341708542713568,0.28502859927109764,2.2864321608040203,0.02065666727868519,4.115577889447236,0.12384025964767888,-0.341708542713568,0.027714817633873304,1.164572864321608,0.6666666666666666
92,1.3115577889447239,0.7431835048761327,0.46306532663316585,0.32044743023411487,-0.3015075376884422,0.29178467634462846,2.311557788944724,0.019644293355385804,4.160804020100502,0.11947808743497122,-0.3015075376884422,0.023162359713930727,1.1746231155778895,0.6666666666666666
93,1.3366834170854274,0.7564370471427914,0.46798994974874375,0.32009778814693557,-0.2613065326633164,0.297964538535972,2.3366834170854274,0.01868153542031673,4.206030150753769,0.11519702923008748,-0.2613065326633164,0.019349095512186668,1.184673366834171,0.6666666666666666
94,1.3618090452261309,0.7679851879012601,0.47291457286432165,0.31979877731301803,-0.22110552763819102,0.303473765624968,2.361809045226131,0.017765961816328935,4.251256281407035,0.11099975082262861,-0.22110552763819102,0.016211590721943035,1.1947236180904524,0.6666666666666666
95,1.3869346733668344,0.777743198128715,0.47783919597989954,0.3195500812144488,-0.18090452261306522,0.3082228477092279,2.3869346733668344,0.016895260060690802,4.296482412060302,0.10688862691545542,-0.18090452261306522,0.013692114027627355,1.2047738693467336,0.6666666666666666
96,1.412060301507538,0.7856388002929044,0.4827638190954774,0.3193514373994529,-0.14070351758793986,0.31213048911141006,2.412060301507538,0.01606723100440377,4.341708542713568,0.10286574878602903,-0.14070351758793986,0.01174024806961253,1.214824120603015,0.6666666666666666
97,1.4371859296482414,0.791613059719256,0.4876884422110553,0.3192026367616922,-0.10050251256281406,0.3151268668974349,2.4371859296482414,0.015279783277767342,4.386934673366834,0.09893293243686019,-0.10050251256281406,0.010314185480599217,1.2248743718592965,0.6666666666666666
98,1.462311557788945,0.7956211170994223,0.4926130653266332,0.31910352296815236,-0.06030150753768826,0.3171566185121222,2.462311557788945,0.01453092800816442,4.432160804020101,0.09509172718353594,-0.06030150753768826,0.009381730156413368,1.234924623115578,0.6666666666666666
99,1.4874371859296485,0.7976327494065367,0.4975376884422111,0.31905399203263385,-0.0201005025125629,0.3181813313164625,2.4874371859296485,0.013818773796725591,4.477386934673367,0.0913434246294901,-0.0201005025125629,0.008921024976541791,1.2449748743718594,0.6666666666666666
100,1.512562814070352,0.7976327494065367,0.502462311557789,0.31905399203263385,0.020100502512562457,0.3181813313164625,2.512562814070352,0.013141521941184823,4.522613065326634,0.08768906797757395,0.020100502512562457,0.008921024976541788,1.2550251256281406,0.6666666666666666
101,1.5376884422110555,0.7956211170994222,0.5073869346733668,0.31910352296815236,0.06030150753768826,0.3171566185121222,2.5376884422110555,0.012497461892860849,4.5678391959799,0.08412946162955778,0.06030150753768826,0.009381730156413368,1.265075376884422,0.6666666666666666
102,1.562814070351759,0.7916130597192559,0.5123115577889448,0.3192026367616922,0.10050251256281406,0.3151268668974349,2.562814070351759,0.01188496693628984,4.613065326633166,0.0806651810259336,0.10050251256281406,0.010314185480599217,1.2751256281407035,0.6666666666666666
103,1.5879396984924625,0.7856388002929042,0.5172361809045226,0.3193514373994529,0.14070351758793986,0.31213048911141006,2.5879396984924625,0.011302490080597315,4.658291457286432,0.07729658267977996,0.14070351758793986,0.01174024806961253,1.285175879396985,0.6666666666666666
104,1.613065326633166,0.7777431981287147,0.5221608040201006,0.3195500812144488,0.18090452261306567,0.30822284770922787,2.613065326633166,0.010748560152232075,4.703517587939698,0.07402381435998508,0.18090452261306567,0.013692114027627378,1.2952261306532664,0.6666666666666666
105,1.6381909547738696,0.7679851879012599,0.5270854271356784,0.31979877731301803,0.22110552763819058,0.30347376562496803,2.6381909547738696,0.010221778079193465,4.748743718592965,0.07084682538077347,0.22110552763819058,0.016211590721943003,1.3052763819095476,0.6666666666666666
106,1.663316582914573,0.7564370471427911,0.5320100502512564,0.3200977881469356,0.2613065326633164,0.297964538535972,2.663316582914573,0.009720813357366983,4.793969849246231,0.0677653769562497,0.2613065326633164,0.019349095512186668,1.315326633165829,0.6666666666666666
107,1.6884422110552766,0.7431835048761325,0.5369346733668342,0.32044743023411487,0.3015075376884422,0.29178467634462846,2.6884422110552766,0.009244400690043182,4.839195979899498,0.06477905258052952,0.3015075376884422,0.023162359713930727,1.3253768844221105,0.6666666666666666
108,1.71356783919598,0.728320706763435,0.541859296482412,0.3208480750316702,0.341708542713568,0.28502859927109764,2.71356783919598,0.008791336792132239,4.884422110552764,0.06188726839596819,0.341708542713568,0.027714817633873304,1.335427135678392,0.6666666666666666
109,1.7386934673366836,0.7119550544443075,0.54678391959799,0.32130014996594153,0.3819095477386938,0.2777924896481542,2.7386934673366836,0.008360477351002506,4.9296482412060305,0.059089283514004054,0.3819095477386938,0.03307366531411549,1.3454773869346734,0.6666666666666666
110,1.7638190954773871,0.6942019386483346,0.5517085427135678,0.3218041396249445,0.4221105527638196,0.2701714598616347,2.763819095477387,0.007950734136267007,4.974874371859297,0.05638421025519308,0.4221105527638196,0.039307582431957165,1.355527638190955,0.6666666666666666
111,1.7889447236180906,0.6751843871542815,0.5566331658291458,0.3223605871196204,0.4623115577889445,0.2622571476701196,2.7889447236180906,0.007561072251217983,5.020100502512563,0.05377102427711289,0.4623115577889445,0.04648412361918071,1.3655778894472361,0.6666666666666666
112,1.8140703517587942,0.6550316497059487,0.5615577889447236,0.32297009562123263,0.5025125628140703,0.2541357997371887,2.814070351758794,0.007190507518967386,5.06532663316583,0.051248574560942055,0.5025125628140703,0.0546668019998177,1.3756281407035176,0.6666666666666666
113,1.8391959798994977,0.6338777425689768,0.5664824120603016,0.3236333300832806,0.5427135678391961,0.2458868585343664,2.8391959798994977,0.00683810399669145,5.110552763819095,0.048815593229664354,0.5427135678391961,0.06391190739649794,1.385678391959799,0.6666666666666666
114,1.8643216080402012,0.6118599755220294,0.5714070351758794,0.32435101915742026,0.5829145728643219,0.2375820306983865,2.864321608040201,0.006502971611701012,5.155778894472362,0.046470705172997215,0.5829145728643219,0.07426512350865205,1.3957286432160805,0.6666666666666666
115,1.8894472361809047,0.5891174837294051,0.5763316582914573,0.3251239573140637,0.6231155778894477,0.22928478823443058,2.8894472361809047,0.00618426391336695,5.201005025125628,0.04421243745628437,0.6231155778894477,0.08575803121250745,1.405778894472362,0.6666666666666666
116,1.9145728643216082,0.5657897861609946,0.5812562814070352,0.32595300717963077,0.6633165829145726,0.22105023766355628,2.9145728643216082,0.005881175935222752,5.2462311557788945,0.0420392284927175,0.6633165829145726,0.09840460751168728,1.4158291457286432,0.6666666666666666
117,1.9396984924623117,0.542015391040497,0.5861809045226131,0.3268391021038236,0.7035175879396984,0.21292528509255412,2.9396984924623117,0.005592942161844458,5.291457286432161,0.03994943696035083,0.7035175879396984,0.11219784993118612,1.4258793969849246,0.6666666666666666
118,1.9648241206030153,0.5179304672538181,0.591105527638191,0.3277832489718308,0.7437185929648242,0.20494902532744158,2.9648241206030153,0.005318834595372902,5.336683417085427,0.03794135044743497,0.7437185929648242,0.1271066725552393,1.435929648241206,0.6666666666666666
119,1.9899497487437188,0.4936675987840927,0.5960301507537689,0.32878653127803703,0.78391959798995,0.19715328843649674,2.9899497487437188,0.00505816091679483,5.381909547738694,0.03601319381161494,0.78391959798995,0.14307323073869024,1.4459798994974875,0.6666666666666666
120,2.0150753768844223,0.4693546371113312,0.6009547738693468,0.3298501124796579,0.8241206030150758,0.1895632856033248,3.0150753768844223,0.004810262737338791,5.42713567839196,0.03416313724050635,0.8241206030150758,0.16001083519692696,1.456030150753769,0.6666666666666666
121,2.040201005025126,0.4451136641812041,0.6058793969849247,0.3309752396507382,0.8643216080402008,0.18219830603113824,3.040201005025126,0.004574513935569328,5.472361809045227,0.03238930400307283,0.8643216080402008,0.17780261140985335,1.4660804020100502,0.6666666666666666
122,2.0653266331658293,0.42106007606945434,0.6108040201005025,0.33216324745918263,0.9045226130653266,0.17507242681024288,3.0653266331658293,0.004350319075979432,5.517587939698493,0.030689777883073612,0.9045226130653266,0.19630104618519606,1.4761306532663316,0.6666666666666666
123,2.090452261306533,0.3973017949072658,0.6157286432160805,0.33341556249195786,0.9447236180904524,0.1681952071887957,3.090452261306533,0.004137111905087062,5.562814070351759,0.029062610287626967,0.9447236180904524,0.21532853947365369,1.486180904522613,0.6666666666666666
124,2.1155778894472363,0.37393861404917206,0.6206532663316583,0.3347337079563376,0.9849246231155782,0.1615723470879974,3.1155778894472363,0.0039343539212373,5.608040201005025,0.027505827025636573,0.9849246231155782,0.23467904639425957,1.4962311557788945,0.6666666666666666
125,2.14070351758794,0.3510616789169011,0.6255778894472362,0.3361193087881006,1.025125628140704,0.15520629674531553,3.14070351758794,0.003741533014497844,5.653266331658291,0.02601743475245213,1.025125628140704,0.2541208528685533,1.506281407035176,0.6666666666666666
126,2.1658291457286434,0.32875310349419495,0.6305025125628141,0.3375740972009712,1.0653266331658289,0.14909681001554553,3.1658291457286434,0.003558162173212625,5.698492462311558,0.024595427078677342,1.0653266331658289,0.2734004799102507,1.5163316582914572,0.6666666666666666
127,2.190954773869347,0.30708572012825375,0.635427135678392,0.33909991871536943,1.1055276381909547,0.14324143819688748,3.190954773869347,0.0033837782539466316,5.743718592964824,0.023237790342496727,1.1055276381909547,0.29224765873378217,1.5263819095477387,0.6666666666666666
128,2.2160804020100504,0.28612295815603134,0.6403517587939699,0.34069873870874273,1.1457286432160805,0.13763596443483422,3.2160804020100504,0.0032179408117151884,5.788944723618091,0.021942509046263523,1.1457286432160805,0.3103812642127697,1.5364321608040201,0.6666666666666666
129,2.241206030150754,0.2659188449541638,0.6452763819095477,0.342372649534481,1.1859296482412063,0.1322747809769908,3.241206030150754,0.003060230987543171,5.834170854271357,0.020707570959375157,1.1859296482412063,0.32751604098536813,1.5464824120603016,0.6666666666666666
130,2.2663316582914574,0.24651812133836395,0.6502010050251257,0.3441238782617017,1.226130653266332,0.12715121299579663,3.2663316582914574,0.0029102504505444347,5.8793969849246235,0.019530971890657514,1.226130653266332,0.3433699079793349,1.556532663316583,0.6666666666666666
131,2.291457286432161,0.22795646183237125,0.6551256281407035,0.3459547950941484,1.266331658291457,0.12225779353827941,3.291457286432161,0.0027676203918494584,5.92462311557789,0.018410720134584325,1.266331658291457,0.35767158656348835,1.5665829145728642,0.6666666666666666
132,2.3165829145728645,0.21026078920084715,0.6600502512562815,0.3478679225331381,1.3065326633165828,0.11758649455475506,3.3165829145728645,0.0026319805678401346,5.969849246231156,0.017344840596675196,1.3065326633165828,0.3701682678664135,1.5766331658291457,0.6666666666666666
133,2.341708542713568,0.193449671800145,0.6649748743718593,0.349865945357059,1.3467336683417086,0.1131289190286228,3.341708542713568,0.002502988390275194,6.015075376884423,0.01633137860434415,1.3467336683417086,0.38063301844200326,1.5866834170854272,0.6666666666666666
134,2.3668341708542715,0.17753379174353748,0.6698994974874373,0.3519517214984508,1.3869346733668344,0.1088764590787833,3.3668341708542715,0.0023803180610081683,6.060301507537688,0.01536840341031055,1.3869346733668344,0.38887162206549536,1.5967336683417086,0.6666666666666666
135,2.391959798994975,0.16251647159446622,0.6748241206030151,0.3541282939093793,1.4271356783919602,0.10482042461365484,3.391959798994975,0.002263659749112436,6.105527638190955,0.014454011396440185,1.4271356783919602,0.3947285697727007,1.60678391959799,0.6666666666666666
136,2.4170854271356785,0.14839424727789563,0.679748743718593,0.3563989035167866,1.4673366834170851,0.10095214674059423,3.4170854271356785,0.002152718808334998,6.150753768844221,0.013586328986554737,1.4673366834170851,0.3980919400730805,1.6168341708542713,0.6666666666666666
137,2.442211055276382,0.13515747511601225,0.6846733668341709,0.35876700338196976,1.507537688442211,0.09726305971994272,3.442211055276382,0.0020472150329024883,6.1959798994974875,0.01276351527733665,1.507537688442211,0.39889695532155006,1.6268844221105527,0.6666666666666666
138,2.4673366834170856,0.12279096132621321,0.6895979899497487,0.36123627419254956,1.5477386934673367,0.093744764829244,3.4673366834170856,0.0019468819497997965,6.241206030150754,0.01198376439696644,1.5477386934673367,0.3971280563128262,1.6369346733668342,0.6666666666666666
139,2.492462311557789,0.11127460293926446,0.6945226130653267,0.36381064123150725,1.5879396984924625,0.09038907909078994,3.492462311557789,0.0018514661457337967,6.28643216080402,0.01124530760156195,1.5879396984924625,0.3928194022289834,1.6469849246231156,0.6666666666666666
140,2.5175879396984926,0.1005840298741448,0.6994472361809045,0.3664942929864097,1.6281407035175883,0.08718807142743515,3.5175879396984926,0.001760726627082276,6.331658291457287,0.010546415119848537,1.6281407035175883,0.3860537734638774,1.657035175879397,0.6666666666666666
141,2.542713567839196,0.09069123881264324,0.7043718592964825,0.3692917015832038,1.6683417085427132,0.08413408845495944,3.542713567839196,0.0016744342112114795,6.376884422110553,0.00988539775677749,1.6683417085427132,0.37695992653211446,1.6670854271356783,0.6666666666666666
142,2.5678391959798996,0.08156521052011959,0.7092964824120603,0.37220764525337846,1.708542713567839,0.08121977179763208,3.5678391959798996,0.0015923709476249068,6.42211055276382,0.009260608267031819,1.708542713567839,0.365708519119004,1.6771356783919598,0.6666666666666666
143,2.592964824120603,0.07317250332838669,0.7142211055276382,0.3752472330714037,1.7487437185929648,0.0784380685278261,3.592964824120603,0.001514329567481343,6.467336683417086,0.008670442509515855,1.7487437185929648,0.35250678541394764,1.6871859296482412,0.6666666666666666
144,2.6180904522613067,0.0654778166030979,0.7191457286432161,0.37841593223180037,1.7889447236180906,0.0757822360795511,3.6180904522613067,0.0014401129600917638,6.5125628140703515,0.00811334039402324,1.7889447236180906,0.33759219373755633,1.6972361809045227,0.6666666666666666
145,2.64321608040201,0.058444519133946826,0.724070351758794,0.38171959817272405,1.8291457286432165,0.07324584276753394,3.64321608040201,0.001369533675072889,6.557788944723618,0.007587786631318576,1.8291457286432165,0.3212253573736421,1.7072864321608041,0.6666666666666666
146,2.6683417085427137,0.052035138486475285,0.7289949748743719,0.38516450789645945,1.8693467336683414,0.07082276485526476,3.6683417085427137,0.0013024134488999661,6.603015075376884,0.0070923112978569704,1.8693467336683414,0.30368249358563815,1.7173366834170853,0.6666666666666666
147,2.693467336683417,0.04621180841728554,0.7339195979899498,0.38875739688782557,1.9095477386934672,0.0685071809542573,3.693467336683417,0.0012385827546629881,6.648241206030151,0.006625490226304824,1.9095477386934672,0.28524773415676924,1.7273869346733668,0.6666666666666666
148,2.7185929648241207,0.04093667246106989,0.7388442211055277,0.3925055000904598,1.949748743718593,0.06629356439961238,3.7185929648241207,0.0011778803738891552,6.693467336683417,0.006185945232919731,1.949748743718593,0.2662055835856005,1.7374371859296482,0.6666666666666666
149,2.7437185929648242,0.03617224273252747,0.7437688442211056,0.3964165974698955,1.9899497487437188,0.0641766741308761,3.7437185929648242,0.0011201529893501226,6.738693467336684,0.005772344192700135,1.9899497487437188,0.24683379940255906,1.7474874371859297,0.6666666666666666
150,2.7688442211055277,0.03188171383674695,0.7486934673366834,0.4004990647731475,2.0301507537688446,0.06215154450940647,3.7688442211055277,0.0010652547978255845,6.78391959798995,0.005383400973030303,2.0301507537688446,0.22739693490605625,1.7575376884422111,0.6666666666666666
151,2.7939698492462313,0.028029232539130394,0.7536180904522614,0.4047619301895222,2.0703517587939704,0.0602134744214779,3.7939698492462313,0.0010130471418451363,6.8291457286432165,0.005017875236327046,2.0703517587939704,0.20814074057701432,1.7675879396984926,0.6666666666666666
152,2.819095477386935,0.02458012450475492,0.7585427135678392,0.40921493772939016,2.1105527638190953,0.05835801594790902,3.819095477386935,0.0009633981594783027,6.874371859296483,0.004674572121944842,2.1105527638190953,0.18928756959921633,1.7776381909547738,0.6666666666666666
153,2.8442211055276383,0.021501079974529255,0.7634673366834172,0.41386861827017707,2.150753768844221,0.056580962824087325,3.8442211055276383,0.0009161824512881995,6.919597989949749,0.004352341817319031,2.150753768844221,0.1710328785860512,1.7876884422110553,0.6666666666666666
154,2.869346733668342,0.018760300701628947,0.768391959798995,0.41873436937609637,2.190954773869347,0.05487833886713494,3.869346733668342,0.0008712807636076436,6.964824120603016,0.0040500790280259885,2.190954773869347,0.15354286006471302,1.7977386934673367,0.6666666666666666
155,2.8944723618090453,0.016327610828901346,0.773316582914573,0.4238245451854445,2.2311557788944727,0.05324638650808405,3.8944723618090453,0.0008285796873377595,7.010050251256281,0.0037667223561178463,2.2311557788944727,0.1369531915267211,1.8077889447236182,0.6666666666666666
156,2.919597989949749,0.014174534650679001,0.7782412060301508,0.42915255788310497,2.2713567839195985,0.05168155553500047,3.919597989949749,0.0007879713715083294,7.055276381909548,0.003501253595750564,2.2713567839195985,0.12136883952181157,1.8178391959798996,0.6666666666666666
157,2.9447236180904524,0.012274344376863566,0.7831658291457286,0.4347329925444075,2.3115577889447234,0.05018049212687966,3.9447236180904524,0.0007493532508764197,7.100502512562814,0.003252696954770868,2.3115577889447234,0.10686481838916656,1.8278894472361809,0.6666666666666666
158,2.969849246231156,0.010602081110690754,0.7880904522613066,0.4405817374597889,2.351758793969849,0.04874002823688466,3.969849246231156,0.0007126277868752783,7.1457286432160805,0.0030201182105625223,2.351758793969849,0.09348777317557547,1.8379396984924623,0.6666666666666666
159,2.9949748743718594,0.009134552272660216,0.7930150753768844,0.44671613244058284,2.391959798994975,0.04735717136628745,3.9949748743718594,0.0006777022212592066,7.190954773869347,0.002802623808078628,2.391959798994975,0.08125823579726091,1.8479899497487438,0.6666666666666666
160,3.0201005025125633,0.007850308660729886,0.7979396984924624,0.45315513808082575,2.432160804020101,0.04602909475662222,4.020100502512563,0.0006444883418221857,7.236180904522613,0.002599359907606103,2.432160804020101,0.07017339261981871,1.8580402010050252,0.6666666666666666
161,3.0452261306532664,0.006729604240348106,0.8028643216080402,0.45991952952864146,2.4723618090452266,0.04475312801648871,4.045226130653266,0.000612902259598531,7.28140703517588,0.0024095113894240052,2.4723618090452266,0.0602101998326148,1.8680904522613067,0.6666666666666666
162,3.0703517587939704,0.005754341616566762,0.8077889447236182,0.46703211902967834,2.5125628140703515,0.04352674819066335,4.07035175879397,0.0005828641969828306,7.326633165829146,0.0022323008221310555,2.5125628140703515,0.05132868927075279,1.8781407035175879,0.6666666666666666
163,3.0954773869346734,0.004908005963463906,0.812713567839196,0.4745180123776615,2.5527638190954773,0.04234757127228359,4.0954773869346734,0.0005542982862340469,7.371859296482413,0.002066987401031249,2.5527638190954773,0.04347532032255317,1.8881909547738693,0.6666666666666666
164,3.1206030150753774,0.004175589982090357,0.8176381909547739,0.4824049054866713,2.592964824120603,0.041213344153523686,4.120603015075377,0.0005271323778548219,7.417085427135679,0.0019128658625824492,2.592964824120603,0.03658625166419447,1.8982412060301508,0.6666666666666666
165,3.1457286432160805,0.0035435122352502125,0.8225628140703518,0.49072342864236584,2.633165829145729,0.040121937006096224,4.1457286432160805,0.0005012978583620445,7.462311557788945,0.0017692653805321617,2.633165829145729,0.030590428107831448,1.9082914572864322,0.6666666666666666
166,3.1708542713567844,0.002999530973008841,0.8274874371859297,0.4995075476685195,2.6733668341708547,0.03907133607985832,4.170854271356784,0.00047672947698838305,7.507537688442211,0.0016355484489896626,2.6733668341708547,0.02541240119026115,1.9183417085427137,0.6666666666666666
167,3.1959798994974875,0.0025326553234886182,0.8324120603015076,0.5087950333575724,2.7135678391959797,0.03805963690557787,4.1959798994974875,0.00045336518087711294,7.552763819095477,0.0015111097573151748,2.7135678391959797,0.020974825756419353,1.928391959798995,0.6666666666666666
168,3.2211055276381915,0.002133055484988943,0.8373366834170854,0.5186280131876202,2.7537688442211055,0.037085037886363234,4.2211055276381915,0.00043114595835395676,7.597989949748744,0.0013953750613464196,2.7537688442211055,0.01720059740901363,1.9384422110552764,0.6666666666666666
169,3.2462311557788945,0.0017919733226208934,0.8422613065326634,0.5290536227547299,2.7939698492462313,0.03614583426124642,4.2462311557788945,0.00041001568988011404,7.64321608040201,0.0012878000551315135,2.7939698492462313,0.014014616269565235,1.9484924623115578,0.6666666666666666
170,3.2713567839195985,0.0015016345494674552,0.8471859296482412,0.5401247787193971,2.834170854271357,0.03524041242382322,4.2713567839195985,0.00038992100631000313,7.688442211055277,0.0011878692469961165,2.834170854271357,0.011345180282233212,1.9585427135678393,0.6666666666666666
171,3.2964824120603016,0.0012551634619318438,0.8521105527638191,0.5519011007129688,2.874371859296483,0.03436724457860679,4.296482412060302,0.00037081115409573923,7.733668341708543,0.0010950948434424244,2.874371859296483,0.009125025833429574,1.9685929648241207,0.6666666666666666
172,3.3216080402010055,0.0010465010037861147,0.857035175879397,0.5644500170037111,2.914572864321608,0.033524883717767504,4.3216080402010055,0.000352637867097868,7.778894472361809,0.001009015644059176,2.914572864321608,0.007292044568920217,1.978643216080402,0.6666666666666666
173,3.3467336683417086,0.0008703267551307103,0.8619597989949749,0.5778480983779192,2.9547738693467336,0.03271195890115168,4.346733668341709,0.00033535524467860845,7.824120603015076,0.0009291959503155019,2.9547738693467336,0.0057897130102712,1.9886934673366834,0.6666666666666666
174,3.3718592964824126,0.000721985282015006,0.8668844221105528,0.5921826774809127,2.9949748743718594,0.03192717082284779,4.371859296482413,0.00031891963576968074,7.869346733668342,0.0008552244908180285,2.9949748743718594,0.004567276136330109,1.9987437185929648,0.6666666666666666
175,3.3969849246231156,0.0005974171402748546,0.8718090452261307,0.6075538279618532,3.035175879396985,0.031169287648057067,4.396984924623116,0.0003032895286219266,7.914572864321609,0.0007867133653302782,3.035175879396985,0.003579727873063996,2.008793969849246,0.0
176,3.4221105527638196,0.0004930947031469647,0.8767336683417086,0.6240768008566153,3.075376884422111,0.030437141104599334,4.42211055276382,0.000288425445958242,7.959798994974875,0.0007232970095864511,3.075376884422111,0.0027876308846945318,2.0188442211055277,0.0
177,3.4472361809045227,0.0004059628759492325,0.8816582914572865,0.6418850471589088,3.115577889447236,0.029729622814012934,4.447236180904523,0.000274289845265026,8.00502512562814,0.0006646311826783666,3.115577889447236,0.0021568156806401344,2.028894472361809,0.0
178,3.4723618090452266,0.00033338467176811346,0.8865829145728643,0.6611339990434261,3.1557788944723617,0.029045680847873307,4.472361809045227,0.00026084702397029215,8.050251256281408,0.0006103919785545993,3.1557788944723617,0.0016579953481627705,2.0389447236180906,0.0
179,3.4974874371859297,0.00027309154861667666,0.8915075376884423,0.6820058430318355,3.1959798994974875,0.02838431649564013,4.49748743718593,0.000248063029268966,8.095477386934673,0.0005602748629449197,3.1959798994974875,0.0012663276617443091,2.048994974874372,0.0
180,3.5226130653266337,0.0002231383496837519,0.8964321608040201,0.7047156045676429,3.2361809045226133,0.027744581231034,4.522613065326634,0.0002359055723675959,8.14070351758794,0.000513993736810701,3.2361809045226133,0.0009609513259401627,2.059045226130653,0.0
181,3.5477386934673367,0.00018186264273145812,0.9013567839195981,0.7295189873369903,3.276381909547739,0.02712557386463303,4.547738693467337,0.00022434394693189943,8.185929648241206,0.00047128002722311534,3.276381909547739,0.0007245180300313068,2.069095477386935,0.0
182,3.5728643216080407,0.00014784822099521894,0.9062814070351759,0.7567225915624355,3.316582914572864,0.026526437871057296,4.572864321608041,0.0002133489515311517,8.231155778894472,0.000431881806385275,3.316582914572864,0.0005427371071079536,2.079145728643216,0.0
183,3.5979899497487438,0.0001198925046609222,0.9112060301507539,0.7866974042469697,3.35678391959799,0.025946358879770072,4.597989949748744,0.0002028928158835456,8.27638190954774,0.0003955629393419686,3.35678391959799,0.0004039450995824186,2.0891959798994977,0.0
184,3.6231155778894477,9.697756772251104e-05,0.9161306532663317,0.8198968612550828,3.3969849246231156,0.025384562319165596,4.623115577889448,0.00019294913071622746,8.321608040201005,0.00036210226076075484,3.3969849246231156,0.0002987085701374273,2.099246231155779,0.0
185,3.648241206030151,7.824450839858913e-05,0.9210552763819095,0.8568814101892582,3.4371859296482414,0.02484031120422872,4.648241206030151,0.0001834927810628664,8.366834170854272,0.0003312927810207573,3.4371859296482414,0.00021946513304128663,2.10929648241206,0.0
186,3.6733668341708547,6.297088102391715e-05,0.9259798994974875,0.898352498266234,3.4773869346733672,0.024312904058642903,4.673366834170855,0.00017449988283027424,8.412060301507537,0.0003029409217101502,3.4773869346733672,0.0001602049360449363,2.119346733668342,0.0
187,3.698492462311558,5.055091224220525e-05,0.9309045226130653,0.9452005249999221,3.517587939698492,0.023801672962785753,4.698492462311558,0.0001659477224738719,8.457286432160805,0.00027686578050945833,3.517587939698492,0.00011619267864390652,2.129396984924623,0.0
188,3.7236180904522618,4.0478233328105305e-05,0.9358291457286433,0.998573998916275,3.557788944723618,0.023305981719586765,4.723618090452262,0.00015781469962962888,8.50251256281407,0.00025289842532526615,3.557788944723618,8.372866087409789e-05,2.1394472361809047,0.0
189,3.748743718592965,3.233087259070246e-05,0.9407537688442211,1.059981797306147,3.5979899497487438,0.022825224130729526,4.748743718592965,0.0001500802725575902,8.547738693467338,0.0002308812174369947,3.5979899497487438,5.99462523304611e-05,2.149497487437186,0.0
190,3.773869346733669,2.5758266205645048e-05,0.9456783919597991,1.1314487763052272,3.6381909547738696,0.02235882237615989,4.773869346733669,0.00014272490625918691,8.592964824120603,0.00021066716332784278,3.6381909547738696,4.2642478596588666e-05,2.159547738693467,0.0
191,3.798994974874372,2.047006175094157e-05,0.9506030150753769,1.2157605885335987,3.6783919597989954,0.021906225490314624,4.798994974874372,0.00013573002313729812,8.63819095477387,0.0001921192947890957,3.6783919597989954,3.013806418586578e-05,2.169597989949749,0.0
192,3.824120603015076,1.622650555532733e-05,0.9555276381909548,1.3168642439508869,3.7185929648241203,0.02146690792891071,4.824120603015076,0.0001290779560744369,8.683417085427136,0.00017511007681448646,3.7185929648241203,2.1163172770085636e-05,2.17964824120603,0.0
193,3.849246231155779,1.2830222185355681e-05,0.9604522613065327,1.440554894289338,3.758793969849246,0.021040368220536128,4.849246231155779,0.00012275190381055696,8.728643216080402,0.00015952084273747916,3.758793969849246,1.4765178851138803e-05,2.1896984924623117,0.0
194,3.874371859296483,1.0119211571618199e-05,0.9653768844221106,1.595722361071653,3.798994974874372,0.02062612769765911,4.874371859296483,0.00011673588850776924,8.773869346733669,0.00014524125600888442,3.798994974874372,1.0235030875470786e-05,2.199748743718593,0.0
195,3.899497487437186,7.960906066950763e-06,0.9703015075376885,1.7967798779280737,3.8391959798994977,0.02022372930202503,4.899497487437186,0.000111014715394796,8.819095477386934,0.00013216879796449285,3.8391959798994977,7.049074700142638e-06,2.209798994974874,0.0
196,3.92462311557789,6.247145879266186e-06,0.9752261306532664,2.0688472476719935,3.8793969849246235,0.019832736459740697,4.92462311557789,0.0001055739343892286,8.864321608040202,0.00012020828089201689,3.8793969849246235,4.823558824843354e-06,2.219849246231156,0.0
197,3.949748743718593,4.88994663636234e-06,0.9801507537688443,2.460244365320212,3.9195979899497493,0.019452732021654737,4.949748743718593,0.00010039980360066432,8.909547738693467,0.00010927138567304293,3.9195979899497493,3.279408788765196e-06,2.2298994974874375,0.0
198,3.974874371859297,3.817947186139627e-06,0.9850753768844221,3.0782897388110064,3.959798994974874,0.019083317264931676,4.974874371859297,9.54792546225349e-05,8.954773869346734,9.92762232484182e-05,3.959798994974874,2.215215817750076e-06,2.2399497487437188,0.0
199,4.0,2.9734390294685958e-06,0.99,4.223763648086572,4.0,0.01872411095198769,5.0,9.079985952496971e-05,9.0,9.014691913413995e-05,4.0,1.4867195147342979e-06,2.25,0.0


==> expres/wages/overall-density.csv <==
domain,density
-98.5804890739183,1.2467055777103513e-05
1499.6492016001266,1.3649930076133866e-05
3097.8788922741714,1.4524605610042416e-05
4696.108582948216,1.5085610826693659e-05
6294.338273622261,1.5369772329438598e-05
7892.567964296306,1.5444552214497545e-05
9490.79765497035,1.539118725060243e-05
11089.027345644396,1.5287462172369543e-05
12687.25703631844,1.5194326176968848e-05
14285.486726992485,1.5148744658134083e-05
15883.71641766653,1.5163020081937483e-05
17481.946108340573,1.5229112304266353e-05
19080.175799014618,1.532567016078451e-05
20678.405489688663,1.5425545438814153e-05
22276.635180362708,1.5502184469397746e-05
23874.864871036752,1.5534082166457517e-05
25473.094561710797,1.550713604394846e-05
27071.324252384842,1.5415129986631844e-05
28669.553943058887,1.5258743906295014e-05
30267.78363373293,1.5043537311201101e-05
31866.013324406977,1.477739111859415e-05
33464.243015081025,1.4467942453148651e-05
35062.47270575507,1.4120567488101033e-05
36660.702396429115,1.3737381554732844e-05
38258.93208710316,1.3317489092083299e-05
39857.161777777204,1.2858362916284907e-05
41455.39146845125,1.2357877777692212e-05
43053.621159125294,1.181631221267735e-05
44651.85084979934,1.1237663256585939e-05
46250.080540473384,1.0629883941418613e-05
47848.31023114743,1.0004040449328782e-05
49446.53992182147,9.37273155839089e-06
51044.76961249552,8.74828730619521e-06
52642.99930316956,8.141228372567224e-06
54241.22899384361,7.559282350354904e-06
55839.45868451765,7.007030503949856e-06
57437.6883751917,6.4860985540549785e-06
59035.91806586574,5.995745892598927e-06
60634.14775653979,5.5337196575011145e-06
62232.37744721383,5.097259142938338e-06
63830.60713788788,4.684114543930825e-06
65428.83682856192,4.293386819904189e-06
67027.06651923596,3.925957498624477e-06
68625.29620991,3.5843247715842748e-06
70223.52590058405,3.271821717974592e-06
71821.7555912581,2.9914208592398236e-06
73419.98528193214,2.7445262968569308e-06
75018.21497260618,2.5302130644954015e-06
76616.44466328023,2.345238707450656e-06
78214.67435395428,2.184859905862919e-06
79812.90404462832,2.0441541689693407e-06
81411.13373530236,1.919320800912196e-06
83009.36342597641,1.8084250400115064e-06
84607.59311665046,1.7112701906667086e-06
86205.8228073245,1.6284463845326262e-06
87804.05249799853,1.5599568428907994e-06
89402.28218867259,1.5040114436525415e-06
91000.51187934664,1.4565214298468945e-06
92598.74157002068,1.4115516932062305e-06
94196.97126069471,1.362604719759113e-06
95795.20095136877,1.3042807922127803e-06
97393.43064204282,1.2337141033853904e-06
98991.66033271686,1.1512758853690853e-06
100589.8900233909,1.0603175301457819e-06
102188.11971406495,9.660791088793513e-07
103786.349404739,8.741715137520048e-07
105384.57909541304,7.891516569379186e-07
106982.80878608707,7.136238241950166e-07
108581.03847676112,6.480693128019221e-07
110179.26816743518,5.91332976409596e-07
111777.49785810921,5.414847543440874e-07
113375.72754878325,4.966946320976679e-07
114973.9572394573,4.558205886117496e-07
116572.18693013136,4.185673053753088e-07
118170.4166208054,3.8525587354916683e-07
119768.64631147943,3.56380881129532e-07
121366.87600215348,3.321786563222361e-07
122965.10569282754,3.1238597715936885e-07
124563.33538350157,2.9626325259612154e-07
126161.56507417561,2.8283842895798455e-07
127759.79476484966,2.712433867041729e-07
129358.02445552372,2.6099069784435664e-07
130956.25414619775,2.5207729637082515e-07
132554.4838368718,2.4488187799391e-07
134152.71352754586,2.3991032143181727e-07
135750.9432182199,2.375035528874705e-07
137349.17290889393,2.376327997588174e-07
138947.40259956798,2.398658853239751e-07
140545.63229024204,2.4351325204636095e-07
142143.8619809161,2.478849455932433e-07
143742.09167159014,2.5254168587214926e-07
145340.32136226416,2.5742420765095186e-07
146938.55105293822,2.627950848163087e-07
148536.78074361227,2.690061253178257e-07
150135.0104342863,2.761801872021297e-07
151733.24012496034,2.839380360827169e-07
153331.4698156344,2.912911823868493e-07
154929.69950630845,2.967633571508308e-07
156527.9291969825,2.987184054210191e-07
158126.15888765652,2.9579342368955333e-07
159724.38857833057,2.872933211001942e-07
161322.61826900463,2.7341299787959684e-07
162920.84795967865,2.552119467838307e-07
164519.0776503527,2.3435062712510865e-07
166117.30734102675,2.1267656735918547e-07
167715.5370317008,1.917927142467499e-07
169313.76672237486,1.7273749938691878e-07
170911.99641304888,1.5586043755125046e-07
172510.22610372293,1.4090854172544995e-07
174108.45579439698,1.2727284184570163e-07
175706.685485071,1.1430206343269524e-07
177304.91517574506,1.0158238321610877e-07
178903.1448664191,8.910570913053104e-08
180501.37455709316,7.729176026248364e-08
182099.60424776722,6.687481633308058e-08
183697.83393844124,5.8700123210048937e-08
185296.0636291153,5.349029745874965e-08
186894.29331978934,5.163947309500136e-08
188492.52301046337,5.3078679781469436e-08
190090.75270113742,5.723727777252029e-08
191688.98239181147,6.310667808960074e-08
193287.21208248552,6.939502234717983e-08
194885.44177315957,7.474468168767865e-08
196483.6714638336,7.796980316482798e-08
198081.90115450765,7.826301140126488e-08
199680.1308451817,7.532399794939555e-08
201278.36053585573,6.938039171792431e-08
202876.59022652978,6.109943997912365e-08
204474.81991720383,5.141861542988058e-08
206073.04960787788,4.134365644579621e-08
207671.27929855193,3.176660048087294e-08
209269.50898922596,2.3343796476545843e-08
210867.7386799,1.6450978914184464e-08
212465.96837057406,1.1208647097926815e-08
214064.19806124808,7.554211125985876e-09
215662.42775192214,5.331199941950172e-09
217260.6574425962,4.369083568931899e-09
218858.88713327024,4.5359403553177085e-09
220457.1168239443,5.756152716001471e-09
222055.34651461832,7.994062746034196e-09
223653.57620529237,1.1211494396848742e-08
225251.80589596642,1.531255945076086e-08
226850.03558664044,2.0093049053324472e-08
228448.2652773145,2.5212703982209546e-08
230046.49496798855,3.020495640711088e-08
231644.7246586626,3.45295004337986e-08
233242.95434933665,3.7659817832538777e-08
234841.18404001067,3.918473804676138e-08
236439.41373068473,3.889562609840053e-08
238037.64342135878,3.6832841701872684e-08
239635.8731120328,3.3276921610966604e-08
241234.10280270685,2.8687380256842657e-08
242832.3324933809,2.3608327752763842e-08
244430.56218405496,1.8569012139875252e-08
246028.791874729,1.4006041361662359e-08
247627.02156540303,1.022399060361473e-08
249225.25125607708,7.3971153309916645e-09
250823.48094675114,5.602382906461005e-09
252421.71063742516,4.866725333069395e-09
254019.9403280992,5.210334170533076e-09
255618.17001877326,6.671804705253588e-09
257216.39970944732,9.307879423153436e-09
258814.62940012137,1.3168419641098957e-08
260412.8590907954,1.8254448273180904e-08
262011.08878146944,2.447228290184172e-08
263609.31847214344,3.159863323047692e-08
265207.5481628175,3.926922018796498e-08
266805.77785349154,4.699726152798633e-08
268404.0075441656,5.421988530693733e-08
270002.23723483965,6.036309565970466e-08
271600.4669255137,6.491199789099536e-08
273198.69661618775,6.747356495139689e-08
274796.92630686174,6.78230413090201e-08
276395.1559975358,6.59295561075298e-08
277993.38568820985,6.19595336973838e-08
279591.6153788839,5.625774849664069e-08
281189.84506955795,4.9306819726585734e-08
282788.074760232,4.1668311499907466e-08
284386.30445090606,3.39127297667037e-08
285984.5341415801,2.6549963155957315e-08
287582.76383225416,1.997351688438144e-08
289180.99352292815,1.4429506212327662e-08
290779.2232136022,1.0015195735894808e-08
292377.45290427626,6.704250567181076e-09
293975.6825949503,4.3897556049850575e-09
295573.91228562436,2.9333942277147956e-09
297172.1419762984,2.2100529393836546e-09
298770.37166697247,2.140121665550205e-09
300368.60135764646,2.705074030463257e-09
301966.8310483205,3.9444321368440076e-09
303565.06073899457,5.934048437126679e-09
305163.2904296686,8.747758398489569e-09
306761.52012034267,1.2407824653106146e-08
308359.7498110167,1.6834138084895192e-08
309957.9795016908,2.180629634451069e-08
311556.2091923648,2.6953816424048138e-08
313154.4388830389,3.178549895548896e-08
314752.6685737129,3.575892109762849e-08
316350.8982643869,3.8377706795736004e-08
317949.127955061,3.9292584281756384e-08


==> expres/wages/overall.txt <==
7.957129901102400618e+04
9.639698864331060031e+04
4.871066694739100058e+04
8.047809615258370468e+04
8.208934549833259371e+04
1.531335290143420025e+04
4.710417182122929808e+04
5.096005428207309888e+04
3.212649556053900142e+03
4.299663788440379722e+04
1.032861884260449915e+04
1.002307155118390028e+03
4.759781986370989762e+04
1.901954229850659976e+04
2.006399663872249948e+04
9.928323463032270411e+02
3.597217112326379720e+04
2.693054396434509908e+04
6.460206397242310049e+04
6.999369306981790578e+04
1.000218306252109983e+03
1.213182211525139974e+04
8.422339791860569676e+04
8.949474935476369865e+03
2.327832327806069952e+04
8.750139185002009981e+03
6.459359980540139804e+04
5.407981494540289714e+04
1.689610004353009936e+04
-9.571027923126909798e+01
4.393885760465470230e+04
1.004095613691809945e+03
7.947804681810470356e+04
9.847618133016339925e+02
6.523777004765470338e+04
9.788720908397319818e+02
2.484542859174860132e+04
4.075410297362809797e+04
1.192510551198390021e+05
4.293301225519170112e+04
2.008831146442380123e+04
1.292422399778289946e+04
4.869347979644769657e+04
3.438310184906700306e+04
4.392841983315740072e+04
5.782248948450999706e+03
4.075855772261729726e+04
3.916287545209249947e+04
5.189684667007400276e+04
1.690514085892650110e+04
1.000991110844419950e+03
1.849785389300710085e+04
3.074047803688999920e+04
3.280344268954059953e+04
5.529471498414890448e+03
2.059471121104100166e+04
3.981650020276450232e+04
3.332759878321440192e+04
5.506779311937180319e+04
1.054545024770350028e+04
2.697929767372809874e+04
5.563416967906209902e+04
6.380091481229739657e+03
2.326437418990110018e+04
1.691821891615010099e+04
3.967626449978219898e+04
9.941335038639119830e+02
2.642083225355179820e+04
9.864492910942409480e+02
9.869936275509260213e+02
2.555075590756209931e+04
2.723526801738590075e+04
7.354053632223490240e+03
7.101324158737140351e+03
3.504170550078729866e+04
1.318875553480289909e+03
4.234334396884639864e+04
4.985246016430370219e+03
2.802263866576649889e+04
1.372967202459170039e+04
9.915999662725409962e+02
2.007477298325960146e+04
1.690165587920079997e+04
1.689921841717630014e+04
9.993380971352030429e+02
2.383153165377460027e+04
4.812715281468380454e+03
4.774212527476040123e+04
4.765559072426900093e+04
1.689268570120840013e+04
8.934462530203889401e+03
2.009992184365849971e+04
3.280330259373370063e+04
3.281186237224849901e+04
3.176589678138370073e+04
1.001000438702989982e+03
2.907206417038699783e+03
2.115675896823810035e+03
3.188490923850980107e+04
1.690502207998720041e+04
4.868633523137769953e+04
6.460632352150030056e+04
3.975119402970850206e+04
1.688171416141419832e+04
9.638289009081010590e+04
9.862286137553990102e+02
2.961882512448860143e+04
2.650024295616169911e+04
2.485497273814809887e+04
1.588551951049260060e+04
5.346362235235820117e+04
2.962782220397869969e+04
2.484317486060490046e+04
3.343821008868629724e+04
3.437407909772820130e+04
5.883416685063260229e+04
6.142918540583010326e+04
2.801473455603150069e+04
9.816567036578700254e+02
9.961821112878719759e+02
5.092465836042469891e+04
4.472961504667560075e+04
2.722336569531010173e+04
1.007709880157990028e+03
9.968286017964629764e+02
4.075002264344489959e+04
4.392945418689869985e+04
8.949671015727170015e+03
1.123096607340719929e+05
8.939554976308540063e+03
7.932571033940490452e+03
3.280080234748060320e+04
6.359005983056090372e+03
9.638307642332269461e+04
8.967876472295829444e+03
4.769187646016619692e+04
1.112832594067059981e+05
7.948194081605139945e+04
7.096034208832759759e+04
4.872216771983000217e+04
9.978911125693920212e+02
1.691215556948250014e+04
3.757329907279129839e+04
1.005107220089029965e+03
7.154808765785809373e+04
2.387881118413649892e+04
7.344957579088630155e+03
2.687787017807810116e+04
4.870852562679700350e+04
4.471113953512309672e+04
1.004472251460990083e+04
2.961117676504060000e+04
6.825689671408380673e+04
5.188897130881469639e+04
9.954657571913299989e+02
1.688714572879689877e+04
9.544961022545340529e+04
3.438370452049619780e+04
4.807831331178829714e+03
2.587631853054229850e+03
4.292256793513889716e+04
1.148599451835830041e+04
2.544746530201399946e+04
1.430958521385689965e+05
1.372050536728390034e+04
3.182928832539810173e+04
2.485822699384520092e+04
2.007896619072460089e+04
3.916523820465260360e+04
3.279454064771140111e+04
3.120745008975189921e+04
1.597026222704999964e+04
6.461035798064320261e+04
9.916289096806119687e+02
9.950909105767909750e+02
3.978394694899649767e+04
3.968462412681969727e+04
3.972468110083880310e+04
3.020151724410440147e+04
7.005175089490320534e+04
1.007957145964119945e+03
1.012931152424529955e+03
2.485420359924860168e+04
2.803627308495189936e+04
3.819825080333199730e+04
3.758552111361129937e+04
2.062829551871119838e+04
1.033758778163660027e+05
1.212946411550169978e+04
6.363565708813539823e+04
2.484375433189629985e+04
3.179557881240659844e+04
3.185220622554740112e+04
3.280465454987739940e+04
4.074714078453279944e+04
7.788957639427839604e+04
1.010190899490949960e+03
1.009691869421749971e+03
4.075088305263679649e+04
1.848068245372849924e+04
2.642312934313610094e+04
5.557203621329589805e+04
1.988354338522579928e+05
3.756653668777649727e+04
2.802223751465680107e+04
1.016491013362360036e+03
4.393383836835999682e+04
1.113019250902350032e+05
5.663928749025060097e+04
1.689923074829879988e+04
5.664655780236359715e+04
2.485829737095029850e+04
2.006530400155740062e+04
1.264114836774780088e+04
1.374237331961900054e+04
5.557509081822659937e+04
7.150059891988399613e+04
9.970724565161229975e+02
2.484573921112859898e+04
2.483114446420019885e+04
3.914360766173800221e+04
4.077058601607930177e+04
4.076477854893120093e+04
3.172770358491799925e+04
3.915425444578639872e+04
6.990247521170519758e+04
1.097087488227540016e+05
9.853510682750040723e+04
5.091967380422050337e+04
3.281004396028759948e+04
5.189294238800230232e+04
4.075606949821099988e+04
2.702758942079489934e+05
1.001225117744359977e+03
5.572858991580620204e+04
6.351627935407240147e+04
5.243892296420299681e+04
2.961561537579670039e+04
4.869565889786530170e+04
4.234178929351709667e+04
8.962402455889170596e+03
3.280063557052260148e+04
2.801164170416340130e+04
5.187881329376510257e+04
2.386814739464329978e+04
9.811949000924760185e+02
7.951034066136099864e+04
1.372214136341400081e+04
6.369341108821309899e+04
6.361047499878730014e+04
5.208552946494609932e+04
3.280347923041619651e+04
5.823058792369839648e+04
1.054289020945119955e+04
2.009554583058179924e+04
9.543061042104649823e+04
6.461306682283290138e+04
6.938342585030219925e+04
7.254936200224619824e+04
1.052291750069229965e+04
1.371845439205560069e+04
3.279695087178170070e+04
2.706454981923100058e+04
4.182394234940469687e+03
1.033644763941429992e+05
7.946968267378919700e+04
9.986825583551250247e+02
9.986844955269870070e+02
1.847778033390310156e+04
5.562823092293299851e+04
4.283886077146309981e+04
6.565331234842569756e+03
6.683676025430260052e+04
3.280053584236300230e+04
2.484746757484109912e+04
1.585953144469129984e+04
1.003641674322930044e+03
9.490296904485860068e+03
2.803218686351860015e+04
5.558909431270640198e+04
4.451611250292300247e+04
2.484851502352509851e+04
3.281985184400079743e+04
3.280746666888530308e+04
1.667150112547789831e+04
2.055011503858429933e+04
1.689414542168929984e+04
5.768926658685580151e+03
3.915758191817360057e+04
9.985033874037709438e+02
2.802460101381619825e+04
1.849409613703810101e+04
1.028796708983900089e+03
5.188397214453999914e+04
2.803516406438139893e+04
5.764826401076529692e+03
1.000438447370190033e+03
4.330563274349749918e+03
5.042872884711850020e+03
2.804401760573900174e+04
4.869668949782269920e+04
2.379359628737940147e+04
3.916972061033039790e+04
1.688951585516730120e+04
7.946965241629579396e+04
7.952103099060840032e+04
3.281111716086659726e+04
4.869270459210709669e+04
1.000816509979409943e+03
1.019521751239610012e+03
9.860550834458689451e+02
3.598601310037839721e+04
4.290338178162470285e+04
7.363895201502879900e+03
2.882888920122430136e+04
2.722007463300269956e+04
4.552439105608899990e+04
8.368296352990980085e+04
2.485428624076470078e+04
3.121004501995330065e+04
9.987928069873739787e+02
4.283445043155729945e+04
2.379305682585440081e+04
1.004688192575639960e+03
2.387356731561569904e+04
2.403595899017799820e+04
3.914981271185889636e+04
2.858171975948660111e+04
7.351362243574670174e+03
7.350343895911840264e+03
2.098282556914689849e+03
3.916975013519680215e+04
4.292638695797289984e+04
2.009149316739010101e+04
3.598520050089230062e+04
4.869820426969449909e+04
5.561697247861370124e+04
3.183653095922449938e+04
5.189755711568699917e+04
1.056508034806099931e+04
2.008436314433309963e+04
9.893248300148300132e+02
1.689365061877400149e+04
2.583376359978330129e+03
2.005794699320859945e+04
2.643453562973569933e+04
9.906328298990770236e+02
4.073078691810180317e+04
4.075185959660490334e+04
5.093348794833639840e+04
5.562193741271120234e+04
1.053883671903329923e+04
1.272106276751109981e+05
3.279958803251740028e+04
2.598335977515640025e+03
4.450268753505140194e+04
4.129070320345759683e+04
4.294613842641640076e+04
2.961712421327110133e+04
4.203924936269029786e+03
3.177467240282539933e+04
1.054765934117270081e+04
9.982229373098240330e+02
3.979323606855580147e+04
1.908306627239669979e+04
9.826037071263980351e+02
1.901943835180209862e+04
4.762155069907289726e+04
1.002027895575949969e+03
7.352906095617719984e+03
4.234414121690199681e+04
3.659711851216910145e+04
3.337293631406270288e+04
4.075566012138190126e+04
2.857877724960409978e+04
7.372742448733029960e+03
3.900615413506649929e+04
5.665376131284140138e+04
4.131241170588589739e+04
3.976788411969799927e+04
3.837492649495549995e+04
2.007990079899219927e+04
2.485638526223750159e+04
4.771497984754680147e+03
1.053859979157099951e+04
2.228468986287539883e+04
2.485119453764690115e+04
2.782135317755690194e+05
1.012728574503330037e+03
1.605964932563269940e+03
1.689998385455660173e+04
7.157558859804809617e+04
2.485425818434829853e+04
3.280455236944899661e+04
5.562675072664739855e+04
6.361965979661120218e+04
5.666005172137740010e+04
8.049170592301870056e+04
1.590019299104220117e+05
5.574407026358989970e+04
1.019393703285770016e+03
3.916608921076780098e+04
9.949541677074209929e+02
1.016641674816529985e+03
5.559707755384340271e+04
6.042942167334529950e+04
4.766646944020609953e+04
8.958406832585620577e+03
2.353887192225620092e+05
4.778244652010319987e+04
1.133894703573510014e+04
5.765713783240949851e+03
9.864551654222029811e+02
3.671308783362169925e+04
6.354416009403899807e+04
4.771327462253330305e+04
9.983461147612119930e+02
2.325755905770619938e+04
2.484379236146909898e+04
4.234740103217209980e+04
1.372056148637240040e+04
3.915979683090800245e+04
-1.201671378323650075e+01
1.013271477012050013e+03
9.887587870125820473e+02
8.181730282038350197e+03
1.688981032734370092e+04
1.016502739064669981e+03
2.010026425715349978e+04
9.998453884354260026e+02
7.952103474683269451e+04
3.755184839834860031e+04
1.016373106569590050e+03
6.357859627354780241e+04
1.054365189223579910e+04
8.955403149515830592e+03
1.749178485360179911e+05
6.508976378803300031e+04
3.756285273898139712e+04
1.000542215725449978e+03
3.335494446709640033e+04
7.358506979370699810e+03
3.976376606500549678e+04
4.766541867489279684e+04
2.325571926465789875e+04
1.054627053519330002e+04
2.326638198019469928e+04
6.846137563611590303e+04
4.075023151987080200e+04
6.353392524746699928e+04
1.033136222135739954e+05
2.543990943685040111e+04
1.371590346869459972e+04
3.279551500898619997e+04
2.325928260842420059e+04
7.163755288811599894e+04
1.371276622165970002e+04
1.906551794666740170e+04
1.373540752387929933e+04
2.644049887683480119e+04
9.579845648870499645e+03
3.017363008521229858e+04
3.439615969867030071e+04
6.936963650286720076e+04
5.566439980029779690e+04
1.274704233719620061e+04
3.438544305224779964e+04
1.023307979573229932e+04
2.708270709953509868e+04
3.808732202233719727e+04
8.935979294409940849e+03
1.848962359914509943e+04
1.592059220489389918e+04
6.360836680318319850e+04
9.935154492241169919e+02
6.360463098300449929e+04
3.916351865215809812e+04
3.818740734241779865e+04
3.176168016649629863e+04
9.533054484437330393e+04
1.848285945157879905e+04
8.950515493172650167e+03
4.391914204197229992e+04
1.414526134134739987e+05
6.366559484029629675e+04
2.485981517223429910e+04
2.581042940006800109e+03
9.987267967168879750e+02
3.599518034319690196e+04
2.008617545579790021e+04
3.596884328088259645e+04
6.458195205405440356e+04
9.943239529301430366e+02
6.459995640392530186e+04
9.954860495344760238e+02
5.664976733408980363e+04
1.212941840926280020e+04
2.325745318148819933e+04
2.484926451026639916e+04
9.970602405192080369e+02
1.053681646909240044e+04
1.849146324777329937e+04
1.689487158443970111e+04
1.004081671707710029e+03
3.177675086475109856e+04
1.213227313550260078e+04
6.043938406854539789e+04
4.607503539182810346e+04
3.279433257934050198e+04
1.372647730081269947e+04
5.718028490425729979e+04
3.396410788047339793e+03
6.776607102265140566e+04
3.970562380235949968e+04
2.067047568124330064e+04
4.772809912509519927e+04
1.126028578987539913e+04
5.029501022906789876e+04
2.486121882593629925e+04
9.871532880639480254e+02
7.944907801551719604e+04
7.902166814122680080e+03
1.955168187164430037e+03
2.325019815157030098e+04
6.459845629711620131e+04
3.821288618506980129e+04
3.507136648107219662e+04
3.173200845206130180e+04
3.297346426248000353e+04
1.910061267960449914e+04
6.620168697446069564e+04
2.063644544077619867e+04
1.016751649625379969e+03
9.542490843780970317e+04
3.808490993931450066e+04
6.038056196330350213e+04
5.781365367372110086e+03
2.166601785068169920e+04
7.893447455259630260e+03
3.280170962110930122e+04
3.489494209852749918e+04
9.903667896886089466e+02
4.450974313785789855e+04
3.598345571693270176e+04
4.772592514188640052e+04
4.868790130932199827e+04
4.761714218079309649e+04
5.188111372902790026e+04
4.232880079344130354e+04
3.597494676087560219e+04
3.966296205847000238e+04
1.848147382234899851e+04
2.165872636545990099e+04
1.691336767931059876e+04
1.002392336272200055e+03
2.006806073283639853e+04
5.637813386222860146e+01
1.212337892742869917e+04
9.052723782183759613e+04
5.719663019387380336e+04
4.606914454296109761e+04
1.372717038038780083e+04
4.831589257404440104e+03
9.905360283899919978e+02
3.280972655157960253e+04
9.954754883862129873e+02
5.245729598766680283e+04
2.486453621446080069e+04
2.542012962218329994e+04
8.949601970069439631e+03
1.373377486863400009e+04
5.187457374403259746e+04
2.310278119195199906e+04
2.167627389754939941e+04
1.008338791973470052e+03
1.213444672829259980e+04
8.050253204043779988e+04
2.007511246691179986e+04
3.028246730705469963e+04
1.532438108071920033e+04
3.279419836162879801e+04
8.739266320097539574e+04
1.689033269604419911e+04
2.166100750172850167e+04
3.280966621735449735e+04
4.770889178907660244e+04
2.007466663808600060e+04
4.234716640958929929e+04
2.088268093096340090e+04
1.370663430359330050e+04
2.485184802508790017e+04
1.032740935070139967e+05
3.973040077841770108e+04
1.273558414733589962e+04
2.387734763321949868e+04
2.007930611559360113e+04
5.664275654181600112e+04
6.355797606877509679e+04
4.611499404516079812e+04
2.485616760942869951e+04
3.181862362304810085e+04
4.706620724096050253e+03
2.596373715089539928e+03
1.371144908817149917e+04
8.962850626701359943e+03
4.075164545360980264e+04
3.186027472374209901e+04
4.771933618454149837e+04
2.008431877074329896e+04
1.009543912599600048e+03
1.689539903529360163e+04
2.545521193663899976e+04
7.155040367732319282e+04
6.356736945729349827e+04
9.914023097673809843e+02
3.968859056541149766e+04
3.120365661678390097e+04
2.896950855490369941e+04
1.105226855027360034e+04
4.769710189675010042e+04
2.962040268622330041e+04
4.074302313804839650e+04
1.001392851807730040e+03
1.053551093960860089e+04
1.113555824924860062e+05
2.485503549353429844e+04
4.075332806977479777e+04
5.667032738678620080e+04
2.861528000705849990e+04
4.456858096891349851e+04
2.486036377432020163e+04
3.495712217478679668e+04
1.007211948741050037e+03
5.569383376080290327e+04
2.962485478809020060e+04
5.576076647232910182e+04
2.706822918627129911e+04
3.492053906099669985e+04
4.869706003618510294e+04
2.803220626596459988e+04
4.074534170220800297e+04
1.689976576355470024e+04
6.367940409537259984e+04
2.085912534229430094e+04
5.562257949751900014e+04
9.845002135314720135e+02
1.669810250776149915e+05
1.590242054619370028e+05
3.338177397595410002e+04
1.689858501567590065e+04
5.245480221345929749e+04
4.135443243834270106e+04
9.639822936784269405e+04
2.862532974309930069e+04
2.484318047142769865e+04
8.031699977545040383e+03
9.537055595072319556e+04
2.007870179048620048e+04
4.461020258993290190e+04
6.678655078381219937e+04
4.194424256230039646e+03
3.185510333792460005e+04
4.460017706202319823e+04
1.599754559991819951e+04
6.969149279134479968e+01
4.936521900227630249e+04
2.801432090983349917e+04
2.642767561615729937e+04
5.664464669780890108e+04
5.775405811580229965e+03
2.644309304664709998e+04
5.665918883292050305e+04
4.392841646170309832e+04
3.971692770914729772e+04
1.013149459432670028e+03
6.354944624746640329e+04
7.255978299056079413e+04
2.222511088813369861e+04
4.073934077165870258e+04
6.362979981561670138e+04
5.409748869908520282e+04
6.356348521659299877e+04
5.570230145451179851e+04
2.007905350406209982e+04
4.871091973818869883e+04
3.756205417807950289e+04
4.169617561894369828e+03
3.192323090004890037e+04
1.691102482635519846e+04
9.966721523548300183e+02
9.640423538090419606e+04
1.905134040966899920e+04
4.074507289196010242e+04
3.596640279518439638e+04
9.986128442612109666e+02
1.278790705559970047e+04
4.195336277401689586e+03
3.057751518420979846e+04
3.279771520482029882e+04
1.589790911507600104e+05
8.050809009646180493e+04
4.290643302165850037e+04
2.609640692897829922e+03
2.856429139536719958e+04
2.802599755500030005e+04
1.688685145792469848e+04
2.220662116329410128e+04
1.149184437630990033e+04
1.023988920507239982e+03
5.346470504866389820e+04
3.657861736692240083e+04
1.688873939462480121e+04
3.493931719084709766e+04
2.165954189126889833e+04
5.345974697846820345e+04
5.715024287161620305e+04
1.689864130849239882e+04
1.054789165275149935e+04
2.009035256565369855e+04
1.690093364640290019e+04
3.440079016887409671e+04
4.136367762365639646e+04
3.599188554112880229e+04
3.757137428151770291e+04
3.188325524937609953e+04
1.691018479642770035e+04
2.482438948688740129e+04
1.120789126758410021e+04
2.485942104233220016e+04
9.874779828530539589e+02
4.233984213948510296e+04
1.596142730116389976e+04
9.829252639258349973e+02
4.753879883153429546e+03
4.391366881390500203e+04
4.552161940172359755e+04
2.484810632794479898e+04
8.747340751686570002e+04
3.282341494124929886e+04
1.452506535327739948e+04
9.997960302637000041e+02
4.768254615621749690e+04
1.002439827836690029e+03
3.280126546744799998e+04
3.494791823672060127e+04
3.982337412327500351e+04
9.770953943744980279e+02
4.758443021210649931e+03
2.643765347415439828e+04
1.012993311677039969e+03
1.687883499597719856e+04
2.485494244813809928e+04
4.451380489482849953e+04
5.001412246576509642e+04
1.509678782996200025e+05
6.041179974000310176e+04
4.766092521168079838e+04
5.705556534298769839e+04
2.009621741725410175e+04
1.690881132333280038e+04
7.254383601934299804e+04
6.358134565374509839e+04
3.429332093897899904e+04
2.214954275651639909e+04
6.049212123055339907e+04
2.581870401665500140e+03
2.224137094902660101e+04
2.483729869279130071e+04
1.017159960534429956e+03
3.916774570517469692e+04
8.161623861307160041e+03
2.962784426609779985e+04
2.326053915640210107e+04
1.690335514301150033e+04
1.610824217207599941e+04
1.851668376417570107e+04
2.710083497617299872e+04
1.055948107397969943e+04
4.972035391889199673e+03
6.350567439245970309e+04
9.965617436901550263e+02
3.970641758461209974e+04
4.552349740267609741e+04
5.347143236380419694e+04
7.370751642424679630e+03
9.816289811263619640e+02
6.528937682325020432e+03
4.075214278977699723e+04
5.086395674859100109e+04
2.167431406278629947e+04
1.269813109727849951e+04
9.879607965269859733e+02
9.931580652575800059e+02
2.803593982611960018e+04
2.484792161109840163e+04
2.859022197780650095e+04
1.911924976069790137e+04
1.106221663180600081e+04
1.006761541157739998e+03
2.909938057593009944e+03
-2.787681935458689964e+01
1.000221503574819963e+03
2.232915895223600091e+04
2.802884921875869986e+04
4.776534063876359869e+04
6.654283587747269735e+01
3.967853269813479710e+04
3.597877872426009708e+04
2.485701602484099931e+04
4.296336200533509691e+04
3.279642456224239868e+04
1.529229677667040050e+04
9.945937579499980075e+02
2.705568662632779888e+04
3.843762865820210209e+03
2.962016508988710120e+04
4.074256414526610024e+04
3.184465186267030003e+04
1.202402781716229947e+05
6.555899147345809979e+03
5.822764317451979878e+04
4.768577934420660313e+04
4.073430580211569759e+04
2.593557403236459777e+03
9.545742124271699868e+04
5.564557789495820180e+04
1.421430879538510089e+04
5.571234843209359678e+04
1.848802244127080121e+04
1.913135553616949983e+04
4.772458340577950003e+04
3.025189265491420156e+04
1.417638725298670033e+04
4.777985992379779782e+04
9.880162364867529732e+02
1.430046058017960058e+04
2.485979607337259949e+04
1.371252352240730033e+04
1.688477431914000044e+04
5.249927526807379763e+04
2.009590298302319934e+04
2.962370090056620029e+04
4.869852505018469674e+04
2.088482176964750033e+04
1.689287406629290126e+04
1.362260933938890048e+04
3.335727989944040019e+04
1.003354724474339946e+03
3.439762696524350031e+04
1.000472513253489979e+03
3.438913203823169897e+04
1.003706543037269967e+03
8.951387276546100111e+03
3.597761479768899881e+04
4.774605656498519966e+04
1.010229031826160053e+03
1.965685891669550037e+05
1.372067405856990081e+04
1.012358651862900047e+03
9.945136806987419504e+02
4.180546045461769609e+03
1.308024805796029978e+04
1.002023842962229992e+03
9.921715478404710211e+02
1.690815687535550023e+04
5.563662223692519910e+04
2.485250972346559865e+04
7.368266106176470203e+03
2.549953966038109866e+04
1.314205874057819983e+03
3.662331219175249862e+04
2.642599746042639890e+04
9.821074726277289528e+02
9.969184997174360205e+02
1.056071632770530050e+04
1.939872575705830059e+03
9.955804644678770501e+02
9.962431506867329745e+02
1.003804146088480024e+03
4.444740995664079674e+04
7.371860195312019641e+03
2.390750567992619835e+04
2.379775135165869870e+04
9.992429586141639675e+02
4.075756845344220346e+04
2.484745991068370131e+04
6.354831361610290332e+04
4.770701188201730110e+04
8.960254557851500067e+03
5.564568185467729927e+04
2.644700357035180059e+04
4.550986505105569813e+04
3.175067702826969980e+04
3.334726371470800223e+04
2.704875268563830105e+04
3.916762260092840006e+04
4.074276915234910120e+04
6.356623284166630037e+04
9.987671877401650136e+02
-9.858048907391830085e+01
9.931024420465120102e+02
1.371862989245129938e+04
3.121471865615600109e+04
7.254016738906700630e+04
7.847488282495290150e+03
-9.648889779070289885e-01
3.916567973739260196e+04
8.939874265663709593e+03
5.251963019147329760e+04
3.914822396734749782e+04
1.052433333631390087e+04
1.440864093340979889e+05
9.802989995328549639e+02
9.162844628289870161e+04
2.192231633119859907e+04
4.764857948243300052e+04
2.380944773794809953e+04
2.486064660906889912e+04
4.923636451236400171e+04
5.242182652748020337e+04
4.770784817633990315e+04
1.915033693515370032e+04
8.012349071672600076e+03
3.338829876587940089e+04
4.552993897132259735e+04
1.903190009792830097e+04
3.120747495425879970e+04
1.055720304140090047e+04
9.431115261315839234e+03
2.485291897988229903e+04
9.972485348851820390e+02
2.700950969254289885e+04
8.466494450183079607e+03
1.007994941086579956e+03
1.612496286767550009e+04
2.634964244375019916e+03
9.900826967744319518e+02
9.576388197487040088e+03
1.589220919786249942e+04
4.074487476474639698e+04
9.989254443536509598e+02
1.013524773834290045e+03
5.665630133009499696e+04
4.552358050728999660e+04
6.776222261568259273e+04
7.160906628163659479e+04
8.845359525878090062e+04
5.822808536394989642e+04
3.985805629502580268e+04
3.016192934636180144e+04
6.043191691065810301e+04
2.485019603053299943e+04
8.162682671768579894e+03
1.536357498045990069e+05
1.849795586457460013e+04
1.430643072472769927e+04
8.945551050695530648e+03
7.954064632872310176e+04
1.007911019440590053e+03
9.840472568084450131e+02
1.053746481913510070e+04
1.589304673588789883e+05
2.722000593042229957e+04
-2.565526036591829850e+01
5.087777616852169740e+04
4.770932926376740215e+04
1.690663609875869952e+04
1.002153896942309984e+03
2.487587165564400129e+04
1.133936239344589922e+04
4.234588182943299762e+04
2.800346746750899911e+04
3.597920022682929994e+04
1.690499845121939870e+04
7.952348684118689562e+04
3.179030067378469903e+04
1.002453710647890034e+03
1.641842465809279929e+03
2.643377955573549843e+04
1.687639177706729970e+04
2.326230627373230163e+04
8.935222877318310566e+03
6.357041436755790346e+04
8.930784556445050839e+03
4.075178352982149954e+04
2.009159644448709878e+04
9.323267242780499510e+04
2.963231008638340063e+04
1.578542813895800009e+03
3.343393646852399979e+04
1.750544545603220104e+04
2.166300431545019819e+04
9.919956209725139615e+02
3.280963267701379664e+04
3.982932350774310180e+04
1.945445013021219893e+03
3.969392906159300037e+04
5.729299684509349754e+04
2.485410420556160170e+04
6.566257136878600249e+03
3.121574999390530138e+04
9.855877810267670429e+04
3.977324406134749734e+04
7.950798706188540382e+04
1.002600499281219982e+03
1.001666482311600021e+03
6.353334073035050096e+04
4.128350907080400066e+04
3.598151086455609766e+04
3.439335117140370130e+04
1.071919737447730040e+04
4.870048500329870149e+04
1.052618933187090079e+04
4.287226400873280363e+04
7.378630166061559976e+03
8.026645794412849682e+03
9.998786615567049694e+02
8.942806715907279795e+03
1.020854717719910013e+03
7.153828933197360311e+04
2.963726797154319866e+04
1.053874472395250086e+04
9.881616282837810559e+02
2.225289939316059827e+04
5.664489676995880291e+04
2.485216952676140136e+04
2.007441897668330057e+04
2.600435252025079990e+03
5.083291878150089906e+04
2.396147786717619965e+03
5.768445034378890341e+03
5.664243644070879964e+04
9.908077121762539718e+02
9.986715676463850286e+02
1.112058550631340040e+05
3.439976229303589935e+04
7.957654194006540638e+04
2.382441049240899883e+04
-5.632197883553470064e+01
-6.612830046786170612e+01
1.531698978422589971e+04
1.690628417156069918e+04
1.013912405958709996e+03
4.774083104002800246e+04
2.545213389557569826e+04
3.187657842433980113e+04
1.003371768123859965e+03
1.589960807004120143e+05
1.688998690500849989e+04
5.563538437966450147e+04
1.211591732229280024e+04
1.007250483922099988e+03
1.010463417037699969e+03
9.911244678315430292e+02
1.272133773363410000e+04
1.747747430665820139e+04
3.976453000010069809e+04
4.074001390610200178e+04
4.777082248104530299e+04
2.550737933268879942e+01
7.731193896315469465e+04
2.804133998289820011e+04
1.005838473780640015e+03
4.143365911168140155e+04
1.689630809340119959e+04
9.957465795693060500e+02
9.535120600081939483e+04
3.597836151947460166e+04
1.086109228408240051e+04
3.916829418722030096e+04
3.178921980438540049e+04
1.213724482735310085e+04
-3.042350245855960011e+01
4.868892974822579708e+04
3.756343427314199653e+04
3.282119369017749705e+04
5.780073674991999724e+03
9.996310356963230106e+02
4.778263254301949928e+04
2.007567655403080062e+04
9.933959924955049701e+02
1.025012902548450029e+03
6.351310273530220002e+04
2.485994579770359996e+04
5.822561173585990036e+04
1.688966111987250042e+04
9.955544895988490453e+02
2.166924844503630084e+04
1.009767046045439997e+03
1.010981365695770023e+03
1.689428353981169857e+04
4.769519506259720220e+04
3.659369324225070159e+04
3.183306416577610071e+04
3.121647279798200179e+04
3.181801176414560177e+04
4.446648064663489640e+04
2.168193459757700111e+04
1.911958423537799899e+04
3.176030974974589844e+04
3.978947341945480002e+04
4.073558211165649845e+04
1.004344365916979996e+03
1.014450455530439967e+03
2.962099700721900081e+04
9.885650701986810418e+02
9.953746175378209955e+02
1.052975064640150049e+04
2.542740015951290115e+04
7.151432892305309360e+04
3.980685216926020075e+04
2.007371564806210154e+04
4.160531054972590027e+03
1.689061726287129932e+04
2.228680041097470166e+04
2.485233619792809986e+04
9.951723150219610261e+02
1.690182647381419883e+04
2.919126005318740226e+03
2.485083086441269916e+04
1.690074515809099830e+04
3.163022910685860097e+03
1.006017626442079973e+03
7.365503803650500231e+03
1.689402214601909873e+04
3.393789998393269798e+03
2.862417163703359984e+04
6.396298584195050353e+03
4.452460550458380021e+04
1.691399832277960013e+04
5.772982085801720132e+03
9.992367370700700349e+02
1.902021263421159892e+04
3.119790287662079936e+04
1.008021839264210030e+03
5.726211576778499875e+04
1.215401246816599996e+04
5.665585204662650358e+04
6.350827450138480344e+04
2.389612259588830057e+04
1.371766574127679996e+04
4.074401422935390292e+04
4.451183886779470049e+04
3.505618974336019892e+04
3.416615881669559894e+04
5.771771148837489818e+03
3.657751143861260061e+04
2.871820503561530131e+04
3.170934530511729827e+04
2.643202386385479986e+04
2.381784374648100129e+04
8.526864469168470532e+04
4.134994837328019639e+04
7.364532140045440428e+03
1.580904487610280012e+04
6.833002917469170643e+04
2.713070191282140149e+04
7.363697430876660292e+03
7.948588549208629411e+04
8.845647319951839745e+04
4.550797884773989790e+04
9.984296833737580528e+02
8.951016657991540342e+03
2.961494831494860045e+04
3.338564912948879646e+04
2.008568724629139979e+04
5.348186111906950100e+04
7.958297224457080301e+04
1.054300598257210004e+04
2.643344573192530152e+04
5.566573859657390130e+04
4.075095886612310278e+04
3.177905242948190062e+04
2.961867094353510038e+04
5.403241633614920283e+04
3.972011693404780090e+04
3.178954967541979931e+04
5.255666224798440089e+04
7.362324696270589811e+03
3.282173943671050074e+04
6.362914368458680110e+04
2.327268283091749981e+04
2.007042668219729967e+04
4.075278578734250186e+04
1.122932284599039995e+05
6.143123582442339830e+04
2.327306432360289909e+04
1.005668571072279974e+03
2.486739449143869933e+04
2.705231454478359956e+04
9.535379496222500165e+04
2.486239047181970091e+04
3.975794721005140309e+04
2.861278988847949950e+04
-1.509369648635779937e+00
1.112856366232400032e+05
9.877837515855890160e+02
4.868784847536419693e+04
1.371374424267610084e+04
4.774097849841249990e+04
9.987433843072279842e+02
4.294143510523979785e+04
7.470665329593079514e+04
1.903744548624620074e+04
3.915775103574540117e+04
2.166465994241190128e+04
1.282170422241290071e+05
7.935494806660590257e+03
1.001906632707670042e+03
4.076091155749429890e+04
4.453311000391770358e+04
1.369575285028600047e+04
1.688099983159109979e+04
1.529673036381229940e+04
3.278482722637079860e+04
1.905356910504150073e+04
2.485423064096170128e+04
3.278937966612529999e+04
4.552573749512620270e+04
1.432290973745760084e+03
5.569355175334979867e+04
4.234155608302899782e+04
4.393382806681610236e+04
2.326324625062520136e+04
5.090889708135130059e+04
1.690634603905809854e+04
1.112152826499709954e+04
4.449242225812059769e+04
9.540056098176279920e+04
1.905083169237040056e+04
1.013526227907129964e+03
9.957815338918099997e+02
2.485753033294620036e+04
2.386301232518929828e+04
4.232207371123189660e+04
9.928856720627959476e+02
-4.959762423162420220e+01
4.128842308682180010e+04
3.076784611011590096e+04
1.001498042665579987e+03
2.007955742729959820e+04
1.272265996529730037e+05
7.730953293510629737e+04
2.857538556352150044e+04
1.351376868839760136e+05
5.665760812573940348e+04
8.027185316186149976e+03
1.530947020564860031e+04
4.870817912326640362e+04
1.272774924902060011e+05
5.664296961238500080e+04
2.008466928335150078e+04
3.179491279550609761e+05
7.375925709363779788e+03
3.199963255234169992e+03
3.916910005449240271e+04
3.128400454238059865e+03
2.390808232837399919e+04
1.053310399638610033e+04
7.869857088498640223e+03
3.375819307348940129e+03
4.550939904296540044e+04
1.529024411826210053e+04
9.540265987451109686e+04
1.889140883166830008e+03
3.224436075821889972e+03
1.213250276969779952e+04
3.439858043666680169e+04
6.996621288855289458e+04
4.614384782164829812e+04
4.767095973746610071e+03
1.908612448246559870e+04
9.888786514482010261e+02
1.000688116625480006e+03
3.185990395393819927e+04
2.912616856430639928e+03
5.881255547806090181e+04
1.272156840221680068e+04
5.559662354701680306e+04
3.968772033645829652e+04
2.960080026328999884e+04
4.869851732610339968e+04
3.176251947704889972e+04
1.917633418804390021e+04
1.003948189357339970e+03
1.689815397596190087e+04
2.859261547848729970e+04
9.861657286987690441e+02
3.186847934031519981e+04
5.029334554192540236e+04
9.521391851629960001e+03
1.004209777449480043e+03
1.909526154533429872e+04
2.167245902843549993e+04
4.234217592992480058e+04
2.485744136045670166e+04
4.869412416769150150e+04
4.199254822086029890e+03
7.876230871598089834e+03
8.524928387923620176e+04
9.937357982574319522e+02
4.159033221573209630e+03
3.978762140998709947e+04
8.056635012153889875e+03
3.438207402644560352e+04
2.803835789378319896e+04
2.008704389617839843e+04
6.677175392827860196e+04
3.341752085389180138e+04
1.053198812666569938e+04
9.945157465079489612e+02
3.979074259753210208e+04
5.753107622706529583e+03
6.722681429951740029e+03
6.373617568577799830e+03
3.187935352694039830e+04
8.271175336337099725e+04
9.640676132670830702e+04
2.483963984127340154e+04
1.430407088513709896e+05
4.234919380932160129e+04
1.013288422297020020e+03
3.153356652926349852e+03
2.643450260703590175e+04
3.916592894028530282e+04
2.390568940851429943e+04
6.677038964838160609e+04
1.007816761126479946e+03
1.690223965281149867e+04
2.704439898504099983e+04
4.870217709346109768e+04
1.000885643176300050e+03
5.187420887095479702e+04
5.823458096530420153e+04
1.586572682750050080e+04
3.279205395459839929e+04
3.916015850489900185e+04
2.704367205223420024e+04
3.759231173489899811e+04
4.074796551190590253e+04
7.960345646384129941e+04
1.006469902069719978e+03
3.279391200646400102e+04
4.869320245384619921e+04
1.213767646570129909e+04
1.117606593733470072e+04
4.777425222273919644e+04
5.761175343344970315e+03
3.279914469400460075e+04
6.460796187163909781e+04
1.589940315509769971e+04
2.536182837891090094e+04
1.848295718378260062e+04
2.643288645670139886e+04
2.864450009804699948e+04
2.006508273645809822e+04
6.354842126756229845e+03
9.541660679845479899e+04
6.842892305803179624e+04
5.029905129233049956e+04
8.051840937597199809e+04
4.391989434316910047e+04
4.771244093511319807e+04
1.918260743081269902e+04
9.872651312396600360e+02
3.279805117602519749e+04
2.484919329421710063e+04
4.075793507693510037e+04
4.184222684673100048e+03
4.755736507972539584e+03
1.759014535978180065e+05
8.747396877839989611e+04
9.220559610592400713e+04
1.690555785109809949e+04
3.017338036329809984e+04
2.485351951367290167e+04
1.371067131164269995e+04
9.542601441029070702e+04
9.575461856844989597e+03


==> expres/wages/sd-mean-subgroup1.txt <==
7.957129901102400618e+04
5.096005428207309888e+04
4.299663788440379722e+04
1.032861884260449915e+04
4.759781986370989762e+04
1.901954229850659976e+04
2.693054396434509908e+04
6.999369306981790578e+04
8.422339791860569676e+04
5.407981494540289714e+04
7.947804681810470356e+04
6.523777004765470338e+04
1.192510551198390021e+05
4.293301225519170112e+04
2.059471121104100166e+04
3.981650020276450232e+04
3.332759878321440192e+04
2.697929767372809874e+04
5.563416967906209902e+04
3.967626449978219898e+04
3.504170550078729866e+04
2.383153165377460027e+04
4.774212527476040123e+04
4.765559072426900093e+04
3.188490923850980107e+04
3.975119402970850206e+04
5.883416685063260229e+04
5.092465836042469891e+04
4.769187646016619692e+04
1.112832594067059981e+05
7.948194081605139945e+04
7.154808765785809373e+04
2.387881118413649892e+04
2.687787017807810116e+04
6.825689671408380673e+04
9.544961022545340529e+04
4.292256793513889716e+04
2.544746530201399946e+04
1.430958521385689965e+05
3.182928832539810173e+04
1.597026222704999964e+04
3.978394694899649767e+04
3.972468110083880310e+04
3.020151724410440147e+04
7.005175089490320534e+04
3.819825080333199730e+04
2.062829551871119838e+04
1.033758778163660027e+05
6.363565708813539823e+04
3.185220622554740112e+04
7.788957639427839604e+04
5.557203621329589805e+04
1.988354338522579928e+05
1.113019250902350032e+05
1.264114836774780088e+04
5.557509081822659937e+04
7.150059891988399613e+04
3.172770358491799925e+04
6.990247521170519758e+04
1.097087488227540016e+05
9.853510682750040723e+04
5.091967380422050337e+04
2.702758942079489934e+05
5.572858991580620204e+04
6.351627935407240147e+04
5.243892296420299681e+04
7.951034066136099864e+04
6.369341108821309899e+04
6.361047499878730014e+04
5.208552946494609932e+04
9.543061042104649823e+04
7.946968267378919700e+04
5.562823092293299851e+04
6.683676025430260052e+04
9.490296904485860068e+03
5.558909431270640198e+04
4.451611250292300247e+04
1.667150112547789831e+04
5.042872884711850020e+03
2.379359628737940147e+04
7.946965241629579396e+04
7.952103099060840032e+04
2.379305682585440081e+04
2.387356731561569904e+04
2.858171975948660111e+04
4.292638695797289984e+04
5.561697247861370124e+04
3.183653095922449938e+04
5.093348794833639840e+04
5.562193741271120234e+04
1.272106276751109981e+05
4.450268753505140194e+04
3.177467240282539933e+04
3.979323606855580147e+04
1.908306627239669979e+04
1.901943835180209862e+04
4.762155069907289726e+04
3.659711851216910145e+04
3.337293631406270288e+04
2.857877724960409978e+04
4.131241170588589739e+04
3.976788411969799927e+04
2.228468986287539883e+04
2.782135317755690194e+05
7.157558859804809617e+04
5.562675072664739855e+04
6.361965979661120218e+04
1.590019299104220117e+05
5.574407026358989970e+04
5.559707755384340271e+04
6.042942167334529950e+04
4.766646944020609953e+04
2.353887192225620092e+05
4.778244652010319987e+04
3.671308783362169925e+04
6.354416009403899807e+04
4.771327462253330305e+04
8.181730282038350197e+03
7.952103474683269451e+04
6.357859627354780241e+04
1.749178485360179911e+05
6.508976378803300031e+04
3.976376606500549678e+04
4.766541867489279684e+04
6.846137563611590303e+04
6.353392524746699928e+04
1.033136222135739954e+05
2.543990943685040111e+04
7.163755288811599894e+04
1.906551794666740170e+04
9.579845648870499645e+03
3.017363008521229858e+04
1.274704233719620061e+04
2.708270709953509868e+04
3.808732202233719727e+04
6.360836680318319850e+04
6.360463098300449929e+04
3.818740734241779865e+04
3.176168016649629863e+04
9.533054484437330393e+04
1.414526134134739987e+05
6.366559484029629675e+04
3.177675086475109856e+04
6.043938406854539789e+04
4.607503539182810346e+04
5.718028490425729979e+04
4.772809912509519927e+04
7.944907801551719604e+04
3.821288618506980129e+04
3.173200845206130180e+04
1.910061267960449914e+04
2.063644544077619867e+04
9.542490843780970317e+04
6.038056196330350213e+04
3.489494209852749918e+04
4.450974313785789855e+04
4.772592514188640052e+04
4.761714218079309649e+04
3.966296205847000238e+04
5.637813386222860146e+01
9.052723782183759613e+04
5.719663019387380336e+04
4.606914454296109761e+04
5.245729598766680283e+04
2.542012962218329994e+04
3.028246730705469963e+04
8.739266320097539574e+04
4.770889178907660244e+04
6.355797606877509679e+04
3.181862362304810085e+04
4.706620724096050253e+03
3.186027472374209901e+04
4.771933618454149837e+04
7.155040367732319282e+04
6.356736945729349827e+04
3.968859056541149766e+04
1.105226855027360034e+04
4.769710189675010042e+04
1.113555824924860062e+05
4.456858096891349851e+04
3.495712217478679668e+04
5.569383376080290327e+04
5.576076647232910182e+04
3.492053906099669985e+04
6.367940409537259984e+04
5.562257949751900014e+04
1.669810250776149915e+05
1.590242054619370028e+05
3.338177397595410002e+04
5.245480221345929749e+04
2.862532974309930069e+04
9.537055595072319556e+04
4.461020258993290190e+04
6.678655078381219937e+04
3.185510333792460005e+04
4.460017706202319823e+04
1.599754559991819951e+04
6.969149279134479968e+01
4.936521900227630249e+04
3.971692770914729772e+04
6.354944624746640329e+04
6.362979981561670138e+04
5.409748869908520282e+04
6.356348521659299877e+04
5.570230145451179851e+04
1.905134040966899920e+04
1.589790911507600104e+05
4.290643302165850037e+04
2.220662116329410128e+04
1.149184437630990033e+04
5.715024287161620305e+04
4.136367762365639646e+04
1.596142730116389976e+04
8.747340751686570002e+04
4.768254615621749690e+04
3.494791823672060127e+04
3.982337412327500351e+04
4.451380489482849953e+04
1.509678782996200025e+05
6.041179974000310176e+04
4.766092521168079838e+04
5.705556534298769839e+04
6.358134565374509839e+04
3.429332093897899904e+04
2.214954275651639909e+04
6.049212123055339907e+04
2.710083497617299872e+04
6.350567439245970309e+04
3.970641758461209974e+04
5.086395674859100109e+04
1.106221663180600081e+04
4.776534063876359869e+04
6.654283587747269735e+01
3.967853269813479710e+04
4.296336200533509691e+04
2.705568662632779888e+04
3.184465186267030003e+04
9.545742124271699868e+04
5.564557789495820180e+04
1.421430879538510089e+04
5.571234843209359678e+04
1.913135553616949983e+04
4.772458340577950003e+04
3.025189265491420156e+04
1.417638725298670033e+04
4.777985992379779782e+04
1.430046058017960058e+04
5.249927526807379763e+04
1.362260933938890048e+04
3.335727989944040019e+04
4.774605656498519966e+04
5.563662223692519910e+04
4.444740995664079674e+04
6.354831361610290332e+04
4.770701188201730110e+04
5.564568185467729927e+04
3.175067702826969980e+04
3.334726371470800223e+04
2.704875268563830105e+04
6.356623284166630037e+04
5.251963019147329760e+04
2.192231633119859907e+04
4.764857948243300052e+04
2.380944773794809953e+04
4.923636451236400171e+04
5.242182652748020337e+04
4.770784817633990315e+04
1.915033693515370032e+04
3.338829876587940089e+04
1.903190009792830097e+04
2.700950969254289885e+04
1.589220919786249942e+04
7.160906628163659479e+04
3.985805629502580268e+04
3.016192934636180144e+04
6.043191691065810301e+04
1.430643072472769927e+04
7.954064632872310176e+04
5.087777616852169740e+04
4.770932926376740215e+04
7.952348684118689562e+04
3.179030067378469903e+04
6.357041436755790346e+04
3.343393646852399979e+04
3.982932350774310180e+04
3.969392906159300037e+04
5.729299684509349754e+04
9.855877810267670429e+04
3.977324406134749734e+04
7.950798706188540382e+04
6.353334073035050096e+04
4.128350907080400066e+04
4.287226400873280363e+04
7.153828933197360311e+04
5.083291878150089906e+04
1.112058550631340040e+05
4.774083104002800246e+04
3.187657842433980113e+04
1.589960807004120143e+05
5.563538437966450147e+04
1.272133773363410000e+04
1.747747430665820139e+04
3.976453000010069809e+04
4.777082248104530299e+04
2.550737933268879942e+01
9.535120600081939483e+04
3.178921980438540049e+04
4.778263254301949928e+04
6.351310273530220002e+04
4.769519506259720220e+04
3.183306416577610071e+04
3.978947341945480002e+04
7.151432892305309360e+04
3.980685216926020075e+04
2.228680041097470166e+04
2.862417163703359984e+04
4.452460550458380021e+04
5.726211576778499875e+04
6.350827450138480344e+04
4.451183886779470049e+04
3.505618974336019892e+04
3.657751143861260061e+04
2.871820503561530131e+04
3.170934530511729827e+04
2.381784374648100129e+04
4.134994837328019639e+04
1.580904487610280012e+04
6.833002917469170643e+04
2.713070191282140149e+04
7.948588549208629411e+04
3.338564912948879646e+04
7.958297224457080301e+04
5.566573859657390130e+04
3.177905242948190062e+04
5.403241633614920283e+04
3.178954967541979931e+04
5.255666224798440089e+04
6.362914368458680110e+04
2.705231454478359956e+04
9.535379496222500165e+04
1.112856366232400032e+05
4.774097849841249990e+04
4.294143510523979785e+04
7.470665329593079514e+04
4.453311000391770358e+04
5.569355175334979867e+04
1.112152826499709954e+04
4.449242225812059769e+04
9.540056098176279920e+04
1.905083169237040056e+04
2.386301232518929828e+04
1.272265996529730037e+05
1.351376868839760136e+05
1.272774924902060011e+05
3.179491279550609761e+05
2.390808232837399919e+04
7.869857088498640223e+03
9.540265987451109686e+04
6.996621288855289458e+04
4.614384782164829812e+04
3.185990395393819927e+04
1.272156840221680068e+04
5.559662354701680306e+04
3.176251947704889972e+04
1.917633418804390021e+04
2.859261547848729970e+04
3.186847934031519981e+04
1.909526154533429872e+04
3.978762140998709947e+04
6.677175392827860196e+04
3.341752085389180138e+04
3.187935352694039830e+04
1.430407088513709896e+05
2.390568940851429943e+04
6.677038964838160609e+04
2.704439898504099983e+04
2.704367205223420024e+04
7.960345646384129941e+04
1.117606593733470072e+04
4.777425222273919644e+04
1.589940315509769971e+04
2.536182837891090094e+04
2.864450009804699948e+04
9.541660679845479899e+04
6.842892305803179624e+04
4.771244093511319807e+04
8.747396877839989611e+04
9.220559610592400713e+04
3.017338036329809984e+04
9.542601441029070702e+04
9.575461856844989597e+03


==> expres/wages/sd-mean-subgroup2.txt <==
7.957129901102400618e+04
5.096005428207309888e+04
4.299663788440379722e+04
1.032861884260449915e+04
4.759781986370989762e+04
1.901954229850659976e+04
2.693054396434509908e+04
6.999369306981790578e+04
8.422339791860569676e+04
5.407981494540289714e+04
7.947804681810470356e+04
6.523777004765470338e+04
1.192510551198390021e+05
4.293301225519170112e+04
2.059471121104100166e+04
3.981650020276450232e+04
3.332759878321440192e+04
2.697929767372809874e+04
5.563416967906209902e+04
3.967626449978219898e+04
3.504170550078729866e+04
2.383153165377460027e+04
4.774212527476040123e+04
4.765559072426900093e+04
3.188490923850980107e+04
3.975119402970850206e+04
5.883416685063260229e+04
5.092465836042469891e+04
4.769187646016619692e+04
1.112832594067059981e+05
7.948194081605139945e+04
7.154808765785809373e+04
2.387881118413649892e+04
2.687787017807810116e+04
6.825689671408380673e+04
9.544961022545340529e+04
4.292256793513889716e+04
2.544746530201399946e+04
1.430958521385689965e+05
3.182928832539810173e+04
1.597026222704999964e+04
3.978394694899649767e+04
3.972468110083880310e+04
3.020151724410440147e+04
7.005175089490320534e+04
3.819825080333199730e+04
2.062829551871119838e+04
1.033758778163660027e+05
6.363565708813539823e+04
3.185220622554740112e+04
7.788957639427839604e+04
5.557203621329589805e+04
1.988354338522579928e+05
1.113019250902350032e+05
1.264114836774780088e+04
5.557509081822659937e+04
7.150059891988399613e+04
3.172770358491799925e+04
6.990247521170519758e+04
1.097087488227540016e+05
9.853510682750040723e+04
5.091967380422050337e+04
2.702758942079489934e+05
5.572858991580620204e+04
6.351627935407240147e+04
5.243892296420299681e+04
7.951034066136099864e+04
6.369341108821309899e+04
6.361047499878730014e+04
5.208552946494609932e+04
9.543061042104649823e+04
7.946968267378919700e+04
5.562823092293299851e+04
6.683676025430260052e+04
9.490296904485860068e+03
5.558909431270640198e+04
4.451611250292300247e+04
1.667150112547789831e+04
5.042872884711850020e+03
2.379359628737940147e+04
7.946965241629579396e+04
7.952103099060840032e+04
2.379305682585440081e+04
2.387356731561569904e+04
2.858171975948660111e+04
4.292638695797289984e+04
5.561697247861370124e+04
3.183653095922449938e+04
5.093348794833639840e+04
5.562193741271120234e+04
1.272106276751109981e+05
4.450268753505140194e+04
3.177467240282539933e+04
3.979323606855580147e+04
1.908306627239669979e+04
1.901943835180209862e+04
4.762155069907289726e+04
3.659711851216910145e+04
3.337293631406270288e+04
2.857877724960409978e+04
4.131241170588589739e+04
3.976788411969799927e+04
2.228468986287539883e+04
2.782135317755690194e+05
7.157558859804809617e+04
5.562675072664739855e+04
6.361965979661120218e+04
1.590019299104220117e+05
5.574407026358989970e+04
5.559707755384340271e+04
6.042942167334529950e+04
4.766646944020609953e+04
2.353887192225620092e+05
4.778244652010319987e+04
3.671308783362169925e+04
6.354416009403899807e+04
4.771327462253330305e+04
8.181730282038350197e+03
7.952103474683269451e+04
6.357859627354780241e+04
1.749178485360179911e+05
6.508976378803300031e+04
3.976376606500549678e+04
4.766541867489279684e+04
6.846137563611590303e+04
6.353392524746699928e+04
1.033136222135739954e+05
2.543990943685040111e+04
7.163755288811599894e+04
1.906551794666740170e+04
9.579845648870499645e+03
3.017363008521229858e+04
1.274704233719620061e+04
2.708270709953509868e+04
3.808732202233719727e+04
6.360836680318319850e+04
6.360463098300449929e+04
3.818740734241779865e+04
3.176168016649629863e+04
9.533054484437330393e+04
1.414526134134739987e+05
6.366559484029629675e+04
3.177675086475109856e+04
6.043938406854539789e+04
4.607503539182810346e+04
5.718028490425729979e+04
4.772809912509519927e+04
7.944907801551719604e+04
3.821288618506980129e+04
3.173200845206130180e+04
1.910061267960449914e+04
2.063644544077619867e+04
9.542490843780970317e+04
6.038056196330350213e+04
3.489494209852749918e+04
4.450974313785789855e+04
4.772592514188640052e+04
4.761714218079309649e+04
3.966296205847000238e+04
5.637813386222860146e+01
9.052723782183759613e+04
5.719663019387380336e+04
4.606914454296109761e+04
5.245729598766680283e+04
2.542012962218329994e+04
3.028246730705469963e+04
8.739266320097539574e+04
4.770889178907660244e+04
6.355797606877509679e+04
3.181862362304810085e+04
4.706620724096050253e+03
3.186027472374209901e+04
4.771933618454149837e+04
7.155040367732319282e+04
6.356736945729349827e+04
3.968859056541149766e+04
1.105226855027360034e+04
4.769710189675010042e+04
1.113555824924860062e+05
4.456858096891349851e+04
3.495712217478679668e+04
5.569383376080290327e+04
5.576076647232910182e+04
3.492053906099669985e+04
6.367940409537259984e+04
5.562257949751900014e+04
1.669810250776149915e+05
1.590242054619370028e+05
3.338177397595410002e+04
5.245480221345929749e+04
2.862532974309930069e+04
9.537055595072319556e+04
4.461020258993290190e+04
6.678655078381219937e+04
3.185510333792460005e+04
4.460017706202319823e+04
1.599754559991819951e+04
6.969149279134479968e+01
4.936521900227630249e+04
3.971692770914729772e+04
6.354944624746640329e+04
6.362979981561670138e+04
5.409748869908520282e+04
6.356348521659299877e+04
5.570230145451179851e+04
1.905134040966899920e+04
1.589790911507600104e+05
4.290643302165850037e+04
2.220662116329410128e+04
1.149184437630990033e+04
5.715024287161620305e+04
4.136367762365639646e+04
1.596142730116389976e+04
8.747340751686570002e+04
4.768254615621749690e+04
3.494791823672060127e+04
3.982337412327500351e+04
4.451380489482849953e+04
1.509678782996200025e+05
6.041179974000310176e+04
4.766092521168079838e+04
5.705556534298769839e+04
6.358134565374509839e+04
3.429332093897899904e+04
2.214954275651639909e+04
6.049212123055339907e+04
2.710083497617299872e+04
6.350567439245970309e+04
3.970641758461209974e+04
5.086395674859100109e+04
1.106221663180600081e+04
4.776534063876359869e+04
6.654283587747269735e+01
3.967853269813479710e+04
4.296336200533509691e+04
2.705568662632779888e+04
3.184465186267030003e+04
9.545742124271699868e+04
5.564557789495820180e+04
1.421430879538510089e+04
5.571234843209359678e+04
1.913135553616949983e+04
4.772458340577950003e+04
3.025189265491420156e+04
1.417638725298670033e+04
4.777985992379779782e+04
1.430046058017960058e+04
5.249927526807379763e+04
1.362260933938890048e+04
3.335727989944040019e+04
4.774605656498519966e+04
5.563662223692519910e+04
4.444740995664079674e+04
6.354831361610290332e+04
4.770701188201730110e+04
5.564568185467729927e+04
3.175067702826969980e+04
3.334726371470800223e+04
2.704875268563830105e+04
6.356623284166630037e+04
5.251963019147329760e+04
2.192231633119859907e+04
4.764857948243300052e+04
2.380944773794809953e+04
4.923636451236400171e+04
5.242182652748020337e+04
4.770784817633990315e+04
1.915033693515370032e+04
3.338829876587940089e+04
1.903190009792830097e+04
2.700950969254289885e+04
1.589220919786249942e+04
7.160906628163659479e+04
3.985805629502580268e+04
3.016192934636180144e+04
6.043191691065810301e+04
1.430643072472769927e+04
7.954064632872310176e+04
5.087777616852169740e+04
4.770932926376740215e+04
7.952348684118689562e+04
3.179030067378469903e+04
6.357041436755790346e+04
3.343393646852399979e+04
3.982932350774310180e+04
3.969392906159300037e+04
5.729299684509349754e+04
9.855877810267670429e+04
3.977324406134749734e+04
7.950798706188540382e+04
6.353334073035050096e+04
4.128350907080400066e+04
4.287226400873280363e+04
7.153828933197360311e+04
5.083291878150089906e+04
1.112058550631340040e+05
4.774083104002800246e+04
3.187657842433980113e+04
1.589960807004120143e+05
5.563538437966450147e+04
1.272133773363410000e+04
1.747747430665820139e+04
3.976453000010069809e+04
4.777082248104530299e+04
2.550737933268879942e+01
9.535120600081939483e+04
3.178921980438540049e+04
4.778263254301949928e+04
6.351310273530220002e+04
4.769519506259720220e+04
3.183306416577610071e+04
3.978947341945480002e+04
7.151432892305309360e+04
3.980685216926020075e+04
2.228680041097470166e+04
2.862417163703359984e+04
4.452460550458380021e+04
5.726211576778499875e+04
6.350827450138480344e+04
4.451183886779470049e+04
3.505618974336019892e+04
3.657751143861260061e+04
2.871820503561530131e+04
3.170934530511729827e+04
2.381784374648100129e+04
4.134994837328019639e+04
1.580904487610280012e+04
6.833002917469170643e+04
2.713070191282140149e+04
7.948588549208629411e+04
3.338564912948879646e+04
7.958297224457080301e+04
5.566573859657390130e+04
3.177905242948190062e+04
5.403241633614920283e+04
3.178954967541979931e+04
5.255666224798440089e+04
6.362914368458680110e+04
2.705231454478359956e+04
9.535379496222500165e+04
1.112856366232400032e+05
4.774097849841249990e+04
4.294143510523979785e+04
7.470665329593079514e+04
4.453311000391770358e+04
5.569355175334979867e+04
1.112152826499709954e+04
4.449242225812059769e+04
9.540056098176279920e+04
1.905083169237040056e+04
2.386301232518929828e+04
1.272265996529730037e+05
1.351376868839760136e+05
1.272774924902060011e+05
3.179491279550609761e+05
2.390808232837399919e+04
7.869857088498640223e+03
9.540265987451109686e+04
6.996621288855289458e+04
4.614384782164829812e+04
3.185990395393819927e+04
1.272156840221680068e+04
5.559662354701680306e+04
3.176251947704889972e+04
1.917633418804390021e+04
2.859261547848729970e+04
3.186847934031519981e+04
1.909526154533429872e+04
3.978762140998709947e+04
6.677175392827860196e+04
3.341752085389180138e+04
3.187935352694039830e+04
1.430407088513709896e+05
2.390568940851429943e+04
6.677038964838160609e+04
2.704439898504099983e+04
2.704367205223420024e+04
7.960345646384129941e+04
1.117606593733470072e+04
4.777425222273919644e+04
1.589940315509769971e+04
2.536182837891090094e+04
2.864450009804699948e+04
9.541660679845479899e+04
6.842892305803179624e+04
4.771244093511319807e+04
8.747396877839989611e+04
9.220559610592400713e+04
3.017338036329809984e+04
9.542601441029070702e+04
9.575461856844989597e+03


==> expres/wages/sd-mean-subgroup3.txt <==
7.957129901102400618e+04
5.096005428207309888e+04
4.299663788440379722e+04
1.032861884260449915e+04
4.759781986370989762e+04
1.901954229850659976e+04
2.693054396434509908e+04
6.999369306981790578e+04
8.422339791860569676e+04
5.407981494540289714e+04
7.947804681810470356e+04
6.523777004765470338e+04
1.192510551198390021e+05
4.293301225519170112e+04
2.059471121104100166e+04
3.981650020276450232e+04
3.332759878321440192e+04
2.697929767372809874e+04
5.563416967906209902e+04
3.967626449978219898e+04
3.504170550078729866e+04
2.383153165377460027e+04
4.774212527476040123e+04
4.765559072426900093e+04
3.188490923850980107e+04
3.975119402970850206e+04
5.883416685063260229e+04
5.092465836042469891e+04
4.769187646016619692e+04
1.112832594067059981e+05
7.948194081605139945e+04
7.154808765785809373e+04
2.387881118413649892e+04
2.687787017807810116e+04
6.825689671408380673e+04
9.544961022545340529e+04
4.292256793513889716e+04
2.544746530201399946e+04
1.430958521385689965e+05
3.182928832539810173e+04
1.597026222704999964e+04
3.978394694899649767e+04
3.972468110083880310e+04
3.020151724410440147e+04
7.005175089490320534e+04
3.819825080333199730e+04
2.062829551871119838e+04
1.033758778163660027e+05
6.363565708813539823e+04
3.185220622554740112e+04
7.788957639427839604e+04
5.557203621329589805e+04
1.988354338522579928e+05
1.113019250902350032e+05
1.264114836774780088e+04
5.557509081822659937e+04
7.150059891988399613e+04
3.172770358491799925e+04
6.990247521170519758e+04
1.097087488227540016e+05
9.853510682750040723e+04
5.091967380422050337e+04
2.702758942079489934e+05
5.572858991580620204e+04
6.351627935407240147e+04
5.243892296420299681e+04
7.951034066136099864e+04
6.369341108821309899e+04
6.361047499878730014e+04
5.208552946494609932e+04
9.543061042104649823e+04
7.946968267378919700e+04
5.562823092293299851e+04
6.683676025430260052e+04
9.490296904485860068e+03
5.558909431270640198e+04
4.451611250292300247e+04
1.667150112547789831e+04
5.042872884711850020e+03
2.379359628737940147e+04
7.946965241629579396e+04
7.952103099060840032e+04
2.379305682585440081e+04
2.387356731561569904e+04
2.858171975948660111e+04
4.292638695797289984e+04
5.561697247861370124e+04
3.183653095922449938e+04
5.093348794833639840e+04
5.562193741271120234e+04
1.272106276751109981e+05
4.450268753505140194e+04
3.177467240282539933e+04
3.979323606855580147e+04
1.908306627239669979e+04
1.901943835180209862e+04
4.762155069907289726e+04
3.659711851216910145e+04
3.337293631406270288e+04
2.857877724960409978e+04
4.131241170588589739e+04
3.976788411969799927e+04
2.228468986287539883e+04
2.782135317755690194e+05
7.157558859804809617e+04
5.562675072664739855e+04
6.361965979661120218e+04
1.590019299104220117e+05
5.574407026358989970e+04
5.559707755384340271e+04
6.042942167334529950e+04
4.766646944020609953e+04
2.353887192225620092e+05
4.778244652010319987e+04
3.671308783362169925e+04
6.354416009403899807e+04
4.771327462253330305e+04
8.181730282038350197e+03
7.952103474683269451e+04
6.357859627354780241e+04
1.749178485360179911e+05
6.508976378803300031e+04
3.976376606500549678e+04
4.766541867489279684e+04
6.846137563611590303e+04
6.353392524746699928e+04
1.033136222135739954e+05
2.543990943685040111e+04
7.163755288811599894e+04
1.906551794666740170e+04
9.579845648870499645e+03
3.017363008521229858e+04
1.274704233719620061e+04
2.708270709953509868e+04
3.808732202233719727e+04
6.360836680318319850e+04
6.360463098300449929e+04
3.818740734241779865e+04
3.176168016649629863e+04
9.533054484437330393e+04
1.414526134134739987e+05
6.366559484029629675e+04
3.177675086475109856e+04
6.043938406854539789e+04
4.607503539182810346e+04
5.718028490425729979e+04
4.772809912509519927e+04
7.944907801551719604e+04
3.821288618506980129e+04
3.173200845206130180e+04
1.910061267960449914e+04
2.063644544077619867e+04
9.542490843780970317e+04
6.038056196330350213e+04
3.489494209852749918e+04
4.450974313785789855e+04
4.772592514188640052e+04
4.761714218079309649e+04
3.966296205847000238e+04
5.637813386222860146e+01
9.052723782183759613e+04
5.719663019387380336e+04
4.606914454296109761e+04
5.245729598766680283e+04
2.542012962218329994e+04
3.028246730705469963e+04
8.739266320097539574e+04
4.770889178907660244e+04
6.355797606877509679e+04
3.181862362304810085e+04
4.706620724096050253e+03
3.186027472374209901e+04
4.771933618454149837e+04
7.155040367732319282e+04
6.356736945729349827e+04
3.968859056541149766e+04
1.105226855027360034e+04
4.769710189675010042e+04
1.113555824924860062e+05
4.456858096891349851e+04
3.495712217478679668e+04
5.569383376080290327e+04
5.576076647232910182e+04
3.492053906099669985e+04
6.367940409537259984e+04
5.562257949751900014e+04
1.669810250776149915e+05
1.590242054619370028e+05
3.338177397595410002e+04
5.245480221345929749e+04
2.862532974309930069e+04
9.537055595072319556e+04
4.461020258993290190e+04
6.678655078381219937e+04
3.185510333792460005e+04
4.460017706202319823e+04
1.599754559991819951e+04
6.969149279134479968e+01
4.936521900227630249e+04
3.971692770914729772e+04
6.354944624746640329e+04
6.362979981561670138e+04
5.409748869908520282e+04
6.356348521659299877e+04
5.570230145451179851e+04
1.905134040966899920e+04
1.589790911507600104e+05
4.290643302165850037e+04
2.220662116329410128e+04
1.149184437630990033e+04
5.715024287161620305e+04
4.136367762365639646e+04
1.596142730116389976e+04
8.747340751686570002e+04
4.768254615621749690e+04
3.494791823672060127e+04
3.982337412327500351e+04
4.451380489482849953e+04
1.509678782996200025e+05
6.041179974000310176e+04
4.766092521168079838e+04
5.705556534298769839e+04
6.358134565374509839e+04
3.429332093897899904e+04
2.214954275651639909e+04
6.049212123055339907e+04
2.710083497617299872e+04
6.350567439245970309e+04
3.970641758461209974e+04
5.086395674859100109e+04
1.106221663180600081e+04
4.776534063876359869e+04
6.654283587747269735e+01
3.967853269813479710e+04
4.296336200533509691e+04
2.705568662632779888e+04
3.184465186267030003e+04
9.545742124271699868e+04
5.564557789495820180e+04
1.421430879538510089e+04
5.571234843209359678e+04
1.913135553616949983e+04
4.772458340577950003e+04
3.025189265491420156e+04
1.417638725298670033e+04
4.777985992379779782e+04
1.430046058017960058e+04
5.249927526807379763e+04
1.362260933938890048e+04
3.335727989944040019e+04
4.774605656498519966e+04
5.563662223692519910e+04
4.444740995664079674e+04
6.354831361610290332e+04
4.770701188201730110e+04
5.564568185467729927e+04
3.175067702826969980e+04
3.334726371470800223e+04
2.704875268563830105e+04
6.356623284166630037e+04
5.251963019147329760e+04
2.192231633119859907e+04
4.764857948243300052e+04
2.380944773794809953e+04
4.923636451236400171e+04
5.242182652748020337e+04
4.770784817633990315e+04
1.915033693515370032e+04
3.338829876587940089e+04
1.903190009792830097e+04
2.700950969254289885e+04
1.589220919786249942e+04
7.160906628163659479e+04
3.985805629502580268e+04
3.016192934636180144e+04
6.043191691065810301e+04
1.430643072472769927e+04
7.954064632872310176e+04
5.087777616852169740e+04
4.770932926376740215e+04
7.952348684118689562e+04
3.179030067378469903e+04
6.357041436755790346e+04
3.343393646852399979e+04
3.982932350774310180e+04
3.969392906159300037e+04
5.729299684509349754e+04
9.855877810267670429e+04
3.977324406134749734e+04
7.950798706188540382e+04
6.353334073035050096e+04
4.128350907080400066e+04
4.287226400873280363e+04
7.153828933197360311e+04
5.083291878150089906e+04
1.112058550631340040e+05
4.774083104002800246e+04
3.187657842433980113e+04
1.589960807004120143e+05
5.563538437966450147e+04
1.272133773363410000e+04
1.747747430665820139e+04
3.976453000010069809e+04
4.777082248104530299e+04
2.550737933268879942e+01
9.535120600081939483e+04
3.178921980438540049e+04
4.778263254301949928e+04
6.351310273530220002e+04
4.769519506259720220e+04
3.183306416577610071e+04
3.978947341945480002e+04
7.151432892305309360e+04
3.980685216926020075e+04
2.228680041097470166e+04
2.862417163703359984e+04
4.452460550458380021e+04
5.726211576778499875e+04
6.350827450138480344e+04
4.451183886779470049e+04
3.505618974336019892e+04
3.657751143861260061e+04
2.871820503561530131e+04
3.170934530511729827e+04
2.381784374648100129e+04
4.134994837328019639e+04
1.580904487610280012e+04
6.833002917469170643e+04
2.713070191282140149e+04
7.948588549208629411e+04
3.338564912948879646e+04
7.958297224457080301e+04
5.566573859657390130e+04
3.177905242948190062e+04
5.403241633614920283e+04
3.178954967541979931e+04
5.255666224798440089e+04
6.362914368458680110e+04
2.705231454478359956e+04
9.535379496222500165e+04
1.112856366232400032e+05
4.774097849841249990e+04
4.294143510523979785e+04
7.470665329593079514e+04
4.453311000391770358e+04
5.569355175334979867e+04
1.112152826499709954e+04
4.449242225812059769e+04
9.540056098176279920e+04
1.905083169237040056e+04
2.386301232518929828e+04
1.272265996529730037e+05
1.351376868839760136e+05
1.272774924902060011e+05
3.179491279550609761e+05
2.390808232837399919e+04
7.869857088498640223e+03
9.540265987451109686e+04
6.996621288855289458e+04
4.614384782164829812e+04
3.185990395393819927e+04
1.272156840221680068e+04
5.559662354701680306e+04
3.176251947704889972e+04
1.917633418804390021e+04
2.859261547848729970e+04
3.186847934031519981e+04
1.909526154533429872e+04
3.978762140998709947e+04
6.677175392827860196e+04
3.341752085389180138e+04
3.187935352694039830e+04
1.430407088513709896e+05
2.390568940851429943e+04
6.677038964838160609e+04
2.704439898504099983e+04
2.704367205223420024e+04
7.960345646384129941e+04
1.117606593733470072e+04
4.777425222273919644e+04
1.589940315509769971e+04
2.536182837891090094e+04
2.864450009804699948e+04
9.541660679845479899e+04
6.842892305803179624e+04
4.771244093511319807e+04
8.747396877839989611e+04
9.220559610592400713e+04
3.017338036329809984e+04
9.542601441029070702e+04
9.575461856844989597e+03


==> expres/wages/sd-mean-subgroup4.txt <==
7.957129901102400618e+04
5.096005428207309888e+04
4.299663788440379722e+04
1.032861884260449915e+04
4.759781986370989762e+04
1.901954229850659976e+04
2.693054396434509908e+04
6.999369306981790578e+04
8.422339791860569676e+04
5.407981494540289714e+04
7.947804681810470356e+04
6.523777004765470338e+04
1.192510551198390021e+05
4.293301225519170112e+04
2.059471121104100166e+04
3.981650020276450232e+04
3.332759878321440192e+04
2.697929767372809874e+04
5.563416967906209902e+04
3.967626449978219898e+04
3.504170550078729866e+04
2.383153165377460027e+04
4.774212527476040123e+04
4.765559072426900093e+04
3.188490923850980107e+04
3.975119402970850206e+04
5.883416685063260229e+04
5.092465836042469891e+04
4.769187646016619692e+04
1.112832594067059981e+05
7.948194081605139945e+04
7.154808765785809373e+04
2.387881118413649892e+04
2.687787017807810116e+04
6.825689671408380673e+04
9.544961022545340529e+04
4.292256793513889716e+04
2.544746530201399946e+04
1.430958521385689965e+05
3.182928832539810173e+04
1.597026222704999964e+04
3.978394694899649767e+04
3.972468110083880310e+04
3.020151724410440147e+04
7.005175089490320534e+04
3.819825080333199730e+04
2.062829551871119838e+04
1.033758778163660027e+05
6.363565708813539823e+04
3.185220622554740112e+04
7.788957639427839604e+04
5.557203621329589805e+04
1.988354338522579928e+05
1.113019250902350032e+05
1.264114836774780088e+04
5.557509081822659937e+04
7.150059891988399613e+04
3.172770358491799925e+04
6.990247521170519758e+04
1.097087488227540016e+05
9.853510682750040723e+04
5.091967380422050337e+04
2.702758942079489934e+05
5.572858991580620204e+04
6.351627935407240147e+04
5.243892296420299681e+04
7.951034066136099864e+04
6.369341108821309899e+04
6.361047499878730014e+04
5.208552946494609932e+04
9.543061042104649823e+04
7.946968267378919700e+04
5.562823092293299851e+04
6.683676025430260052e+04
9.490296904485860068e+03
5.558909431270640198e+04
4.451611250292300247e+04
1.667150112547789831e+04
5.042872884711850020e+03
2.379359628737940147e+04
7.946965241629579396e+04
7.952103099060840032e+04
2.379305682585440081e+04
2.387356731561569904e+04
2.858171975948660111e+04
4.292638695797289984e+04
5.561697247861370124e+04
3.183653095922449938e+04
5.093348794833639840e+04
5.562193741271120234e+04
1.272106276751109981e+05
4.450268753505140194e+04
3.177467240282539933e+04
3.979323606855580147e+04
1.908306627239669979e+04
1.901943835180209862e+04
4.762155069907289726e+04
3.659711851216910145e+04
3.337293631406270288e+04
2.857877724960409978e+04
4.131241170588589739e+04
3.976788411969799927e+04
2.228468986287539883e+04
2.782135317755690194e+05
7.157558859804809617e+04
5.562675072664739855e+04
6.361965979661120218e+04
1.590019299104220117e+05
5.574407026358989970e+04
5.559707755384340271e+04
6.042942167334529950e+04
4.766646944020609953e+04
2.353887192225620092e+05
4.778244652010319987e+04
3.671308783362169925e+04
6.354416009403899807e+04
4.771327462253330305e+04
8.181730282038350197e+03
7.952103474683269451e+04
6.357859627354780241e+04
1.749178485360179911e+05
6.508976378803300031e+04
3.976376606500549678e+04
4.766541867489279684e+04
6.846137563611590303e+04
6.353392524746699928e+04
1.033136222135739954e+05
2.543990943685040111e+04
7.163755288811599894e+04
1.906551794666740170e+04
9.579845648870499645e+03
3.017363008521229858e+04
1.274704233719620061e+04
2.708270709953509868e+04
3.808732202233719727e+04
6.360836680318319850e+04
6.360463098300449929e+04
3.818740734241779865e+04
3.176168016649629863e+04
9.533054484437330393e+04
1.414526134134739987e+05
6.366559484029629675e+04
3.177675086475109856e+04
6.043938406854539789e+04
4.607503539182810346e+04
5.718028490425729979e+04
4.772809912509519927e+04
7.944907801551719604e+04
3.821288618506980129e+04
3.173200845206130180e+04
1.910061267960449914e+04
2.063644544077619867e+04
9.542490843780970317e+04
6.038056196330350213e+04
3.489494209852749918e+04
4.450974313785789855e+04
4.772592514188640052e+04
4.761714218079309649e+04
3.966296205847000238e+04
5.637813386222860146e+01
9.052723782183759613e+04
5.719663019387380336e+04
4.606914454296109761e+04
5.245729598766680283e+04
2.542012962218329994e+04
3.028246730705469963e+04
8.739266320097539574e+04
4.770889178907660244e+04
6.355797606877509679e+04
3.181862362304810085e+04
4.706620724096050253e+03
3.186027472374209901e+04
4.771933618454149837e+04
7.155040367732319282e+04
6.356736945729349827e+04
3.968859056541149766e+04
1.105226855027360034e+04
4.769710189675010042e+04
1.113555824924860062e+05
4.456858096891349851e+04
3.495712217478679668e+04
5.569383376080290327e+04
5.576076647232910182e+04
3.492053906099669985e+04
6.367940409537259984e+04
5.562257949751900014e+04
1.669810250776149915e+05
1.590242054619370028e+05
3.338177397595410002e+04
5.245480221345929749e+04
2.862532974309930069e+04
9.537055595072319556e+04
4.461020258993290190e+04
6.678655078381219937e+04
3.185510333792460005e+04
4.460017706202319823e+04
1.599754559991819951e+04
6.969149279134479968e+01
4.936521900227630249e+04
3.971692770914729772e+04
6.354944624746640329e+04
6.362979981561670138e+04
5.409748869908520282e+04
6.356348521659299877e+04
5.570230145451179851e+04
1.905134040966899920e+04
1.589790911507600104e+05
4.290643302165850037e+04
2.220662116329410128e+04
1.149184437630990033e+04
5.715024287161620305e+04
4.136367762365639646e+04
1.596142730116389976e+04
8.747340751686570002e+04
4.768254615621749690e+04
3.494791823672060127e+04
3.982337412327500351e+04
4.451380489482849953e+04
1.509678782996200025e+05
6.041179974000310176e+04
4.766092521168079838e+04
5.705556534298769839e+04
6.358134565374509839e+04
3.429332093897899904e+04
2.214954275651639909e+04
6.049212123055339907e+04
2.710083497617299872e+04
6.350567439245970309e+04
3.970641758461209974e+04
5.086395674859100109e+04
1.106221663180600081e+04
4.776534063876359869e+04
6.654283587747269735e+01
3.967853269813479710e+04
4.296336200533509691e+04
2.705568662632779888e+04
3.184465186267030003e+04
9.545742124271699868e+04
5.564557789495820180e+04
1.421430879538510089e+04
5.571234843209359678e+04
1.913135553616949983e+04
4.772458340577950003e+04
3.025189265491420156e+04
1.417638725298670033e+04
4.777985992379779782e+04
1.430046058017960058e+04
5.249927526807379763e+04
1.362260933938890048e+04
3.335727989944040019e+04
4.774605656498519966e+04
5.563662223692519910e+04
4.444740995664079674e+04
6.354831361610290332e+04
4.770701188201730110e+04
5.564568185467729927e+04
3.175067702826969980e+04
3.334726371470800223e+04
2.704875268563830105e+04
6.356623284166630037e+04
5.251963019147329760e+04
2.192231633119859907e+04
4.764857948243300052e+04
2.380944773794809953e+04
4.923636451236400171e+04
5.242182652748020337e+04
4.770784817633990315e+04
1.915033693515370032e+04
3.338829876587940089e+04
1.903190009792830097e+04
2.700950969254289885e+04
1.589220919786249942e+04
7.160906628163659479e+04
3.985805629502580268e+04
3.016192934636180144e+04
6.043191691065810301e+04
1.430643072472769927e+04
7.954064632872310176e+04
5.087777616852169740e+04
4.770932926376740215e+04
7.952348684118689562e+04
3.179030067378469903e+04
6.357041436755790346e+04
3.343393646852399979e+04
3.982932350774310180e+04
3.969392906159300037e+04
5.729299684509349754e+04
9.855877810267670429e+04
3.977324406134749734e+04
7.950798706188540382e+04
6.353334073035050096e+04
4.128350907080400066e+04
4.287226400873280363e+04
7.153828933197360311e+04
5.083291878150089906e+04
1.112058550631340040e+05
4.774083104002800246e+04
3.187657842433980113e+04
1.589960807004120143e+05
5.563538437966450147e+04
1.272133773363410000e+04
1.747747430665820139e+04
3.976453000010069809e+04
4.777082248104530299e+04
2.550737933268879942e+01
9.535120600081939483e+04
3.178921980438540049e+04
4.778263254301949928e+04
6.351310273530220002e+04
4.769519506259720220e+04
3.183306416577610071e+04
3.978947341945480002e+04
7.151432892305309360e+04
3.980685216926020075e+04
2.228680041097470166e+04
2.862417163703359984e+04
4.452460550458380021e+04
5.726211576778499875e+04
6.350827450138480344e+04
4.451183886779470049e+04
3.505618974336019892e+04
3.657751143861260061e+04
2.871820503561530131e+04
3.170934530511729827e+04
2.381784374648100129e+04
4.134994837328019639e+04
1.580904487610280012e+04
6.833002917469170643e+04
2.713070191282140149e+04
7.948588549208629411e+04
3.338564912948879646e+04
7.958297224457080301e+04
5.566573859657390130e+04
3.177905242948190062e+04
5.403241633614920283e+04
3.178954967541979931e+04
5.255666224798440089e+04
6.362914368458680110e+04
2.705231454478359956e+04
9.535379496222500165e+04
1.112856366232400032e+05
4.774097849841249990e+04
4.294143510523979785e+04
7.470665329593079514e+04
4.453311000391770358e+04
5.569355175334979867e+04
1.112152826499709954e+04
4.449242225812059769e+04
9.540056098176279920e+04
1.905083169237040056e+04
2.386301232518929828e+04
1.272265996529730037e+05
1.351376868839760136e+05
1.272774924902060011e+05
3.179491279550609761e+05
2.390808232837399919e+04
7.869857088498640223e+03
9.540265987451109686e+04
6.996621288855289458e+04
4.614384782164829812e+04
3.185990395393819927e+04
1.272156840221680068e+04
5.559662354701680306e+04
3.176251947704889972e+04
1.917633418804390021e+04
2.859261547848729970e+04
3.186847934031519981e+04
1.909526154533429872e+04
3.978762140998709947e+04
6.677175392827860196e+04
3.341752085389180138e+04
3.187935352694039830e+04
1.430407088513709896e+05
2.390568940851429943e+04
6.677038964838160609e+04
2.704439898504099983e+04
2.704367205223420024e+04
7.960345646384129941e+04
1.117606593733470072e+04
4.777425222273919644e+04
1.589940315509769971e+04
2.536182837891090094e+04
2.864450009804699948e+04
9.541660679845479899e+04
6.842892305803179624e+04
4.771244093511319807e+04
8.747396877839989611e+04
9.220559610592400713e+04
3.017338036329809984e+04
9.542601441029070702e+04
9.575461856844989597e+03


==> expres/wages/sd-mean-subgroup5.txt <==
7.957129901102400618e+04
5.096005428207309888e+04
4.299663788440379722e+04
1.032861884260449915e+04
4.759781986370989762e+04
1.901954229850659976e+04
2.693054396434509908e+04
6.999369306981790578e+04
8.422339791860569676e+04
5.407981494540289714e+04
7.947804681810470356e+04
6.523777004765470338e+04
1.192510551198390021e+05
4.293301225519170112e+04
2.059471121104100166e+04
3.981650020276450232e+04
3.332759878321440192e+04
2.697929767372809874e+04
5.563416967906209902e+04
3.967626449978219898e+04
3.504170550078729866e+04
2.383153165377460027e+04
4.774212527476040123e+04
4.765559072426900093e+04
3.188490923850980107e+04
3.975119402970850206e+04
5.883416685063260229e+04
5.092465836042469891e+04
4.769187646016619692e+04
1.112832594067059981e+05
7.948194081605139945e+04
7.154808765785809373e+04
2.387881118413649892e+04
2.687787017807810116e+04
6.825689671408380673e+04
9.544961022545340529e+04
4.292256793513889716e+04
2.544746530201399946e+04
1.430958521385689965e+05
3.182928832539810173e+04
1.597026222704999964e+04
3.978394694899649767e+04
3.972468110083880310e+04
3.020151724410440147e+04
7.005175089490320534e+04
3.819825080333199730e+04
2.062829551871119838e+04
1.033758778163660027e+05
6.363565708813539823e+04
3.185220622554740112e+04
7.788957639427839604e+04
5.557203621329589805e+04
1.988354338522579928e+05
1.113019250902350032e+05
1.264114836774780088e+04
5.557509081822659937e+04
7.150059891988399613e+04
3.172770358491799925e+04
6.990247521170519758e+04
1.097087488227540016e+05
9.853510682750040723e+04
5.091967380422050337e+04
2.702758942079489934e+05
5.572858991580620204e+04
6.351627935407240147e+04
5.243892296420299681e+04
7.951034066136099864e+04
6.369341108821309899e+04
6.361047499878730014e+04
5.208552946494609932e+04
9.543061042104649823e+04
7.946968267378919700e+04
5.562823092293299851e+04
6.683676025430260052e+04
9.490296904485860068e+03
5.558909431270640198e+04
4.451611250292300247e+04
1.667150112547789831e+04
5.042872884711850020e+03
2.379359628737940147e+04
7.946965241629579396e+04
7.952103099060840032e+04
2.379305682585440081e+04
2.387356731561569904e+04
2.858171975948660111e+04
4.292638695797289984e+04
5.561697247861370124e+04
3.183653095922449938e+04
5.093348794833639840e+04
5.562193741271120234e+04
1.272106276751109981e+05
4.450268753505140194e+04
3.177467240282539933e+04
3.979323606855580147e+04
1.908306627239669979e+04
1.901943835180209862e+04
4.762155069907289726e+04
3.659711851216910145e+04
3.337293631406270288e+04
2.857877724960409978e+04
4.131241170588589739e+04
3.976788411969799927e+04
2.228468986287539883e+04
2.782135317755690194e+05
7.157558859804809617e+04
5.562675072664739855e+04
6.361965979661120218e+04
1.590019299104220117e+05
5.574407026358989970e+04
5.559707755384340271e+04
6.042942167334529950e+04
4.766646944020609953e+04
2.353887192225620092e+05
4.778244652010319987e+04
3.671308783362169925e+04
6.354416009403899807e+04
4.771327462253330305e+04
8.181730282038350197e+03
7.952103474683269451e+04
6.357859627354780241e+04
1.749178485360179911e+05
6.508976378803300031e+04
3.976376606500549678e+04
4.766541867489279684e+04
6.846137563611590303e+04
6.353392524746699928e+04
1.033136222135739954e+05
2.543990943685040111e+04
7.163755288811599894e+04
1.906551794666740170e+04
9.579845648870499645e+03
3.017363008521229858e+04
1.274704233719620061e+04
2.708270709953509868e+04
3.808732202233719727e+04
6.360836680318319850e+04
6.360463098300449929e+04
3.818740734241779865e+04
3.176168016649629863e+04
9.533054484437330393e+04
1.414526134134739987e+05
6.366559484029629675e+04
3.177675086475109856e+04
6.043938406854539789e+04
4.607503539182810346e+04
5.718028490425729979e+04
4.772809912509519927e+04
7.944907801551719604e+04
3.821288618506980129e+04
3.173200845206130180e+04
1.910061267960449914e+04
2.063644544077619867e+04
9.542490843780970317e+04
6.038056196330350213e+04
3.489494209852749918e+04
4.450974313785789855e+04
4.772592514188640052e+04
4.761714218079309649e+04
3.966296205847000238e+04
5.637813386222860146e+01
9.052723782183759613e+04
5.719663019387380336e+04
4.606914454296109761e+04
5.245729598766680283e+04
2.542012962218329994e+04
3.028246730705469963e+04
8.739266320097539574e+04
4.770889178907660244e+04
6.355797606877509679e+04
3.181862362304810085e+04
4.706620724096050253e+03
3.186027472374209901e+04
4.771933618454149837e+04
7.155040367732319282e+04
6.356736945729349827e+04
3.968859056541149766e+04
1.105226855027360034e+04
4.769710189675010042e+04
1.113555824924860062e+05
4.456858096891349851e+04
3.495712217478679668e+04
5.569383376080290327e+04
5.576076647232910182e+04
3.492053906099669985e+04
6.367940409537259984e+04
5.562257949751900014e+04
1.669810250776149915e+05
1.590242054619370028e+05
3.338177397595410002e+04
5.245480221345929749e+04
2.862532974309930069e+04
9.537055595072319556e+04
4.461020258993290190e+04
6.678655078381219937e+04
3.185510333792460005e+04
4.460017706202319823e+04
1.599754559991819951e+04
6.969149279134479968e+01
4.936521900227630249e+04
3.971692770914729772e+04
6.354944624746640329e+04
6.362979981561670138e+04
5.409748869908520282e+04
6.356348521659299877e+04
5.570230145451179851e+04
1.905134040966899920e+04
1.589790911507600104e+05
4.290643302165850037e+04
2.220662116329410128e+04
1.149184437630990033e+04
5.715024287161620305e+04
4.136367762365639646e+04
1.596142730116389976e+04
8.747340751686570002e+04
4.768254615621749690e+04
3.494791823672060127e+04
3.982337412327500351e+04
4.451380489482849953e+04
1.509678782996200025e+05
6.041179974000310176e+04
4.766092521168079838e+04
5.705556534298769839e+04
6.358134565374509839e+04
3.429332093897899904e+04
2.214954275651639909e+04
6.049212123055339907e+04
2.710083497617299872e+04
6.350567439245970309e+04
3.970641758461209974e+04
5.086395674859100109e+04
1.106221663180600081e+04
4.776534063876359869e+04
6.654283587747269735e+01
3.967853269813479710e+04
4.296336200533509691e+04
2.705568662632779888e+04
3.184465186267030003e+04
9.545742124271699868e+04
5.564557789495820180e+04
1.421430879538510089e+04
5.571234843209359678e+04
1.913135553616949983e+04
4.772458340577950003e+04
3.025189265491420156e+04
1.417638725298670033e+04
4.777985992379779782e+04
1.430046058017960058e+04
5.249927526807379763e+04
1.362260933938890048e+04
3.335727989944040019e+04
4.774605656498519966e+04
5.563662223692519910e+04
4.444740995664079674e+04
6.354831361610290332e+04
4.770701188201730110e+04
5.564568185467729927e+04
3.175067702826969980e+04
3.334726371470800223e+04
2.704875268563830105e+04
6.356623284166630037e+04
5.251963019147329760e+04
2.192231633119859907e+04
4.764857948243300052e+04
2.380944773794809953e+04
4.923636451236400171e+04
5.242182652748020337e+04
4.770784817633990315e+04
1.915033693515370032e+04
3.338829876587940089e+04
1.903190009792830097e+04
2.700950969254289885e+04
1.589220919786249942e+04
7.160906628163659479e+04
3.985805629502580268e+04
3.016192934636180144e+04
6.043191691065810301e+04
1.430643072472769927e+04
7.954064632872310176e+04
5.087777616852169740e+04
4.770932926376740215e+04
7.952348684118689562e+04
3.179030067378469903e+04
6.357041436755790346e+04
3.343393646852399979e+04
3.982932350774310180e+04
3.969392906159300037e+04
5.729299684509349754e+04
9.855877810267670429e+04
3.977324406134749734e+04
7.950798706188540382e+04
6.353334073035050096e+04
4.128350907080400066e+04
4.287226400873280363e+04
7.153828933197360311e+04
5.083291878150089906e+04
1.112058550631340040e+05
4.774083104002800246e+04
3.187657842433980113e+04
1.589960807004120143e+05
5.563538437966450147e+04
1.272133773363410000e+04
1.747747430665820139e+04
3.976453000010069809e+04
4.777082248104530299e+04
2.550737933268879942e+01
9.535120600081939483e+04
3.178921980438540049e+04
4.778263254301949928e+04
6.351310273530220002e+04
4.769519506259720220e+04
3.183306416577610071e+04
3.978947341945480002e+04
7.151432892305309360e+04
3.980685216926020075e+04
2.228680041097470166e+04
2.862417163703359984e+04
4.452460550458380021e+04
5.726211576778499875e+04
6.350827450138480344e+04
4.451183886779470049e+04
3.505618974336019892e+04
3.657751143861260061e+04
2.871820503561530131e+04
3.170934530511729827e+04
2.381784374648100129e+04
4.134994837328019639e+04
1.580904487610280012e+04
6.833002917469170643e+04
2.713070191282140149e+04
7.948588549208629411e+04
3.338564912948879646e+04
7.958297224457080301e+04
5.566573859657390130e+04
3.177905242948190062e+04
5.403241633614920283e+04
3.178954967541979931e+04
5.255666224798440089e+04
6.362914368458680110e+04
2.705231454478359956e+04
9.535379496222500165e+04
1.112856366232400032e+05
4.774097849841249990e+04
4.294143510523979785e+04
7.470665329593079514e+04
4.453311000391770358e+04
5.569355175334979867e+04
1.112152826499709954e+04
4.449242225812059769e+04
9.540056098176279920e+04
1.905083169237040056e+04
2.386301232518929828e+04
1.272265996529730037e+05
1.351376868839760136e+05
1.272774924902060011e+05
3.179491279550609761e+05
2.390808232837399919e+04
7.869857088498640223e+03
9.540265987451109686e+04
6.996621288855289458e+04
4.614384782164829812e+04
3.185990395393819927e+04
1.272156840221680068e+04
5.559662354701680306e+04
3.176251947704889972e+04
1.917633418804390021e+04
2.859261547848729970e+04
3.186847934031519981e+04
1.909526154533429872e+04
3.978762140998709947e+04
6.677175392827860196e+04
3.341752085389180138e+04
3.187935352694039830e+04
1.430407088513709896e+05
2.390568940851429943e+04
6.677038964838160609e+04
2.704439898504099983e+04
2.704367205223420024e+04
7.960345646384129941e+04
1.117606593733470072e+04
4.777425222273919644e+04
1.589940315509769971e+04
2.536182837891090094e+04
2.864450009804699948e+04
9.541660679845479899e+04
6.842892305803179624e+04
4.771244093511319807e+04
8.747396877839989611e+04
9.220559610592400713e+04
3.017338036329809984e+04
9.542601441029070702e+04
9.575461856844989597e+03


==> expres/wages/subgroup-density.csv <==
domain,density
-98.5804890739183,2.738518364976991e-05
1499.6492016001266,2.9975380357488673e-05
3097.8788922741714,3.057833388099522e-05
4696.108582948216,2.9475262357101926e-05
6294.338273622261,2.7359477570207416e-05
7892.567964296306,2.502571803265519e-05
9490.79765497035,2.308566817038227e-05
11089.027345644396,2.183270107817247e-05
12687.25703631844,2.1263520638611914e-05
14285.486726992485,2.1185337421675298e-05
15883.71641766653,2.1331918359867054e-05
17481.946108340573,2.1448948397213277e-05
19080.175799014618,2.1342615942546563e-05
20678.405489688663,2.089867943191829e-05
22276.635180362708,2.0081673149133277e-05
23874.864871036752,1.8924134687051815e-05
25473.094561710797,1.751265226718719e-05
27071.324252384842,1.5970635854806668e-05
28669.553943058887,1.443387742432488e-05
30267.78363373293,1.301981387114978e-05
31866.013324406977,1.1799907197918135e-05
33464.243015081025,1.0786399744060175e-05
35062.47270575507,9.937509271185047e-06
36660.702396429115,9.17681126932423e-06
38258.93208710316,8.420050498482138e-06
39857.161777777204,7.603582601923297e-06
41455.39146845125,6.707349795304655e-06
43053.621159125294,5.762874483694102e-06
44651.85084979934,4.840085200828129e-06
46250.080540473384,4.017622541364128e-06
47848.31023114743,3.3515285055851045e-06
49446.53992182147,2.8575306217456403e-06
51044.76961249552,2.5124743525033165e-06
52642.99930316956,2.2696180664837455e-06
54241.22899384361,2.0781587667163087e-06
55839.45868451765,1.8994099305722023e-06
57437.6883751917,1.7156794133863109e-06
59035.91806586574,1.530280021688672e-06
60634.14775653979,1.3592731293307413e-06
62232.37744721383,1.2186947602337272e-06
63830.60713788788,1.1135536716287993e-06
65428.83682856192,1.0341288332945016e-06
67027.06651923596,9.608172071828378e-07
68625.29620991,8.739339120074682e-07
70223.52590058405,7.627253025557392e-07
71821.7555912581,6.292800482625694e-07
73419.98528193214,4.864059209925236e-07
75018.21497260618,3.516088228510215e-07
76616.44466328023,2.40612922022764e-07
78214.67435395428,1.6317098249001246e-07
79812.90404462832,1.220389694033989e-07
81411.13373530236,1.142524531634913e-07
83009.36342597641,1.332492657890395e-07
84607.59311665046,1.7090908488461236e-07
86205.8228073245,2.192979043997898e-07
87804.05249799853,2.71977132573823e-07
89402.28218867259,3.243351710332226e-07
91000.51187934664,3.7249077005273326e-07
92598.74157002068,4.1139947016057037e-07
94196.97126069471,4.339822154395462e-07
95795.20095136877,4.3286024839514317e-07
97393.43064204282,4.0428054405728784e-07
98991.66033271686,3.516670262443974e-07
100589.8900233909,2.8602116801652764e-07
102188.11971406495,2.2245507884920782e-07
103786.349404739,1.746788003518992e-07
105384.57909541304,1.5026145545865392e-07
106982.80878608707,1.4859807261086308e-07
108581.03847676112,1.61934482028449e-07
110179.26816743518,1.7867789305406263e-07
111777.49785810921,1.877038362641619e-07
113375.72754878325,1.8214178337964072e-07
114973.9572394573,1.6122625030316752e-07
116572.18693013136,1.2955225928772278e-07
118170.4166208054,9.432856924528311e-08
119768.64631147943,6.219194356860439e-08
121366.87600215348,3.711995116608144e-08
122965.10569282754,2.005497370713543e-08
124563.33538350157,9.807606346439317e-09
126161.56507417561,4.341347382985515e-09
127759.79476484966,1.7394203160395502e-09
129358.02445552372,6.308153428140187e-10
130956.25414619775,2.0707009280828643e-10
132554.4838368718,6.152474496430883e-11
134152.71352754586,1.6546248400502263e-11
135750.9432182199,4.0277871931167516e-12
137349.17290889393,8.874640042538477e-13
138947.40259956798,1.7699142620030448e-13
140545.63229024204,3.1950007275794176e-14
142143.8619809161,5.220438025862034e-15
143742.09167159014,7.720762225902668e-16
145340.32136226416,1.0335480252479613e-16
146938.55105293822,1.2523288787618418e-17
148536.78074361227,1.3734832892680616e-18
150135.0104342863,1.3634700871078999e-19
151733.24012496034,1.225138250649232e-20
153331.4698156344,9.964186201009438e-22
154929.69950630845,7.335265202178115e-23
156527.9291969825,4.887728296322583e-24
158126.15888765652,2.94791897149558e-25
159724.38857833057,1.609315812244701e-26
161322.61826900463,7.95214453716789e-28
162920.84795967865,3.556677619653269e-29
164519.0776503527,1.4398657106855644e-30
166117.30734102675,5.276145056255472e-32
167715.5370317008,1.7499623897778517e-33
169313.76672237486,5.253611489990076e-35
170911.99641304888,1.4275931045640444e-36
172510.22610372293,3.511301971842833e-38
174108.45579439698,7.817163030530367e-40
175706.685485071,1.5752424575638263e-41
177304.91517574506,2.873180422344907e-43
178903.1448664191,4.7434643232296907e-45
180501.37455709316,7.088357757408184e-47
182099.60424776722,9.587665403391482e-49
183697.83393844124,1.1738087976256574e-50
185296.0636291153,1.3007657746134032e-52
186894.29331978934,1.3047223225965237e-54
188492.52301046337,1.1845525571078628e-56
190090.75270113742,9.73436948539081e-59
191688.98239181147,7.240666906052445e-61
193287.21208248552,4.874909544652057e-63
194885.44177315957,2.9707889823821488e-65
196483.6714638336,1.6386805457735503e-67
198081.90115450765,8.181520848130965e-70
199680.1308451817,3.6973540129136887e-72
201278.36053585573,1.5123951618136526e-74
202876.59022652978,5.599597020926216e-77
204474.81991720383,1.876573238133831e-79
206073.04960787788,5.692348929196093e-82
207671.27929855193,1.5629128392988273e-84
209269.50898922596,3.884143392324559e-87
210867.7386799,8.73721455276099e-90
212465.96837057406,1.7789674289974547e-92
214064.19806124808,3.2785381620876336e-95
215662.42775192214,5.4690228768307553e-98
217260.6574425962,8.257650299608727e-101
218858.88713327024,1.12854916703386e-103
220457.1168239443,1.3960524407766834e-106
222055.34651461832,1.5631484714568025e-109
223653.57620529237,1.5842217758794155e-112
225251.80589596642,1.4532789303133266e-115
226850.03558664044,1.2066997592399657e-118
228448.2652773145,9.069152929245131e-122
230046.49496798855,6.169521396987324e-125
231644.7246586626,3.7988616256303725e-128
233242.95434933665,2.1172528428149983e-131
234841.18404001067,1.0680933842203909e-134
236439.41373068473,4.877114770594253e-138
238037.64342135878,2.0157375064509626e-141
239635.8731120328,7.540883441467655e-145
241234.10280270685,2.5534521835369492e-148
242832.3324933809,7.826191697510306e-152
244430.56218405496,2.1711532729461272e-155
246028.791874729,5.45189817719607e-159
247627.02156540303,1.2391453139896156e-162
249225.25125607708,2.549259180277907e-166
250823.48094675114,4.747041137563856e-170
252421.71063742516,8.001091720380166e-174
254019.9403280992,1.220654489920823e-177
255618.17001877326,1.6855960589258204e-181
257216.39970944732,2.1068397892327827e-185
258814.62940012137,2.3835637207743437e-189
260412.8590907954,2.440839774707493e-193
262011.08878146944,2.2623980989389754e-197
263609.31847214344,1.898086642600563e-201
265207.5481628175,1.4413859650721303e-205
266805.77785349154,9.907447856922208e-210
268404.0075441656,6.163970505368126e-214
270002.23723483965,3.471175396565758e-218
271600.4669255137,1.7693339715104378e-222
273198.69661618775,8.16319787069713e-227
274796.92630686174,3.4090084794187273e-231
276395.1559975358,1.2885850535319556e-235
277993.38568820985,4.4087487345908035e-240
279591.6153788839,1.3653212721986846e-244
281189.84506955795,3.8271159106341467e-249
282788.074760232,9.710142984889225e-254
284386.30445090606,2.22995903338433e-258
285984.5341415801,4.635380554918526e-263
287582.76383225416,8.721499391140287e-268
289180.99352292815,1.485299946180725e-272
290779.2232136022,2.2895726369189055e-277
292377.45290427626,3.1945665303322735e-282
293975.6825949503,4.0344719339493956e-287
295573.91228562436,4.611887558577372e-292
297172.1419762984,4.771863062702257e-297
298770.37166697247,4.4690424982981485e-302
300368.60135764646,3.7884211034192386e-307
301966.8310483205,2.906827499295e-312
303565.06073899457,2.0188194e-317
305163.2904296686,1.3e-322
306761.52012034267,0.0
308359.7498110167,0.0
309957.9795016908,0.0
311556.2091923648,0.0
313154.4388830389,0.0
314752.6685737129,0.0
316350.8982643869,0.0
317949.127955061,0.0


==> expres/wages/syflow-subgroup1.txt <==
7.957129901102400618e+04
5.096005428207309888e+04
4.299663788440379722e+04
1.032861884260449915e+04
4.759781986370989762e+04
1.901954229850659976e+04
2.693054396434509908e+04
6.999369306981790578e+04
8.422339791860569676e+04
5.407981494540289714e+04
7.947804681810470356e+04
6.523777004765470338e+04
1.192510551198390021e+05
4.293301225519170112e+04
3.981650020276450232e+04
3.332759878321440192e+04
2.697929767372809874e+04
5.563416967906209902e+04
3.967626449978219898e+04
2.555075590756209931e+04
3.504170550078729866e+04
2.383153165377460027e+04
4.774212527476040123e+04
4.765559072426900093e+04
3.188490923850980107e+04
3.975119402970850206e+04
5.883416685063260229e+04
5.092465836042469891e+04
4.769187646016619692e+04
1.112832594067059981e+05
7.948194081605139945e+04
7.154808765785809373e+04
2.387881118413649892e+04
2.687787017807810116e+04
6.825689671408380673e+04
9.544961022545340529e+04
4.292256793513889716e+04
1.430958521385689965e+05
1.597026222704999964e+04
3.978394694899649767e+04
3.972468110083880310e+04
3.020151724410440147e+04
7.005175089490320534e+04
3.819825080333199730e+04
2.062829551871119838e+04
1.033758778163660027e+05
6.363565708813539823e+04
3.185220622554740112e+04
7.788957639427839604e+04
5.557203621329589805e+04
1.988354338522579928e+05
1.113019250902350032e+05
1.264114836774780088e+04
5.557509081822659937e+04
7.150059891988399613e+04
6.990247521170519758e+04
1.097087488227540016e+05
9.853510682750040723e+04
5.091967380422050337e+04
2.702758942079489934e+05
5.572858991580620204e+04
6.351627935407240147e+04
5.243892296420299681e+04
7.951034066136099864e+04
6.369341108821309899e+04
6.361047499878730014e+04
5.208552946494609932e+04
9.543061042104649823e+04
1.033644763941429992e+05
7.946968267378919700e+04
5.562823092293299851e+04
4.283886077146309981e+04
6.683676025430260052e+04
5.558909431270640198e+04
4.451611250292300247e+04
1.667150112547789831e+04
5.042872884711850020e+03
2.379359628737940147e+04
7.952103099060840032e+04
2.387356731561569904e+04
2.858171975948660111e+04
4.292638695797289984e+04
5.561697247861370124e+04
3.183653095922449938e+04
5.093348794833639840e+04
5.562193741271120234e+04
1.272106276751109981e+05
4.450268753505140194e+04
3.177467240282539933e+04
3.979323606855580147e+04
1.908306627239669979e+04
1.901943835180209862e+04
4.762155069907289726e+04
3.659711851216910145e+04
3.337293631406270288e+04
2.857877724960409978e+04
4.131241170588589739e+04
3.976788411969799927e+04
2.228468986287539883e+04
2.782135317755690194e+05
7.157558859804809617e+04
5.562675072664739855e+04
6.361965979661120218e+04
1.590019299104220117e+05
5.574407026358989970e+04
5.559707755384340271e+04
6.042942167334529950e+04
4.766646944020609953e+04
2.353887192225620092e+05
4.778244652010319987e+04
3.671308783362169925e+04
6.354416009403899807e+04
4.771327462253330305e+04
7.952103474683269451e+04
6.357859627354780241e+04
1.749178485360179911e+05
6.508976378803300031e+04
3.976376606500549678e+04
4.766541867489279684e+04
6.846137563611590303e+04
6.353392524746699928e+04
1.033136222135739954e+05
2.543990943685040111e+04
7.163755288811599894e+04
1.906551794666740170e+04
9.579845648870499645e+03
3.017363008521229858e+04
2.708270709953509868e+04
3.808732202233719727e+04
1.592059220489389918e+04
6.360836680318319850e+04
6.360463098300449929e+04
3.818740734241779865e+04
3.176168016649629863e+04
9.533054484437330393e+04
1.414526134134739987e+05
6.366559484029629675e+04
3.177675086475109856e+04
5.718028490425729979e+04
4.772809912509519927e+04
7.944907801551719604e+04
3.821288618506980129e+04
1.910061267960449914e+04
9.542490843780970317e+04
6.038056196330350213e+04
3.489494209852749918e+04
4.772592514188640052e+04
4.761714218079309649e+04
3.966296205847000238e+04
5.637813386222860146e+01
9.052723782183759613e+04
5.719663019387380336e+04
4.606914454296109761e+04
5.245729598766680283e+04
2.542012962218329994e+04
3.028246730705469963e+04
8.739266320097539574e+04
4.770889178907660244e+04
6.355797606877509679e+04
3.181862362304810085e+04
3.186027472374209901e+04
4.771933618454149837e+04
7.155040367732319282e+04
6.356736945729349827e+04
3.968859056541149766e+04
1.105226855027360034e+04
4.769710189675010042e+04
1.113555824924860062e+05
4.456858096891349851e+04
3.495712217478679668e+04
5.569383376080290327e+04
5.576076647232910182e+04
3.492053906099669985e+04
6.367940409537259984e+04
5.562257949751900014e+04
1.669810250776149915e+05
1.590242054619370028e+05
3.338177397595410002e+04
5.245480221345929749e+04
2.862532974309930069e+04
9.537055595072319556e+04
4.461020258993290190e+04
6.678655078381219937e+04
3.185510333792460005e+04
4.460017706202319823e+04
1.599754559991819951e+04
6.969149279134479968e+01
4.936521900227630249e+04
3.971692770914729772e+04
6.354944624746640329e+04
6.362979981561670138e+04
5.409748869908520282e+04
6.356348521659299877e+04
5.570230145451179851e+04
1.905134040966899920e+04
1.589790911507600104e+05
4.290643302165850037e+04
2.220662116329410128e+04
1.149184437630990033e+04
3.657861736692240083e+04
5.715024287161620305e+04
4.136367762365639646e+04
1.596142730116389976e+04
8.747340751686570002e+04
4.768254615621749690e+04
3.982337412327500351e+04
4.451380489482849953e+04
5.001412246576509642e+04
1.509678782996200025e+05
6.041179974000310176e+04
4.766092521168079838e+04
5.705556534298769839e+04
6.358134565374509839e+04
3.429332093897899904e+04
2.214954275651639909e+04
6.049212123055339907e+04
2.224137094902660101e+04
2.710083497617299872e+04
6.350567439245970309e+04
3.970641758461209974e+04
6.528937682325020432e+03
5.086395674859100109e+04
2.859022197780650095e+04
4.776534063876359869e+04
3.967853269813479710e+04
4.296336200533509691e+04
2.705568662632779888e+04
3.184465186267030003e+04
9.545742124271699868e+04
5.564557789495820180e+04
1.421430879538510089e+04
1.913135553616949983e+04
4.772458340577950003e+04
4.777985992379779782e+04
1.430046058017960058e+04
5.249927526807379763e+04
1.362260933938890048e+04
3.335727989944040019e+04
4.774605656498519966e+04
5.563662223692519910e+04
4.444740995664079674e+04
2.390750567992619835e+04
6.354831361610290332e+04
4.770701188201730110e+04
5.564568185467729927e+04
3.175067702826969980e+04
3.334726371470800223e+04
2.704875268563830105e+04
6.356623284166630037e+04
7.847488282495290150e+03
5.251963019147329760e+04
2.192231633119859907e+04
4.764857948243300052e+04
2.380944773794809953e+04
4.923636451236400171e+04
5.242182652748020337e+04
4.770784817633990315e+04
1.915033693515370032e+04
3.338829876587940089e+04
1.903190009792830097e+04
2.700950969254289885e+04
1.589220919786249942e+04
7.160906628163659479e+04
3.016192934636180144e+04
6.043191691065810301e+04
1.430643072472769927e+04
7.954064632872310176e+04
5.087777616852169740e+04
4.770932926376740215e+04
7.952348684118689562e+04
3.179030067378469903e+04
6.357041436755790346e+04
3.343393646852399979e+04
1.750544545603220104e+04
3.982932350774310180e+04
3.969392906159300037e+04
5.729299684509349754e+04
9.855877810267670429e+04
3.977324406134749734e+04
7.950798706188540382e+04
6.353334073035050096e+04
4.128350907080400066e+04
4.287226400873280363e+04
7.153828933197360311e+04
5.083291878150089906e+04
1.112058550631340040e+05
4.774083104002800246e+04
3.187657842433980113e+04
1.589960807004120143e+05
5.563538437966450147e+04
1.272133773363410000e+04
4.777082248104530299e+04
2.550737933268879942e+01
9.535120600081939483e+04
3.178921980438540049e+04
4.778263254301949928e+04
6.351310273530220002e+04
4.769519506259720220e+04
3.659369324225070159e+04
3.183306416577610071e+04
3.181801176414560177e+04
4.446648064663489640e+04
1.911958423537799899e+04
3.978947341945480002e+04
7.151432892305309360e+04
3.980685216926020075e+04
2.228680041097470166e+04
2.862417163703359984e+04
4.452460550458380021e+04
5.726211576778499875e+04
6.350827450138480344e+04
4.451183886779470049e+04
3.505618974336019892e+04
3.657751143861260061e+04
2.871820503561530131e+04
3.170934530511729827e+04
2.381784374648100129e+04
4.134994837328019639e+04
1.580904487610280012e+04
6.833002917469170643e+04
2.713070191282140149e+04
7.948588549208629411e+04
3.338564912948879646e+04
7.958297224457080301e+04
5.566573859657390130e+04
3.177905242948190062e+04
5.403241633614920283e+04
3.178954967541979931e+04
5.255666224798440089e+04
6.362914368458680110e+04
2.705231454478359956e+04
9.535379496222500165e+04
3.975794721005140309e+04
2.861278988847949950e+04
-1.509369648635779937e+00
1.112856366232400032e+05
4.774097849841249990e+04
4.294143510523979785e+04
7.470665329593079514e+04
4.453311000391770358e+04
1.905356910504150073e+04
5.569355175334979867e+04
5.090889708135130059e+04
1.112152826499709954e+04
4.449242225812059769e+04
9.540056098176279920e+04
2.386301232518929828e+04
1.272265996529730037e+05
2.857538556352150044e+04
1.351376868839760136e+05
1.272774924902060011e+05
3.179491279550609761e+05
2.390808232837399919e+04
7.869857088498640223e+03
9.540265987451109686e+04
6.996621288855289458e+04
4.614384782164829812e+04
3.185990395393819927e+04
5.559662354701680306e+04
3.968772033645829652e+04
3.176251947704889972e+04
2.859261547848729970e+04
3.186847934031519981e+04
1.909526154533429872e+04
3.978762140998709947e+04
6.677175392827860196e+04
3.341752085389180138e+04
3.187935352694039830e+04
8.271175336337099725e+04
1.430407088513709896e+05
2.390568940851429943e+04
6.677038964838160609e+04
2.704439898504099983e+04
2.704367205223420024e+04
7.960345646384129941e+04
4.777425222273919644e+04
1.589940315509769971e+04
2.536182837891090094e+04
2.864450009804699948e+04
9.541660679845479899e+04
6.842892305803179624e+04
4.771244093511319807e+04
8.747396877839989611e+04
9.220559610592400713e+04
3.017338036329809984e+04
9.542601441029070702e+04
9.575461856844989597e+03


==> expres/wages/syflow-subgroup2.txt <==
4.710417182122929808e+04
2.006399663872249948e+04
9.928323463032270411e+02
1.000218306252109983e+03
6.459359980540139804e+04
1.004095613691809945e+03
9.847618133016339925e+02
9.788720908397319818e+02
4.075410297362809797e+04
2.008831146442380123e+04
3.438310184906700306e+04
4.075855772261729726e+04
3.916287545209249947e+04
1.000991110844419950e+03
1.849785389300710085e+04
3.280344268954059953e+04
1.054545024770350028e+04
1.691821891615010099e+04
9.941335038639119830e+02
9.869936275509260213e+02
7.354053632223490240e+03
7.101324158737140351e+03
1.690165587920079997e+04
4.812715281468380454e+03
1.689268570120840013e+04
3.280330259373370063e+04
3.281186237224849901e+04
1.001000438702989982e+03
2.907206417038699783e+03
1.690502207998720041e+04
4.868633523137769953e+04
9.862286137553990102e+02
2.961882512448860143e+04
2.650024295616169911e+04
2.962782220397869969e+04
2.484317486060490046e+04
9.816567036578700254e+02
4.472961504667560075e+04
2.722336569531010173e+04
9.968286017964629764e+02
8.949671015727170015e+03
8.939554976308540063e+03
7.096034208832759759e+04
1.005107220089029965e+03
4.870852562679700350e+04
4.471113953512309672e+04
1.004472251460990083e+04
3.438370452049619780e+04
1.372050536728390034e+04
2.485822699384520092e+04
2.007896619072460089e+04
3.120745008975189921e+04
9.916289096806119687e+02
9.950909105767909750e+02
1.007957145964119945e+03
2.803627308495189936e+04
3.758552111361129937e+04
1.212946411550169978e+04
3.280465454987739940e+04
4.074714078453279944e+04
1.010190899490949960e+03
4.075088305263679649e+04
3.756653668777649727e+04
4.393383836835999682e+04
1.689923074829879988e+04
2.485829737095029850e+04
2.006530400155740062e+04
1.374237331961900054e+04
9.970724565161229975e+02
2.483114446420019885e+04
3.915425444578639872e+04
2.961561537579670039e+04
4.234178929351709667e+04
8.962402455889170596e+03
2.801164170416340130e+04
1.372214136341400081e+04
1.054289020945119955e+04
6.938342585030219925e+04
1.371845439205560069e+04
4.182394234940469687e+03
9.986825583551250247e+02
9.986844955269870070e+02
1.847778033390310156e+04
6.565331234842569756e+03
2.484746757484109912e+04
1.003641674322930044e+03
2.484851502352509851e+04
3.280746666888530308e+04
1.689414542168929984e+04
5.768926658685580151e+03
1.849409613703810101e+04
5.764826401076529692e+03
1.000438447370190033e+03
1.000816509979409943e+03
1.019521751239610012e+03
9.860550834458689451e+02
7.363895201502879900e+03
1.004688192575639960e+03
2.403595899017799820e+04
7.351362243574670174e+03
2.098282556914689849e+03
3.916975013519680215e+04
2.009149316739010101e+04
1.056508034806099931e+04
2.008436314433309963e+04
1.689365061877400149e+04
2.583376359978330129e+03
2.643453562973569933e+04
4.075185959660490334e+04
1.053883671903329923e+04
4.203924936269029786e+03
9.982229373098240330e+02
1.002027895575949969e+03
4.075566012138190126e+04
3.900615413506649929e+04
2.007990079899219927e+04
2.485638526223750159e+04
1.053859979157099951e+04
1.012728574503330037e+03
2.485425818434829853e+04
5.666005172137740010e+04
1.019393703285770016e+03
3.916608921076780098e+04
9.949541677074209929e+02
1.016641674816529985e+03
8.958406832585620577e+03
9.864551654222029811e+02
2.325755905770619938e+04
2.484379236146909898e+04
1.372056148637240040e+04
1.013271477012050013e+03
9.887587870125820473e+02
9.998453884354260026e+02
1.000542215725449978e+03
7.358506979370699810e+03
2.325571926465789875e+04
1.054627053519330002e+04
2.326638198019469928e+04
1.371590346869459972e+04
1.371276622165970002e+04
1.023307979573229932e+04
8.935979294409940849e+03
1.848962359914509943e+04
9.987267967168879750e+02
3.599518034319690196e+04
2.008617545579790021e+04
9.943239529301430366e+02
1.212941840926280020e+04
2.325745318148819933e+04
2.484926451026639916e+04
1.004081671707710029e+03
1.213227313550260078e+04
3.279433257934050198e+04
1.372647730081269947e+04
3.396410788047339793e+03
3.297346426248000353e+04
1.016751649625379969e+03
2.166601785068169920e+04
3.598345571693270176e+04
5.188111372902790026e+04
1.848147382234899851e+04
2.165872636545990099e+04
1.002392336272200055e+03
2.006806073283639853e+04
1.212337892742869917e+04
9.905360283899919978e+02
9.954754883862129873e+02
2.486453621446080069e+04
8.949601970069439631e+03
2.167627389754939941e+04
1.008338791973470052e+03
1.213444672829259980e+04
1.532438108071920033e+04
1.689033269604419911e+04
2.166100750172850167e+04
2.007466663808600060e+04
2.088268093096340090e+04
1.370663430359330050e+04
8.962850626701359943e+03
2.008431877074329896e+04
1.009543912599600048e+03
9.914023097673809843e+02
2.962040268622330041e+04
1.053551093960860089e+04
2.486036377432020163e+04
1.007211948741050037e+03
2.803220626596459988e+04
1.689976576355470024e+04
2.085912534229430094e+04
9.639822936784269405e+04
2.484318047142769865e+04
4.194424256230039646e+03
2.642767561615729937e+04
5.775405811580229965e+03
2.007905350406209982e+04
3.756205417807950289e+04
4.169617561894369828e+03
9.986128442612109666e+02
1.688685145792469848e+04
1.023988920507239982e+03
1.688873939462480121e+04
2.165954189126889833e+04
5.345974697846820345e+04
1.054789165275149935e+04
2.009035256565369855e+04
1.690093364640290019e+04
3.440079016887409671e+04
2.482438948688740129e+04
2.485942104233220016e+04
9.874779828530539589e+02
9.829252639258349973e+02
2.484810632794479898e+04
1.452506535327739948e+04
9.997960302637000041e+02
1.002439827836690029e+03
3.280126546744799998e+04
2.643765347415439828e+04
1.012993311677039969e+03
2.581870401665500140e+03
2.483729869279130071e+04
1.017159960534429956e+03
2.326053915640210107e+04
1.690335514301150033e+04
1.610824217207599941e+04
4.972035391889199673e+03
7.370751642424679630e+03
9.816289811263619640e+02
4.075214278977699723e+04
2.167431406278629947e+04
2.803593982611960018e+04
2.484792161109840163e+04
1.006761541157739998e+03
1.000221503574819963e+03
2.802884921875869986e+04
3.597877872426009708e+04
2.485701602484099931e+04
1.529229677667040050e+04
3.843762865820210209e+03
2.962016508988710120e+04
6.555899147345809979e+03
5.822764317451979878e+04
1.848802244127080121e+04
9.880162364867529732e+02
1.688477431914000044e+04
2.009590298302319934e+04
2.088482176964750033e+04
1.003354724474339946e+03
3.439762696524350031e+04
8.951387276546100111e+03
1.010229031826160053e+03
1.372067405856990081e+04
1.012358651862900047e+03
9.945136806987419504e+02
4.180546045461769609e+03
1.308024805796029978e+04
1.002023842962229992e+03
1.690815687535550023e+04
7.368266106176470203e+03
1.314205874057819983e+03
9.821074726277289528e+02
9.969184997174360205e+02
1.056071632770530050e+04
1.939872575705830059e+03
1.003804146088480024e+03
7.371860195312019641e+03
9.992429586141639675e+02
4.075756845344220346e+04
2.484745991068370131e+04
8.960254557851500067e+03
4.074276915234910120e+04
9.987671877401650136e+02
3.120747495425879970e+04
9.972485348851820390e+02
1.007994941086579956e+03
1.612496286767550009e+04
9.576388197487040088e+03
9.989254443536509598e+02
1.013524773834290045e+03
6.776222261568259273e+04
8.845359525878090062e+04
8.162682671768579894e+03
1.849795586457460013e+04
1.007911019440590053e+03
1.002153896942309984e+03
2.487587165564400129e+04
1.133936239344589922e+04
2.800346746750899911e+04
1.690499845121939870e+04
1.641842465809279929e+03
1.687639177706729970e+04
2.009159644448709878e+04
2.166300431545019819e+04
9.919956209725139615e+02
1.945445013021219893e+03
6.566257136878600249e+03
1.002600499281219982e+03
3.598151086455609766e+04
1.071919737447730040e+04
1.052618933187090079e+04
8.026645794412849682e+03
9.998786615567049694e+02
8.942806715907279795e+03
1.020854717719910013e+03
9.881616282837810559e+02
2.600435252025079990e+03
5.664243644070879964e+04
9.908077121762539718e+02
1.013912405958709996e+03
1.003371768123859965e+03
1.688998690500849989e+04
1.007250483922099988e+03
1.010463417037699969e+03
9.911244678315430292e+02
2.804133998289820011e+04
1.005838473780640015e+03
1.689630809340119959e+04
9.957465795693060500e+02
3.282119369017749705e+04
9.996310356963230106e+02
9.933959924955049701e+02
1.025012902548450029e+03
1.688966111987250042e+04
9.955544895988490453e+02
1.009767046045439997e+03
2.168193459757700111e+04
1.004344365916979996e+03
9.885650701986810418e+02
1.052975064640150049e+04
4.160531054972590027e+03
1.689061726287129932e+04
2.485233619792809986e+04
9.951723150219610261e+02
1.690182647381419883e+04
2.919126005318740226e+03
1.006017626442079973e+03
3.393789998393269798e+03
1.008021839264210030e+03
5.665585204662650358e+04
5.771771148837489818e+03
2.643202386385479986e+04
7.364532140045440428e+03
7.363697430876660292e+03
9.984296833737580528e+02
2.008568724629139979e+04
1.054300598257210004e+04
4.075095886612310278e+04
2.961867094353510038e+04
7.362324696270589811e+03
3.282173943671050074e+04
2.007042668219729967e+04
4.075278578734250186e+04
1.122932284599039995e+05
2.327306432360289909e+04
9.877837515855890160e+02
1.371374424267610084e+04
9.987433843072279842e+02
2.166465994241190128e+04
1.001906632707670042e+03
4.076091155749429890e+04
3.278482722637079860e+04
2.326324625062520136e+04
9.957815338918099997e+02
1.053310399638610033e+04
3.375819307348940129e+03
1.529024411826210053e+04
3.224436075821889972e+03
3.439858043666680169e+04
1.000688116625480006e+03
2.960080026328999884e+04
1.003948189357339970e+03
1.689815397596190087e+04
1.004209777449480043e+03
9.937357982574319522e+02
1.053198812666569938e+04
9.945157465079489612e+02
9.640676132670830702e+04
2.643450260703590175e+04
3.916592894028530282e+04
1.690223965281149867e+04
3.916015850489900185e+04
4.074796551190590253e+04
3.279391200646400102e+04
1.213767646570129909e+04
5.761175343344970315e+03
1.848295718378260062e+04
4.184222684673100048e+03
1.371067131164269995e+04


==> expres/wages/syflow-subgroup3.txt <==
7.957129901102400618e+04
5.096005428207309888e+04
4.759781986370989762e+04
6.999369306981790578e+04
5.407981494540289714e+04
7.947804681810470356e+04
1.192510551198390021e+05
3.332759878321440192e+04
3.504170550078729866e+04
2.383153165377460027e+04
5.883416685063260229e+04
4.769187646016619692e+04
1.112832594067059981e+05
7.948194081605139945e+04
9.544961022545340529e+04
2.544746530201399946e+04
1.597026222704999964e+04
7.005175089490320534e+04
3.819825080333199730e+04
1.033758778163660027e+05
3.185220622554740112e+04
7.788957639427839604e+04
5.557203621329589805e+04
1.988354338522579928e+05
5.557509081822659937e+04
7.150059891988399613e+04
6.990247521170519758e+04
1.097087488227540016e+05
9.853510682750040723e+04
2.702758942079489934e+05
7.951034066136099864e+04
6.369341108821309899e+04
6.361047499878730014e+04
5.208552946494609932e+04
7.946968267378919700e+04
6.683676025430260052e+04
7.946965241629579396e+04
7.952103099060840032e+04
2.858171975948660111e+04
4.292638695797289984e+04
3.183653095922449938e+04
5.562193741271120234e+04
1.272106276751109981e+05
3.976788411969799927e+04
2.782135317755690194e+05
5.559707755384340271e+04
4.766646944020609953e+04
2.353887192225620092e+05
6.354416009403899807e+04
4.771327462253330305e+04
7.952103474683269451e+04
1.749178485360179911e+05
3.976376606500549678e+04
4.766541867489279684e+04
1.033136222135739954e+05
2.708270709953509868e+04
3.808732202233719727e+04
6.360836680318319850e+04
6.360463098300449929e+04
9.533054484437330393e+04
1.414526134134739987e+05
3.177675086475109856e+04
6.043938406854539789e+04
5.718028490425729979e+04
7.944907801551719604e+04
3.821288618506980129e+04
3.173200845206130180e+04
6.038056196330350213e+04
9.052723782183759613e+04
5.719663019387380336e+04
3.181862362304810085e+04
4.771933618454149837e+04
6.356736945729349827e+04
1.113555824924860062e+05
5.576076647232910182e+04
6.367940409537259984e+04
5.562257949751900014e+04
1.669810250776149915e+05
1.590242054619370028e+05
3.338177397595410002e+04
2.862532974309930069e+04
9.537055595072319556e+04
6.678655078381219937e+04
6.354944624746640329e+04
6.362979981561670138e+04
5.409748869908520282e+04
6.356348521659299877e+04
1.589790911507600104e+05
4.290643302165850037e+04
2.220662116329410128e+04
3.657861736692240083e+04
5.715024287161620305e+04
4.451380489482849953e+04
5.001412246576509642e+04
1.509678782996200025e+05
6.041179974000310176e+04
4.766092521168079838e+04
5.705556534298769839e+04
6.358134565374509839e+04
6.350567439245970309e+04
3.970641758461209974e+04
1.106221663180600081e+04
4.776534063876359869e+04
3.967853269813479710e+04
1.913135553616949983e+04
4.772458340577950003e+04
5.249927526807379763e+04
5.563662223692519910e+04
2.390750567992619835e+04
6.354831361610290332e+04
4.770701188201730110e+04
5.564568185467729927e+04
3.175067702826969980e+04
6.356623284166630037e+04
5.251963019147329760e+04
2.192231633119859907e+04
4.764857948243300052e+04
2.380944773794809953e+04
5.242182652748020337e+04
1.915033693515370032e+04
2.700950969254289885e+04
6.043191691065810301e+04
1.430643072472769927e+04
7.954064632872310176e+04
5.087777616852169740e+04
4.770932926376740215e+04
3.179030067378469903e+04
6.357041436755790346e+04
3.343393646852399979e+04
9.855877810267670429e+04
3.977324406134749734e+04
7.950798706188540382e+04
7.153828933197360311e+04
1.112058550631340040e+05
4.774083104002800246e+04
3.187657842433980113e+04
1.589960807004120143e+05
1.747747430665820139e+04
3.976453000010069809e+04
4.777082248104530299e+04
9.535120600081939483e+04
3.178921980438540049e+04
4.778263254301949928e+04
6.351310273530220002e+04
7.151432892305309360e+04
2.228680041097470166e+04
5.726211576778499875e+04
6.350827450138480344e+04
4.451183886779470049e+04
3.505618974336019892e+04
6.833002917469170643e+04
7.948588549208629411e+04
5.566573859657390130e+04
-1.509369648635779937e+00
1.112856366232400032e+05
4.774097849841249990e+04
7.470665329593079514e+04
4.453311000391770358e+04
4.449242225812059769e+04
9.540056098176279920e+04
1.272265996529730037e+05
3.179491279550609761e+05
9.540265987451109686e+04
2.859261547848729970e+04
1.909526154533429872e+04
8.271175336337099725e+04
1.430407088513709896e+05
6.677038964838160609e+04
7.960345646384129941e+04
2.536182837891090094e+04
9.541660679845479899e+04
6.842892305803179624e+04
4.771244093511319807e+04
9.220559610592400713e+04
9.542601441029070702e+04


==> expres/wages/syflow-subgroup4.txt <==
4.710417182122929808e+04
2.006399663872249948e+04
9.928323463032270411e+02
1.000218306252109983e+03
1.213182211525139974e+04
6.459359980540139804e+04
1.689610004353009936e+04
1.004095613691809945e+03
9.847618133016339925e+02
9.788720908397319818e+02
4.075410297362809797e+04
2.008831146442380123e+04
3.438310184906700306e+04
4.075855772261729726e+04
3.916287545209249947e+04
1.000991110844419950e+03
1.849785389300710085e+04
3.280344268954059953e+04
1.054545024770350028e+04
1.691821891615010099e+04
9.941335038639119830e+02
9.869936275509260213e+02
7.354053632223490240e+03
7.101324158737140351e+03
1.690165587920079997e+04
4.812715281468380454e+03
1.689268570120840013e+04
3.280330259373370063e+04
3.281186237224849901e+04
1.001000438702989982e+03
2.907206417038699783e+03
1.690502207998720041e+04
4.868633523137769953e+04
9.862286137553990102e+02
2.961882512448860143e+04
2.650024295616169911e+04
2.962782220397869969e+04
2.484317486060490046e+04
9.816567036578700254e+02
4.472961504667560075e+04
2.722336569531010173e+04
9.968286017964629764e+02
8.949671015727170015e+03
8.939554976308540063e+03
7.096034208832759759e+04
1.005107220089029965e+03
4.870852562679700350e+04
4.471113953512309672e+04
1.004472251460990083e+04
9.954657571913299989e+02
3.438370452049619780e+04
1.372050536728390034e+04
2.485822699384520092e+04
2.007896619072460089e+04
3.120745008975189921e+04
9.916289096806119687e+02
9.950909105767909750e+02
1.007957145964119945e+03
2.803627308495189936e+04
3.758552111361129937e+04
1.212946411550169978e+04
3.280465454987739940e+04
4.074714078453279944e+04
1.010190899490949960e+03
4.075088305263679649e+04
3.756653668777649727e+04
4.393383836835999682e+04
1.689923074829879988e+04
2.485829737095029850e+04
2.006530400155740062e+04
1.374237331961900054e+04
9.970724565161229975e+02
2.483114446420019885e+04
3.915425444578639872e+04
3.281004396028759948e+04
1.001225117744359977e+03
2.961561537579670039e+04
4.234178929351709667e+04
8.962402455889170596e+03
2.801164170416340130e+04
1.372214136341400081e+04
1.054289020945119955e+04
6.938342585030219925e+04
1.371845439205560069e+04
4.182394234940469687e+03
9.986825583551250247e+02
9.986844955269870070e+02
1.847778033390310156e+04
6.565331234842569756e+03
2.484746757484109912e+04
1.003641674322930044e+03
2.484851502352509851e+04
3.280746666888530308e+04
1.689414542168929984e+04
5.768926658685580151e+03
1.849409613703810101e+04
5.764826401076529692e+03
1.000438447370190033e+03
4.330563274349749918e+03
1.000816509979409943e+03
1.019521751239610012e+03
9.860550834458689451e+02
7.363895201502879900e+03
1.004688192575639960e+03
2.403595899017799820e+04
7.351362243574670174e+03
2.098282556914689849e+03
3.916975013519680215e+04
2.009149316739010101e+04
1.056508034806099931e+04
2.008436314433309963e+04
1.689365061877400149e+04
2.583376359978330129e+03
2.643453562973569933e+04
4.075185959660490334e+04
1.053883671903329923e+04
4.203924936269029786e+03
9.982229373098240330e+02
1.002027895575949969e+03
4.075566012138190126e+04
3.900615413506649929e+04
2.007990079899219927e+04
2.485638526223750159e+04
1.053859979157099951e+04
1.012728574503330037e+03
2.485425818434829853e+04
5.666005172137740010e+04
1.019393703285770016e+03
3.916608921076780098e+04
9.949541677074209929e+02
1.016641674816529985e+03
8.958406832585620577e+03
9.864551654222029811e+02
2.325755905770619938e+04
2.484379236146909898e+04
1.372056148637240040e+04
1.013271477012050013e+03
9.887587870125820473e+02
9.998453884354260026e+02
1.000542215725449978e+03
7.358506979370699810e+03
2.325571926465789875e+04
1.054627053519330002e+04
2.326638198019469928e+04
1.371590346869459972e+04
1.371276622165970002e+04
1.023307979573229932e+04
8.935979294409940849e+03
1.848962359914509943e+04
9.935154492241169919e+02
9.987267967168879750e+02
3.599518034319690196e+04
2.008617545579790021e+04
6.458195205405440356e+04
9.943239529301430366e+02
1.212941840926280020e+04
2.325745318148819933e+04
2.484926451026639916e+04
1.849146324777329937e+04
1.004081671707710029e+03
1.213227313550260078e+04
3.279433257934050198e+04
1.372647730081269947e+04
3.396410788047339793e+03
5.029501022906789876e+04
2.486121882593629925e+04
1.955168187164430037e+03
2.325019815157030098e+04
3.297346426248000353e+04
1.016751649625379969e+03
2.166601785068169920e+04
3.598345571693270176e+04
4.868790130932199827e+04
5.188111372902790026e+04
1.848147382234899851e+04
2.165872636545990099e+04
1.002392336272200055e+03
2.006806073283639853e+04
1.212337892742869917e+04
9.905360283899919978e+02
9.954754883862129873e+02
2.486453621446080069e+04
8.949601970069439631e+03
2.167627389754939941e+04
1.008338791973470052e+03
1.213444672829259980e+04
2.007511246691179986e+04
1.532438108071920033e+04
3.279419836162879801e+04
1.689033269604419911e+04
2.166100750172850167e+04
2.007466663808600060e+04
2.088268093096340090e+04
1.370663430359330050e+04
1.371144908817149917e+04
8.962850626701359943e+03
2.008431877074329896e+04
1.009543912599600048e+03
9.914023097673809843e+02
2.962040268622330041e+04
1.053551093960860089e+04
2.486036377432020163e+04
1.007211948741050037e+03
2.706822918627129911e+04
2.803220626596459988e+04
1.689976576355470024e+04
2.085912534229430094e+04
9.639822936784269405e+04
2.484318047142769865e+04
4.194424256230039646e+03
2.642767561615729937e+04
5.775405811580229965e+03
2.007905350406209982e+04
3.756205417807950289e+04
4.169617561894369828e+03
1.691102482635519846e+04
9.966721523548300183e+02
9.986128442612109666e+02
2.609640692897829922e+03
1.688685145792469848e+04
1.023988920507239982e+03
1.688873939462480121e+04
2.165954189126889833e+04
5.345974697846820345e+04
1.054789165275149935e+04
2.009035256565369855e+04
1.690093364640290019e+04
3.440079016887409671e+04
3.599188554112880229e+04
2.482438948688740129e+04
2.485942104233220016e+04
9.874779828530539589e+02
9.829252639258349973e+02
2.484810632794479898e+04
1.452506535327739948e+04
9.997960302637000041e+02
1.002439827836690029e+03
3.280126546744799998e+04
2.643765347415439828e+04
1.012993311677039969e+03
1.687883499597719856e+04
2.485494244813809928e+04
2.581870401665500140e+03
2.483729869279130071e+04
1.017159960534429956e+03
2.326053915640210107e+04
1.690335514301150033e+04
1.610824217207599941e+04
4.972035391889199673e+03
5.347143236380419694e+04
7.370751642424679630e+03
9.816289811263619640e+02
4.075214278977699723e+04
2.167431406278629947e+04
2.803593982611960018e+04
2.484792161109840163e+04
1.006761541157739998e+03
1.000221503574819963e+03
2.802884921875869986e+04
3.597877872426009708e+04
2.485701602484099931e+04
1.529229677667040050e+04
3.843762865820210209e+03
2.962016508988710120e+04
6.555899147345809979e+03
5.822764317451979878e+04
1.848802244127080121e+04
9.880162364867529732e+02
1.371252352240730033e+04
1.688477431914000044e+04
2.009590298302319934e+04
2.088482176964750033e+04
1.689287406629290126e+04
1.003354724474339946e+03
3.439762696524350031e+04
8.951387276546100111e+03
1.010229031826160053e+03
1.372067405856990081e+04
1.012358651862900047e+03
9.945136806987419504e+02
4.180546045461769609e+03
1.308024805796029978e+04
1.002023842962229992e+03
1.690815687535550023e+04
7.368266106176470203e+03
1.314205874057819983e+03
9.821074726277289528e+02
9.969184997174360205e+02
1.056071632770530050e+04
1.939872575705830059e+03
1.003804146088480024e+03
7.371860195312019641e+03
9.992429586141639675e+02
4.075756845344220346e+04
2.484745991068370131e+04
8.960254557851500067e+03
4.074276915234910120e+04
9.987671877401650136e+02
3.120747495425879970e+04
9.972485348851820390e+02
8.466494450183079607e+03
1.007994941086579956e+03
1.612496286767550009e+04
9.576388197487040088e+03
9.989254443536509598e+02
1.013524773834290045e+03
6.776222261568259273e+04
8.845359525878090062e+04
8.162682671768579894e+03
1.849795586457460013e+04
1.007911019440590053e+03
1.002153896942309984e+03
2.487587165564400129e+04
1.133936239344589922e+04
2.800346746750899911e+04
1.690499845121939870e+04
1.641842465809279929e+03
1.687639177706729970e+04
2.009159644448709878e+04
2.166300431545019819e+04
9.919956209725139615e+02
1.945445013021219893e+03
6.566257136878600249e+03
1.002600499281219982e+03
3.598151086455609766e+04
1.071919737447730040e+04
1.052618933187090079e+04
8.026645794412849682e+03
9.998786615567049694e+02
8.942806715907279795e+03
1.020854717719910013e+03
9.881616282837810559e+02
2.007441897668330057e+04
2.600435252025079990e+03
5.664243644070879964e+04
9.908077121762539718e+02
1.531698978422589971e+04
1.013912405958709996e+03
1.003371768123859965e+03
1.688998690500849989e+04
1.007250483922099988e+03
1.010463417037699969e+03
9.911244678315430292e+02
2.804133998289820011e+04
1.005838473780640015e+03
1.689630809340119959e+04
9.957465795693060500e+02
3.282119369017749705e+04
9.996310356963230106e+02
9.933959924955049701e+02
1.025012902548450029e+03
1.688966111987250042e+04
9.955544895988490453e+02
1.009767046045439997e+03
1.689428353981169857e+04
2.168193459757700111e+04
1.004344365916979996e+03
9.885650701986810418e+02
1.052975064640150049e+04
4.160531054972590027e+03
1.689061726287129932e+04
2.485233619792809986e+04
9.951723150219610261e+02
1.690182647381419883e+04
2.919126005318740226e+03
1.006017626442079973e+03
3.393789998393269798e+03
1.008021839264210030e+03
5.665585204662650358e+04
5.771771148837489818e+03
2.643202386385479986e+04
7.364532140045440428e+03
7.363697430876660292e+03
9.984296833737580528e+02
2.008568724629139979e+04
1.054300598257210004e+04
4.075095886612310278e+04
2.961867094353510038e+04
7.362324696270589811e+03
3.282173943671050074e+04
2.007042668219729967e+04
4.075278578734250186e+04
1.122932284599039995e+05
2.327306432360289909e+04
9.877837515855890160e+02
1.371374424267610084e+04
9.987433843072279842e+02
2.166465994241190128e+04
1.001906632707670042e+03
4.076091155749429890e+04
3.278482722637079860e+04
2.326324625062520136e+04
9.957815338918099997e+02
9.928856720627959476e+02
3.076784611011590096e+04
1.001498042665579987e+03
2.007955742729959820e+04
5.665760812573940348e+04
1.053310399638610033e+04
3.375819307348940129e+03
1.529024411826210053e+04
3.224436075821889972e+03
3.439858043666680169e+04
1.000688116625480006e+03
2.912616856430639928e+03
2.960080026328999884e+04
1.003948189357339970e+03
1.689815397596190087e+04
1.004209777449480043e+03
2.485744136045670166e+04
9.937357982574319522e+02
1.053198812666569938e+04
9.945157465079489612e+02
9.640676132670830702e+04
2.643450260703590175e+04
3.916592894028530282e+04
1.690223965281149867e+04
3.916015850489900185e+04
4.074796551190590253e+04
3.279391200646400102e+04
1.213767646570129909e+04
5.761175343344970315e+03
1.848295718378260062e+04
2.484919329421710063e+04
4.184222684673100048e+03
1.371067131164269995e+04


==> expres/wages/syflow-subgroup5.txt <==
4.812715281468380454e+03
9.954657571913299989e+02
2.325019815157030098e+04
1.691102482635519846e+04
9.966721523548300183e+02
1.023988920507239982e+03
9.987671877401650136e+02
8.026645794412849682e+03
1.531698978422589971e+04
1.054300598257210004e+04
3.224436075821889972e+03
1.000688116625480006e+03
2.912616856430639928e+03
4.184222684673100048e+03

